Self-assembly and entropic effects in pear-shaped colloid systems: I. Shape sensitivity of bilayer phases in colloidal pear-shaped particle systems

The role of particle shape in self-assembly processes is a double-edged sword. On the one hand, particle shape and particle elongation are often considered the most fundamental determinants of soft matter structure formation. On the other hand, structure formation is often highly sensitive to details of shape. Here we address the question of particle shape sensitivity for the self-assembly of hard pear-shaped particles, by studying two models for this system: a) the pear hard Gaussian overlap (PHGO) and b) hard pears of revolution (HPR) model. Hard pear-shaped particles, given by the PHGO model, are known to form a bicontinuous gyroid phase spontaneously. However, this model does not replicate an additive object perfectly and, hence, varies slightly in shape from a "true" pear-shape. Therefore, we investigate in the first part of this series the stability of the gyroid phase in pear-shaped particle systems. We show based on the HPR phase diagram that the gyroid phase does not form in pears with such "true" hard pear-shaped potential. Moreover, we acquire first indications from the HPR and PHGO pair-correlation functions that the formation of the gyroid is probably attributed to the small non-additive properties of the PHGO potential.

==> imagesPhaseDiagram/Data/gr1_P1_kth20_N380_rho0.58.csv <==
r,norm,N
-3.67554,-0.00293298,-170.168
-3.65711,-0.00551704,-320.011
-3.63869,-0.00130122,-75.6306
-3.62027,-0.00438873,-252.357
-3.60184,-0.00355456,-205.151
-3.58342,-0.00322343,-186.318
-3.565,-0.00427632,-247.821
-3.54657,0.000214368,12.4599
-3.52815,-0.00487194,-280.605
-3.50972,-0.00649407,-375.286
-3.4913,-0.000161766,-9.36544
-3.47288,0.000159378,9.31949
-3.45445,-0.000558471,-32.1411
-3.43603,0.00486289,282.461
-3.41761,0.00104398,60.7533
-3.39918,0.00567428,332.297
-3.38076,-0.00178873,-104.394
-3.36233,0.00268255,154.434
-3.34391,0.00219086,128.601
-3.32549,0.00305613,179.453
-3.30706,0.00337014,196.759
-3.28864,0.00158771,93.3415
-3.27022,0.00563197,330.236
-3.25179,2.86502e-05,1.66922
-3.23337,0.00499911,293.763
-3.21494,0.00776645,454.477
-3.19652,0.00196498,115.521
-3.1781,0.00378485,222.848
-3.15967,0.00430023,253.335
-3.14125,0.00134112,78.7181
-3.12283,0.00470748,275.416
-3.1044,0.00366386,216.439
-3.08598,0.00310101,183.645
-3.06755,-0.00160132,-94.3176
-3.04913,-0.000108828,-6.38257
-3.03071,-0.0018368,-107.62
-3.01228,-0.000750431,-43.9738
-2.99386,-0.00433893,-254.075
-2.97544,-0.0037853,-221.837
-2.95701,-0.00540388,-316.035
-2.93859,-0.00183747,-107.933
-2.92016,-0.00820245,-475.857
-2.90174,-0.00553614,-320.902
-2.88332,-0.00284481,-165.744
-2.86489,-0.00388356,-226.256
-2.84647,-0.0049776,-289.816
-2.82805,-0.00551236,-318.874
-2.80962,-0.0149895,-862.958
-2.7912,-0.00714799,-411.796
-2.77277,-0.0075282,-432.239
-2.75435,-0.00715739,-412.445
-2.73593,-0.00902492,-522.308
-2.7175,-0.00349482,-198.52
-2.69908,-0.00418134,-239.741
-2.68066,-0.00640843,-365.146
-2.66223,-0.00570757,-329.001
-2.64381,-0.00541113,-312.801
-2.62538,-0.000296504,-17.0012
-2.60696,-0.00135533,-77.4586
-2.58854,0.000837923,47.6225
-2.57011,0.00136302,77.5096
-2.55169,0.00186866,105.966
-2.53327,0.00117108,67.5044
-2.51484,0.00647718,373.079
-2.49642,0.00780713,446.654
-2.47799,0.00863992,496.735
-2.45957,0.0138389,794.921
-2.44115,0.00953157,550.687
-2.42272,0.0114724,659.526
-2.4043,0.0101915,588.181
-2.38588,0.0139282,807.819
-2.36745,0.0127711,739.638
-2.34903,0.0188844,1095.05
-2.3306,0.0144491,832.802
-2.31218,0.0113711,661.74
-2.29376,0.0182282,1057.73
-2.27533,0.0147344,860.826
-2.25691,0.00979988,574.596
-2.23849,0.00816002,478.798
-2.22006,-4.6745e-06,-0.274524
-2.20164,0.000736969,43.1178
-2.18321,-0.000266652,-15.709
-2.16479,-0.00333329,-195.041
-2.14637,-0.00246123,-144.031
-2.12794,-0.00712857,-422.454
-2.10952,-0.00820722,-484.078
-2.0911,-0.0129396,-758.004
-2.07267,-0.0173735,-1023.25
-2.05425,-0.0157834,-924.783
-2.03582,-0.0153956,-902.443
-2.0174,-0.0212944,-1253.09
-1.99898,-0.020375,-1199.82
-1.98055,-0.0236391,-1377.64
-1.96213,-0.0247126,-1445.44
-1.94371,-0.0266116,-1553.29
-1.92528,-0.0281345,-1639.48
-1.90686,-0.030096,-1758.81
-1.88843,-0.0327383,-1918.33
-1.87001,-0.0305514,-1778.12
-1.85159,-0.0293516,-1713.64
-1.83316,-0.0289077,-1691.5
-1.81474,-0.0267855,-1566.82
-1.79632,-0.0323819,-1904.73
-1.77789,-0.0253955,-1493.79
-1.75947,-0.0316404,-1860.01
-1.74104,-0.023174,-1375.59
-1.72262,-0.0242689,-1433.47
-1.7042,-0.0228994,-1361.12
-1.68577,-0.0190979,-1139.23
-1.66735,-0.0171035,-1029.32
-1.64893,-0.0152053,-917.639
-1.6305,-0.0100162,-605.727
-1.61208,-0.00780147,-475.383
-1.59365,-0.00069206,-42.3686
-1.57523,0.00177807,110.041
-1.55681,0.00601233,375.271
-1.53838,0.00573118,357.752
-1.51996,0.0078388,491.046
-1.50154,0.00684346,424.548
-1.48311,0.0111978,690.946
-1.46469,0.00859363,522.982
-1.44626,0.0138809,844.055
-1.42784,0.0126354,754.877
-1.40942,0.0152151,906.028
-1.39099,0.0146476,860.385
-1.37257,0.0137704,805.075
-1.35415,0.0136644,793.957
-1.33572,0.0139569,799.189
-1.3173,0.013528,770.188
-1.29887,0.0146023,831.263
-1.28045,0.0178097,993.373
-1.26203,0.0173111,962.792
-1.2436,0.0153557,848.42
-1.22518,0.0167307,917.058
-1.20676,0.0166499,899.344
-1.18833,0.0133322,716.792
-1.16991,0.0200897,1079.46
-1.15148,0.0177532,940.957
-1.13306,0.0210963,1111.63
-1.11464,0.0156622,825.022
-1.09621,0.0221331,1154.31
-1.07779,0.0185947,958.332
-1.05937,0.0241989,1248.95
-1.04094,0.0223645,1153.45
-1.02252,0.0285743,1459.77
-1.00409,0.0200915,1017.31
-0.985671,0.0240938,1211.03
-0.967247,0.0242617,1218.54
-0.948823,0.0221846,1103.9
-0.930399,0.0252772,1260.35
-0.911976,0.018272,902.893
-0.893552,0.0243233,1206.99
-0.875128,0.0254057,1240.38
-0.856704,0.024422,1187.08
-0.838281,0.0244785,1188.36
-0.819857,0.0260968,1261.6
-0.801433,0.0322511,1571.69
-0.783009,0.0250637,1215.36
-0.764586,0.0278843,1327.24
-0.746162,0.0299085,1439.61
-0.727738,0.0322256,1548.22
-0.709314,0.0244718,1166.45
-0.690891,0.0286396,1377.22
-0.672467,0.028284,1352.06
-0.654043,0.0228918,1079.42
-0.635619,0.0322996,1550.8
-0.617196,0.0341597,1629.31
-0.598772,0.0282773,1349.9
-0.580348,0.0302787,1450.26
-0.561924,0.0303609,1443.87
-0.543501,0.0287095,1372.57
-0.525077,0.0330027,1569.54
-0.506653,0.0310754,1478.94
-0.488229,0.0232022,1102.41
-0.469806,0.0290488,1381.65
-0.451382,0.0238409,1132.63
-0.432958,0.026571,1262.55
-0.414534,0.0222926,1067.48
-0.396111,0.0248636,1205.44
-0.377687,0.0275382,1326.76
-0.359263,0.0252228,1216.57
-0.340839,0.0273799,1327.08
-0.322416,0.0223053,1072.13
-0.303992,0.0224181,1090.33
-0.285568,0.0135396,662.048
-0.267144,0.0215186,1047.05
-0.248721,0.0161643,791.952
-0.230297,0.0147315,724.701
-0.211873,0.0197875,974.199
-0.193449,0.0176072,877.173
-0.175026,0.0145357,717.454
-0.156602,0.0106885,529.616
-0.138178,0.0130218,654.996
-0.119754,0.00998702,498.792
-0.101331,0.00771517,388.636
-0.0829069,0.0136596,692.526
-0.0644831,0.00878562,448.031
-0.0460594,0.00354688,180.625
-0.0276356,0.00690088,354.291
-0.00921188,0.00506119,260.474
0.0276356,0.000671146,34.9143
0.0460594,0.00188252,98.1435
0.0644831,0.000402506,21.0849
0.0829069,0.00236566,125.394
0.101331,-0.00747615,-396.056
0.119754,-0.00244938,-128.752
0.138178,-0.00425601,-227.22
0.156602,-0.00573427,-307.3
0.175026,-0.00824342,-443.29
0.193449,-0.00610779,-328.929
0.211873,-0.00599803,-324.685
0.230297,-0.0102097,-555.541
0.248721,-0.0151165,-828.05
0.267144,-0.0127488,-691.101
0.285568,-0.00750758,-412.324
0.303992,-0.00699115,-382.814
0.322416,-0.00815091,-449.686
0.340839,-0.0159673,-884.909
0.359263,-0.0246032,-1371.28
0.377687,-0.0141538,-794.142
0.396111,-0.0199722,-1121.3
0.414534,-0.0196783,-1106.45
0.432958,-0.0238313,-1327.88
0.451382,-0.0229052,-1290.34
0.469806,-0.0230297,-1306.29
0.488229,-0.0215124,-1216.16
0.506653,-0.0257942,-1459.43
0.525077,-0.0202244,-1139.38
0.543501,-0.0192018,-1087.84
0.561924,-0.0223045,-1272.76
0.580348,-0.0183806,-1042.49
0.598772,-0.0237208,-1353.93
0.617196,-0.0197907,-1127.04
0.635619,-0.0193439,-1105.89
0.654043,-0.0206102,-1179.89
0.672467,-0.0133003,-763.394
0.690891,-0.0233371,-1332.34
0.709314,-0.0170493,-969.765
0.727738,-0.0226551,-1292.27
0.746162,-0.0189309,-1088.19
0.764586,-0.0167334,-952.918
0.783009,-0.0208184,-1194.52
0.801433,-0.0184635,-1061.12
0.819857,-0.0139852,-804.43
0.838281,-0.0116039,-667.319
0.856704,-0.0178556,-1027.82
0.875128,-0.00725707,-415.446
0.893552,-0.0197194,-1135.9
0.911976,-0.00995184,-564.269
0.930399,-0.0113293,-650.518
0.948823,-0.00857143,-488.735
0.967247,-0.00977989,-563.703
0.985671,-0.010607,-608.118
1.00409,-0.00958724,-549.704
1.02252,-0.016484,-948.523
1.04094,-0.0154312,-885.643
1.05937,-0.012574,-717.412
1.07779,-0.00930924,-537.553
1.09621,-0.0159903,-919.908
1.11464,-0.0143559,-826.166
1.13306,-0.0122126,-701.653
1.15148,-0.0135654,-773.176
1.16991,-0.00947718,-541.45
1.18833,-0.013508,-774.13
1.20676,-0.0117116,-672.072
1.22518,-0.00913551,-518.157
1.2436,-0.0133864,-769.998
1.26203,-0.0123572,-707.92
1.28045,-0.0148954,-850.006
1.29887,-0.0154675,-884.058
1.3173,-0.014543,-834.665
1.33572,-0.0172731,-998.577
1.35415,-0.0142644,-819.745
1.37257,-0.0127115,-735.474
1.39099,-0.0148078,-857.963
1.40942,-0.0145376,-845.942
1.42784,-0.0163146,-942.02
1.44626,-0.0189448,-1102.93
1.46469,-0.0198017,-1161.53
1.48311,-0.019915,-1153.7
1.50154,-0.0222294,-1305.46
1.51996,-0.0199783,-1171.87
1.53838,-0.0167183,-985.562
1.55681,-0.0225184,-1321.85
1.57523,-0.0180934,-1065.1
1.59365,-0.0120781,-708.138
1.61208,-0.00930969,-541.731
1.6305,-0.0170658,-1004.1
1.64893,-0.0146203,-858.516
1.66735,-0.0189681,-1110.85
1.68577,-0.014175,-831.012
1.7042,-0.0147857,-863.501
1.72262,-0.00928886,-540.166
1.74104,-0.0147561,-862.231
1.75947,-0.0154051,-897.765
1.77789,-0.0127198,-739.911
1.79632,-0.0137601,-800.729
1.81474,-0.00897651,-521.068
1.83316,-0.013445,-781.237
1.85159,-0.0102254,-589.945
1.87001,-0.00828298,-481.631
1.88843,-0.00748913,-432.175
1.90686,-0.010473,-603.163
1.92528,-0.0112845,-651.883
1.94371,-0.00697369,-401.05
1.96213,-0.00899237,-522.403
1.98055,-0.00556545,-323.837
1.99898,-0.00704018,-407.704
2.0174,-0.00686188,-396.919
2.03582,-0.00398737,-232.129
2.05425,-0.0055461,-320.542
2.07267,-0.000917336,-53.4569
2.0911,-0.00013023,-7.56219
2.10952,-0.00289489,-166.841
2.12794,-0.0030774,-178.465
2.14637,-0.00627654,-359.683
2.16479,-0.00293569,-168.535
2.18321,-0.00281205,-162.649
2.20164,8.96183e-05,5.15323
2.22006,-0.00101718,-59.0837
2.23849,-0.00331638,-192.364
2.25691,-0.00259936,-149.781
2.27533,-0.00500038,-288.987
2.29376,-0.0028265,-163.242
2.31218,-0.00305718,-175.378
2.3306,-0.00701838,-406.736
2.34903,-0.00438764,-252.978
2.36745,-0.00784851,-455.206
2.38588,-0.00996124,-573.907
2.4043,-0.00464131,-266.727
2.42272,-0.00786415,-454.98
2.44115,-0.00296836,-169.992
2.45957,-0.00116921,-67.5334
2.47799,-0.00330464,-192.198
2.49642,-0.00653419,-377.572
2.51484,-0.00458931,-266.221
2.53327,-0.00175256,-101.27
2.55169,-0.00798666,-461.213
2.57011,-0.00163403,-94.073
2.58854,-0.000971512,-56.1038
2.60696,-0.00173733,-100.15
2.62538,-0.00251498,-145.718
2.64381,0.000297175,17.2076
2.66223,-0.000506684,-29.3861
2.68066,-0.000166606,-9.59434
2.69908,-0.00089735,-51.6604
2.7175,0.000616722,35.5405
2.73593,-0.00178212,-103.026
2.75435,-0.00367149,-210.843
2.77277,0.0024827,144.081
2.7912,0.000859336,49.6576
2.80962,0.0022114,127.98
2.82805,-0.00200671,-115.856
2.84647,-0.000819344,-47.068
2.86489,-0.00286652,-166.126
2.88332,0.00360436,210.816
2.90174,-0.00357952,-206.094
2.92016,-0.00230127,-133.842
2.93859,0.00426069,248.569
2.95701,0.000517376,29.9654
2.97544,0.000715765,41.4134
2.99386,-0.00193486,-112.001
3.01228,-0.00360286,-209.391
3.03071,-0.0019752,-114.727
3.04913,-0.00168633,-98.1276
3.06755,0.000227755,13.2906
3.08598,0.000489087,28.4825
3.1044,-0.00241008,-140.857
3.12283,0.00199274,115.808
3.14125,-7.56711e-05,-4.40905
3.15967,0.000930941,53.8996
3.1781,-0.00205872,-120.269
3.19652,0.000677576,39.2927
3.21494,0.000206732,11.9929
3.23337,-0.0014096,-82.3745
3.25179,0.00315726,185.596
3.27022,0.000244339,14.2972
3.28864,-0.00174903,-101.096
3.30706,0.00218485,126.155
3.32549,-0.000241327,-14.1222
3.34391,-0.00172474,-99.9796
3.36233,0.000383079,22.3282
3.38076,4.48974e-05,2.61658
3.39918,-0.0013564,-78.5031
3.41761,0.0047541,274.44
3.43603,-0.00120008,-69.8461
3.45445,0.00109523,63.7064
3.47288,0.00523192,302.698
3.4913,0.00189951,109.877
3.50972,0.00312969,184.032
3.52815,-0.00199379,-116.132
3.54657,0.00359869,208.742
3.565,0.00375803,218.176
3.58342,0.00602535,350.199
3.60184,0.0020988,122.551
3.62027,0.00196828,114.548
3.63869,0.00130035,75.4564
3.65711,0.00251526,145.742
3.67554,0.00299703,175.629


==> imagesPhaseDiagram/Data/gr1_P1_kth20_N380_rho0.60.csv <==
r,norm,N
-3.63424,-0.00141989,-28.209
-3.61602,0.00913233,182.126
-3.59781,0.00493089,97.178
-3.57959,0.00198973,39.0505
-3.56137,0.00624659,124.588
-3.54316,0.008326,167.211
-3.52494,0.00649023,128.825
-3.50672,0.00299444,58.5473
-3.48851,0.00724569,142.226
-3.47029,-0.00183685,-36.7388
-3.45207,-0.00105484,-20.9344
-3.43386,0.0111021,220.311
-3.41564,0.0141399,277.227
-3.39742,0.00313479,61.8086
-3.37921,0.00410817,81.6539
-3.36099,0.00437597,87.2832
-3.34277,0.00518185,103.098
-3.32456,0.00695948,137.206
-3.30634,-0.00569471,-112.835
-3.28812,0.0034722,69.1349
-3.26991,-0.00118411,-23.7105
-3.25169,0.000980966,19.7037
-3.23347,-0.00157808,-31.5775
-3.21526,-0.00835978,-166.167
-3.19704,-0.00225352,-45.219
-3.17882,-0.00356096,-71.3651
-3.16061,0.00256349,51.744
-3.14239,-0.00236655,-47.944
-3.12417,-0.00727076,-146.564
-3.10596,-0.0104151,-207.74
-3.08774,-0.00307229,-62.1525
-3.06952,0.00302227,60.1129
-3.05131,-0.00216109,-42.8695
-3.03309,-0.00396821,-79.904
-3.01487,0.00190624,37.8846
-2.99666,-0.00102032,-20.6065
-2.97844,-0.0022594,-45.0864
-2.96022,-0.00618859,-122.206
-2.94201,-0.00511528,-101.983
-2.92379,-0.0125537,-252.719
-2.90557,0.00925102,180.968
-2.88735,-0.00261668,-52.5743
-2.86914,-0.00333163,-66.2662
-2.85092,-0.00265285,-53.0728
-2.8327,-0.00139047,-27.6259
-2.81449,0.0023989,47.6373
-2.79627,-0.00833143,-164.496
-2.77805,-0.00715649,-141.155
-2.75984,-0.00671426,-130.371
-2.74162,-0.000954441,-18.5992
-2.7234,-0.00420606,-83.0149
-2.70519,0.000887561,17.4219
-2.68697,0.00995136,193.086
-2.66875,0.00700937,136.774
-2.65054,0.000126835,2.43928
-2.63232,0.00571106,112.325
-2.6141,0.0110158,214.653
-2.59589,0.0101219,195.859
-2.57767,-0.00125969,-24.3145
-2.55945,0.0137303,268.332
-2.54124,0.0181463,354.507
-2.52302,0.0131168,254.322
-2.5048,0.0213898,415.219
-2.48659,0.00984483,190.123
-2.46837,0.0258543,499.531
-2.45015,0.0234072,454.544
-2.43194,0.0216582,412.978
-2.41372,0.0183759,350.704
-2.3955,0.0284089,553.207
-2.37729,0.0193195,374.973
-2.35907,0.01572,304.905
-2.34085,0.00197118,37.9591
-2.32264,0.0188493,360.021
-2.30442,0.00892928,171.612
-2.2862,0.00788742,154.025
-2.26799,-0.00184987,-36.792
-2.24977,-0.00510961,-101.048
-2.23155,-0.0162391,-324.505
-2.21334,-0.0157514,-315.879
-2.19512,-0.0171449,-348.042
-2.1769,-0.0236015,-477.034
-2.15868,-0.0330599,-672.867
-2.14047,-0.035309,-716.102
-2.12225,-0.0324855,-658.157
-2.10403,-0.0347118,-698.992
-2.08582,-0.0360747,-729.429
-2.0676,-0.0354389,-728.128
-2.04938,-0.043,-867.053
-2.03117,-0.0507787,-1032.74
-2.01295,-0.047748,-970.24
-1.99473,-0.0426417,-867.418
-1.97652,-0.0392912,-803.466
-1.9583,-0.050612,-1012.34
-1.94008,-0.0579468,-1174.06
-1.92187,-0.0434183,-887.166
-1.90365,-0.0451132,-922.068
-1.88543,-0.049056,-985.928
-1.86722,-0.0433169,-877.946
-1.849,-0.0321635,-642.273
-1.83078,-0.0439176,-886.521
-1.81257,-0.0494816,-1009.38
-1.79435,-0.032836,-666.604
-1.77613,-0.038697,-787.058
-1.75792,-0.0329907,-667.964
-1.7397,-0.0261309,-524.709
-1.72148,-0.0256661,-516.35
-1.70327,-0.0274494,-554.313
-1.68505,-0.0140886,-286.209
-1.66683,-0.0174983,-355.652
-1.64862,-0.0171932,-349.848
-1.6304,-0.0229587,-469.506
-1.61218,-0.00225507,-46.3033
-1.59397,-0.00778932,-163.467
-1.57575,-0.00368094,-76.3317
-1.55753,-0.00873735,-180.846
-1.53932,0.00474965,98.5933
-1.5211,0.0101898,210.45
-1.50288,0.00763151,156.248
-1.48467,0.0151089,309.173
-1.46645,0.0135999,275.942
-1.44823,0.016016,323.972
-1.43001,0.0146275,291.454
-1.4118,0.0188503,372.218
-1.39358,0.0103269,202.81
-1.37536,0.0170525,334.332
-1.35715,0.0259295,493.387
-1.33893,0.0245715,471.576
-1.32071,0.0206917,396.473
-1.3025,0.027192,514.799
-1.28428,0.0323485,610.546
-1.26606,0.0352164,650.693
-1.24785,0.0293268,540.14
-1.22963,0.0294755,539.873
-1.21141,0.0371034,673.427
-1.1932,0.0418415,751.849
-1.17498,0.0386474,690.628
-1.15676,0.0333068,588.93
-1.13855,0.0319991,573.168
-1.12033,0.0308137,549.068
-1.10211,0.0321507,567.3
-1.0839,0.0340376,596.134
-1.06568,0.0401073,691.971
-1.04746,0.0379569,660.336
-1.02925,0.0292753,496.949
-1.01103,0.0479613,811.889
-0.992813,0.0394182,678.467
-0.974596,0.0432044,726.309
-0.956379,0.0474974,792.066
-0.938163,0.0453417,770.219
-0.919946,0.0479342,796.091
-0.901729,0.0465702,778.048
-0.883512,0.0479108,792.397
-0.865296,0.0512547,845.856
-0.847079,0.0402956,657.745
-0.828862,0.0603107,970.279
-0.810645,0.0458434,748.256
-0.792429,0.0478123,787.756
-0.774212,0.0488784,791.39
-0.755995,0.0587109,958.514
-0.737778,0.0494823,807.353
-0.719562,0.0516176,842.761
-0.701345,0.0438046,702.844
-0.683128,0.0551327,901.034
-0.664911,0.0487283,793.199
-0.646695,0.0432436,699.508
-0.628478,0.0411439,670.029
-0.610261,0.0499791,810.761
-0.592044,0.0483078,764.809
-0.573828,0.0500521,795.478
-0.555611,0.0412423,662.929
-0.537394,0.0398594,647.914
-0.519177,0.0444703,711.435
-0.500961,0.0470499,755.48
-0.482744,0.0417841,678.073
-0.464527,0.0478015,768.983
-0.44631,0.052108,835.709
-0.428094,0.0433295,704.971
-0.409877,0.0401822,662.403
-0.39166,0.034214,565.249
-0.373443,0.0408911,672.087
-0.355227,0.0418936,679.472
-0.33701,0.0391769,642.501
-0.318793,0.0322041,520.901
-0.300576,0.0463319,769.388
-0.28236,0.0296516,488.391
-0.264143,0.0264562,430.258
-0.245926,0.0217737,361.617
-0.227709,0.0353995,586.393
-0.209493,0.0237802,396.844
-0.191276,0.0256002,433.795
-0.173059,0.0266037,450.827
-0.154842,0.0235754,394.441
-0.136626,0.0219575,372.707
-0.118409,0.0133795,228.08
-0.100192,0.0185031,315.033
-0.0819754,0.0161246,276.698
-0.0637586,0.0134109,234.651
-0.0455419,0.0209522,362.075
-0.0273251,0.0231618,405.981
-0.00910838,0.00872865,152.594
0.0273251,-0.00374696,-66.0589
0.0455419,0.0157964,279.945
0.0637586,0.00661296,116.54
0.0819754,-0.00396949,-70.4743
0.100192,-0.00572139,-101.646
0.118409,-0.00775518,-139.88
0.136626,0.00243169,44.0938
0.154842,0.00467611,84.7031
0.173059,-0.00195426,-36.228
0.191276,2.21853e-05,0.405768
0.209493,-0.00745909,-137.24
0.227709,-0.00329778,-60.8704
0.245926,-0.00895416,-168.276
0.264143,-0.016046,-296.45
0.28236,-0.0179881,-341.306
0.300576,-0.0224149,-425.458
0.318793,-0.0132591,-252.307
0.33701,-0.0239353,-453.884
0.355227,-0.0246361,-472.865
0.373443,-0.0193905,-374.586
0.39166,-0.0256939,-490.934
0.409877,-0.0289563,-564.706
0.428094,-0.023462,-452.911
0.44631,-0.0266638,-518.665
0.464527,-0.0347367,-677.193
0.482744,-0.0360942,-706.22
0.500961,-0.0319013,-624.404
0.519177,-0.0272111,-534.454
0.537394,-0.0361535,-705.246
0.555611,-0.0256311,-507.085
0.573828,-0.0297353,-585.012
0.592044,-0.0338705,-677.782
0.610261,-0.0396517,-783.319
0.628478,-0.0367673,-730.382
0.646695,-0.0373841,-732.017
0.664911,-0.0278476,-545.84
0.683128,-0.0337088,-680.075
0.701345,-0.0330717,-666.526
0.719562,-0.0266041,-528.252
0.737778,-0.0415942,-839.787
0.755995,-0.0423268,-850.219
0.774212,-0.0308352,-614.916
0.792429,-0.0281284,-565.157
0.810645,-0.0394046,-794.437
0.828862,-0.0361412,-719.137
0.847079,-0.0474828,-945.288
0.865296,-0.0308605,-623.969
0.883512,-0.0442137,-882.019
0.901729,-0.0426341,-855.241
0.919946,-0.0355843,-706.064
0.938163,-0.0286069,-576.543
0.956379,-0.0402145,-815.752
0.974596,-0.0432131,-866.942
0.992813,-0.0510857,-1010.17
1.01103,-0.0350885,-701.664
1.02925,-0.036034,-717.761
1.04746,-0.0369234,-743.416
1.06568,-0.0417283,-822.173
1.0839,-0.0373544,-749.591
1.10211,-0.0348324,-698.599
1.12033,-0.0409245,-801.384
1.13855,-0.0298458,-586.918
1.15676,-0.0378263,-747.107
1.17498,-0.0394244,-773.152
1.1932,-0.0441268,-869.784
1.21141,-0.0319055,-629.24
1.22963,-0.0444633,-861.61
1.24785,-0.0418669,-824.527
1.26606,-0.0455829,-907.783
1.28428,-0.050608,-997.989
1.3025,-0.0360114,-708.956
1.32071,-0.0398661,-779.143
1.33893,-0.0438634,-855.731
1.35715,-0.0412517,-811.958
1.37536,-0.0376135,-736.923
1.39358,-0.0371224,-727.006
1.4118,-0.0548819,-1069.32
1.43001,-0.0421067,-830.681
1.44823,-0.0417806,-831.559
1.46645,-0.0445397,-873.334
1.48467,-0.0417039,-817.313
1.50288,-0.03754,-741.265
1.5211,-0.0495444,-976.768
1.53932,-0.0295403,-582.21
1.55753,-0.0392444,-778.844
1.57575,-0.0328561,-662.018
1.59397,-0.0462885,-908.736
1.61218,-0.0400589,-791.563
1.6304,-0.0479542,-943.596
1.64862,-0.0363605,-719.792
1.66683,-0.0325877,-639.306
1.68505,-0.0410798,-808.45
1.70327,-0.0418208,-825.877
1.72148,-0.0452935,-892.055
1.7397,-0.0377044,-737.196
1.75792,-0.037765,-742.535
1.77613,-0.0369796,-730.568
1.79435,-0.0331754,-654.485
1.81257,-0.0310664,-612.319
1.83078,-0.0311274,-613.863
1.849,-0.03097,-608.406
1.86722,-0.0298668,-584.134
1.88543,-0.0411776,-806.957
1.90365,-0.0313326,-611.989
1.92187,-0.02083,-405.914
1.94008,-0.0328027,-651.101
1.9583,-0.0302607,-595.711
1.97652,-0.0235583,-461.508
1.99473,-0.0224067,-437.155
2.01295,-0.0150876,-298.281
2.03117,-0.0220637,-435.736
2.04938,-0.0175369,-347.091
2.0676,-0.0250644,-495.999
2.08582,-0.0239915,-475.656
2.10403,-0.018617,-366.364
2.12225,-0.013078,-256.498
2.14047,-0.0166215,-325.415
2.15868,-0.0153229,-300.391
2.1769,-0.00743401,-146.242
2.19512,-0.0198614,-393.931
2.21334,-0.00844036,-165.769
2.23155,-0.00478317,-94.4437
2.24977,-0.0201909,-390.976
2.26799,-0.0203125,-393.941
2.2862,-0.0138279,-273.807
2.30442,-0.0103264,-202.243
2.32264,-0.00675343,-129.686
2.34085,-0.0137038,-265.169
2.35907,-0.0204469,-395.873
2.37729,-0.0179972,-348.011
2.3955,-0.00684507,-133.869
2.41372,-0.00753259,-146.23
2.43194,0.000731067,14.1776
2.45015,-0.00650891,-125.609
2.46837,-0.0033829,-66.403
2.48659,-0.00459903,-91.0102
2.5048,-0.0103878,-202.002
2.52302,-0.0102168,-197.03
2.54124,0.00341182,66.5066
2.55945,-0.0112777,-219.34
2.57767,-0.0111078,-216.868
2.59589,0.00579064,112.773
2.6141,-0.00772144,-149.688
2.63232,-0.00457439,-90.2802
2.65054,-0.00212114,-41.2455
2.66875,0.00343931,66.8671
2.68697,-0.00472734,-92.4668
2.70519,-0.00502719,-97.5929
2.7234,0.00390168,76.3753
2.74162,0.00376719,72.4129
2.75984,-0.0023722,-46.0752
2.77805,-0.00127865,-24.9031
2.79627,-0.00785882,-154.308
2.81449,0.000827827,16.41
2.8327,0.00571971,112.341
2.85092,0.00472917,92.5498
2.86914,0.00399716,79.0558
2.88735,-0.00162761,-31.6863
2.90557,0.0033104,65.7942
2.92379,0.00499283,98.7033
2.94201,-0.000142459,-2.83523
2.96022,0.00595578,115.798
2.97844,0.000721892,14.1303
2.99666,0.000342225,6.70213
3.01487,0.000254328,4.98483
3.03309,-0.00245172,-48.0218
3.05131,-0.000961265,-18.9129
3.06952,-0.000254124,-4.96228
3.08774,0.00139941,27.8889
3.10596,0.0103576,201.642
3.12417,-0.00171095,-33.6253
3.14239,0.0007067,13.9736
3.16061,0.000465445,9.27259
3.17882,-0.00949843,-186.397
3.19704,0.00325643,64.5913
3.21526,0.00165413,32.98
3.23347,-0.000129595,-2.56287
3.25169,-0.00675327,-133.492
3.26991,0.00291231,56.7406
3.28812,0.00886089,174.506
3.30634,-0.00323094,-63.3943
3.32456,0.00484357,97.2395
3.34277,-0.000775009,-15.1832
3.36099,0.00520276,102.546
3.37921,-0.00291077,-57.8311
3.39742,0.000241086,4.70021
3.41564,0.0012782,25.6881
3.43386,-0.00397085,-79.7864
3.45207,0.000532399,10.6006
3.47029,-0.00904143,-181.217
3.48851,-0.00516685,-102.319
3.50672,0.00121086,23.917
3.52494,0.00264691,52.8297
3.54316,0.00315095,62.7038
3.56137,-0.00363407,-72.3398
3.57959,0.00678063,135.728
3.59781,-0.00283034,-56.6945
3.61602,0.00610861,122.569
3.63424,0.000775559,15.4142


==> imagesPhaseDiagram/Data/gr1_P1_kth35_N380_rho0.55.csv <==
r,norm,N
-3.69414,0.0126916,48.4819
-3.69045,-0.0103739,-40.5102
-3.68675,0.00461042,18.2665
-3.68305,0.0156015,60.8615
-3.67936,-0.00997104,-37.8899
-3.67566,0.00189683,7.34073
-3.67197,0.00628728,25.1177
-3.66827,0.014735,58.8662
-3.66457,0.0121349,46.7193
-3.66088,-0.00147535,-5.79962
-3.65718,-0.0047948,-18.0812
-3.65349,0.00239418,9.33013
-3.64979,0.00978029,37.4976
-3.64609,-0.0172811,-68.3121
-3.6424,-0.013956,-53.0607
-3.6387,6.89839e-05,0.258483
-3.63501,0.00656481,25.57
-3.63131,0.00455478,17.9003
-3.62761,-0.0120556,-47.5833
-3.62392,-0.00420539,-16.2791
-3.62022,0.0210021,79.5771
-3.61653,-0.00358235,-13.9569
-3.61283,0.00201274,7.96238
-3.60913,0.000839013,3.33088
-3.60544,0.00982402,37.8814
-3.60174,-0.0131104,-50.934
-3.59805,-0.0124778,-47.4032
-3.59435,-0.00812006,-31.5302
-3.59065,-0.0136935,-53.6511
-3.58696,0.00500231,19.0338
-3.58326,-0.0116423,-44.5319
-3.57957,-0.0102506,-38.2245
-3.57587,-0.00738989,-29.2787
-3.57217,0.000168477,0.644762
-3.56848,0.00361387,13.4039
-3.56478,-0.0180688,-70.9743
-3.56109,-0.00169411,-6.55451
-3.55739,0.00759234,29.4051
-3.55369,0.00954563,35.7579
-3.55,0.00651646,25.5575
-3.5463,-0.006662,-25.5754
-3.54261,0.0106516,41.765
-3.53891,-0.0152257,-56.4418
-3.53521,-0.0019628,-7.51164
-3.53152,-0.0108522,-42.5514
-3.52782,0.0246398,95.7257
-3.52413,0.00243631,9.36517
-3.52043,0.00065454,2.50558
-3.51673,0.0127084,48.3174
-3.51304,0.00638216,25.1393
-3.50934,0.008759,33.7397
-3.50565,-0.00660941,-25.043
-3.50195,0.00379601,14.5349
-3.49825,-0.0011797,-4.5088
-3.49456,0.00887391,33.4547
-3.49086,0.00658617,25.3304
-3.48717,-0.00704192,-26.4495
-3.48347,0.0147258,56.9154
-3.47977,-0.0183285,-71.8477
-3.47608,0.00671717,25.8813
-3.47238,0.0122553,48.1633
-3.46869,0.0151923,57.685
-3.46499,-0.00137547,-5.26391
-3.46129,-0.0110279,-43.1523
-3.4576,-0.00569344,-22.0279
-3.4539,0.00640101,24.3366
-3.45021,-0.00181112,-6.88408
-3.44651,0.00952597,36.7703
-3.44281,-0.00130476,-4.96068
-3.43912,-0.0107043,-41.415
-3.43542,-0.00284005,-11.0336
-3.43173,0.00489271,18.8565
-3.42803,-0.00617268,-23.4068
-3.42433,-0.00170554,-6.493
-3.42064,0.00617881,23.9923
-3.41694,-0.00373308,-14.8651
-3.41325,-0.0148758,-56.0818
-3.40955,-0.00652198,-25.7422
-3.40585,-0.000160756,-0.624055
-3.40216,-0.0128038,-50.3828
-3.39846,0.00593828,23.2068
-3.39477,0.00430904,16.2537
-3.39107,-0.00705803,-26.517
-3.38737,-0.00805636,-31.9112
-3.38368,0.00854675,32.7597
-3.37998,0.00427989,16.4305
-3.37629,-0.0182178,-70.1568
-3.37259,0.00111567,4.1793
-3.36889,0.00548609,21.0831
-3.3652,-0.00247506,-9.72946
-3.3615,-0.00967779,-38.1885
-3.35781,0.00166891,6.52375
-3.35411,0.0173623,67.1922
-3.35041,0.0020627,7.80114
-3.34672,0.00161148,6.20744
-3.34302,-0.011282,-43.6728
-3.33933,0.00761039,29.3304
-3.33563,-0.00237781,-9.10703
-3.33193,0.013876,53.034
-3.32824,-0.00428896,-16.7398
-3.32454,0.00713261,27.9242
-3.32085,-0.00700291,-27.1993
-3.31715,-0.00298965,-11.5221
-3.31346,0.00540343,20.9275
-3.30976,0.0224176,87.0025
-3.30606,6.66034e-05,0.253693
-3.30237,0.00676124,25.4899
-3.29867,-0.00423972,-16.8826
-3.29498,0.0103417,40.3016
-3.29128,-0.000693985,-2.63367
-3.28758,0.0165901,62.694
-3.28389,-0.00624231,-24.3325
-3.28019,-0.000262961,-0.995046
-3.2765,0.00938463,36.0745
-3.2728,0.00795213,31.6733
-3.2691,-0.00225509,-8.81964
-3.26541,-0.00525713,-19.9088
-3.26171,0.0173348,64.7628
-3.25802,-0.00920859,-36.3003
-3.25432,-0.00565613,-21.5272
-3.25062,-0.00653847,-24.7089
-3.24693,-0.0047191,-18.3195
-3.24323,0.0175829,66.938
-3.23954,-0.00287817,-11.1443
-3.23584,-0.0081609,-31.3215
-3.23214,-0.0045859,-17.9721
-3.22845,-0.0100535,-38.1429
-3.22475,0.00715121,27.7395
-3.22106,-0.00268383,-10.4159
-3.21736,-0.00308749,-11.856
-3.21366,0.00755731,29.534
-3.20997,-0.0013208,-5.16564
-3.20627,0.00889562,34.8175
-3.20258,0.009244,36.3752
-3.19888,-0.0108547,-41.6387
-3.19518,0.0218393,87.2698
-3.19149,0.0114193,44.124
-3.18779,0.0081323,31.0572
-3.1841,-0.00430229,-16.6327
-3.1804,0.000345616,1.28949
-3.1767,0.00444663,17.533
-3.17301,-0.011727,-45.4068
-3.16931,0.00333725,12.9285
-3.16562,0.00254521,10.107
-3.16192,-0.00514418,-20.2064
-3.15822,0.00410259,15.7334
-3.15453,0.00558532,21.6431
-3.15083,-0.00362151,-14.1275
-3.14714,-0.00913363,-36.7355
-3.14344,0.00158139,6.10099
-3.13974,-0.00469417,-18.1523
-3.13605,0.000880614,3.4661
-3.13235,-0.00556494,-21.8535
-3.12866,0.00565829,22.0786
-3.12496,0.00704582,27.1687
-3.12126,0.00726112,28.0062
-3.11757,0.00429696,16.5863
-3.11387,-0.00392009,-14.9983
-3.11018,0.0205871,81.5045
-3.10648,0.00153784,6.15751
-3.10278,0.0155008,60.2516
-3.09909,0.00893086,33.9998
-3.09539,0.0215338,82.4743
-3.0917,0.0165267,64.0409
-3.088,0.00960306,37.6344
-3.0843,0.0219828,84.1502
-3.08061,0.00395453,15.4899
-3.07691,0.000709618,2.7746
-3.07322,0.00322681,12.4426
-3.06952,-0.00278494,-10.8334
-3.06582,0.00135407,5.25379
-3.06213,0.015177,58.4618
-3.05843,-0.0155318,-60.5585
-3.05474,-0.00220377,-8.57047
-3.05104,0.0152584,59.7519
-3.04734,0.0037301,14.4131
-3.04365,-0.011507,-44.2674
-3.03995,-0.0174274,-67.9145
-3.03626,0.00924896,35.8859
-3.03256,0.00286079,10.6679
-3.02886,0.0072395,28.1254
-3.02517,0.0164525,62.3384
-3.02147,0.00458024,17.8126
-3.01778,0.0162623,63.8132
-3.01408,0.00682227,26.8388
-3.01038,0.000130831,0.51142
-3.00669,0.0163591,63.4895
-3.00299,0.0144827,56.0337
-2.9993,0.00418846,16.3224
-2.9956,0.00351033,13.5815
-2.9919,0.00093983,3.72267
-2.98821,0.0130088,49.6675
-2.98451,0.0189674,72.5122
-2.98082,0.0104107,40.404
-2.97712,0.0120211,47.0506
-2.97342,0.00631024,24.9949
-2.96973,-0.000778603,-3.01553
-2.96603,-0.00579382,-22.3352
-2.96234,0.0111296,43.3163
-2.95864,0.0110123,43.4327
-2.95494,0.00347256,13.5048
-2.95125,-0.0163006,-63.0344
-2.94755,-0.00493487,-18.7673
-2.94386,-0.00329012,-12.6341
-2.94016,-0.0201574,-79.4
-2.93646,0.0141468,55.017
-2.93277,0.00296764,11.9062
-2.92907,0.0155507,59.6836
-2.92538,0.0100903,39.1505
-2.92168,-0.0189207,-73.999
-2.91798,0.0051347,19.8199
-2.91429,0.00231101,9.20014
-2.91059,0.000147545,0.576899
-2.9069,0.00661873,25.5284
-2.9032,-0.018537,-72.7393
-2.8995,0.00450221,17.3515
-2.89581,0.0212786,82.3481
-2.89211,-0.00080503,-3.14445
-2.88842,0.0104908,40.6204
-2.88472,-0.000995542,-3.80994
-2.88102,-0.00468066,-18.4465
-2.87733,0.00976032,36.7378
-2.87363,-0.00524452,-20.3016
-2.86994,0.00131133,5.04337
-2.86624,0.0022237,8.26993
-2.86254,-0.00226872,-8.66878
-2.85885,0.000782353,3.00893
-2.85515,0.0046985,17.7275
-2.85146,0.00608999,23.7753
-2.84776,0.00789369,30.5565
-2.84406,-0.00502014,-19.3727
-2.84037,-0.0108509,-41.8845
-2.83667,-0.00260446,-10.0454
-2.83298,0.000156174,0.598145
-2.82928,0.0204662,80.0637
-2.82558,0.0132039,51.3368
-2.82189,-0.00131877,-4.90188
-2.81819,-0.00675488,-26.0738
-2.8145,0.0135201,51.7551
-2.8108,0.000520312,1.99748
-2.8071,-0.00260814,-10.0231
-2.80341,0.00200271,7.62432
-2.79971,0.00728869,27.4419
-2.79602,-0.00654417,-25.3456
-2.79232,-0.0120025,-45.6215
-2.78862,-0.0109753,-42.2988
-2.78493,-0.00583664,-22.0333
-2.78123,0.00802515,31.5388
-2.77754,-0.0118406,-45.823
-2.77384,0.00141735,5.48088
-2.77014,-0.0137354,-55.1474
-2.76645,0.0142165,53.5252
-2.76275,0.0140366,54.2935
-2.75906,0.00100198,3.91674
-2.75536,0.00210874,8.12919
-2.75166,0.00113374,4.32634
-2.74797,0.00852599,32.7824
-2.74427,-0.0066114,-25.0374
-2.74058,-0.0107993,-41.0374
-2.73688,0.0128604,50.0526
-2.73318,0.00113453,4.40765
-2.72949,0.0119242,44.3818
-2.72579,-0.0111436,-43.0811
-2.7221,-0.0130353,-50.629
-2.7184,-0.00184117,-7.19162
-2.7147,0.00309418,11.8507
-2.71101,0.00579136,21.9782
-2.70731,0.0118678,46.3911
-2.70362,-0.00429132,-16.7662
-2.69992,-0.00740145,-28.6066
-2.69622,0.0108045,40.949
-2.69253,0.0263554,100.019
-2.68883,0.00517248,19.7071
-2.68514,-0.00699527,-26.596
-2.68144,0.00824034,31.6264
-2.67774,0.00901654,34.9301
-2.67405,-0.00320554,-11.9118
-2.67035,0.0165202,61.9014
-2.66666,-0.00293955,-11.232
-2.66296,0.0127794,49.1751
-2.65926,-0.0100608,-38.1907
-2.65557,0.00970881,37.3789
-2.65187,0.0124929,47.4606
-2.64818,-0.0158989,-60.8767
-2.64448,-0.00677076,-24.9435
-2.64078,-0.0015237,-5.72148
-2.63709,-0.00858281,-32.4516
-2.63339,-0.00090407,-3.49061
-2.6297,-0.00906273,-35.2087
-2.626,0.00324263,12.5003
-2.6223,0.0138653,53.6309
-2.61861,0.00434417,16.4948
-2.61491,0.00218808,8.31469
-2.61122,-0.0114967,-42.6756
-2.60752,-0.00246627,-9.46061
-2.60382,0.0234925,89.9997
-2.60013,-0.00538911,-20.3601
-2.59643,0.0098448,37.9418
-2.59274,0.01905,73.7998
-2.58904,0.00655872,24.4902
-2.58535,-0.00923136,-35.3192
-2.58165,0.006922,26.2621
-2.57795,0.0150346,57.2969
-2.57426,0.0109925,40.3095
-2.57056,0.0153722,58.6451
-2.56687,0.00547886,21.0388
-2.56317,-0.0053646,-20.1763
-2.55947,0.00326798,12.4706
-2.55578,0.00630542,24.0993
-2.55208,0.00104786,3.7901
-2.54839,0.00174953,6.69019
-2.54469,-0.0166585,-60.5703
-2.54099,0.0160773,60.2093
-2.5373,0.0214451,80.9552
-2.5336,-4.83285e-05,-0.184518
-2.52991,0.0105073,40.3374
-2.52621,0.0124383,46.5813
-2.52251,0.0186342,70.2138
-2.51882,-0.000617074,-2.36463
-2.51512,0.0101261,39.1981
-2.51143,0.00895977,33.6439
-2.50773,0.00392465,14.7645
-2.50403,0.0106581,41.247
-2.50034,0.00886818,33.2291
-2.49664,0.000272627,1.0199
-2.49295,0.0165452,61.631
-2.48925,0.00237001,8.79035
-2.48555,0.00844428,31.894
-2.48186,0.0152596,58.4139
-2.47816,0.00316289,12.0253
-2.47447,0.000142405,0.555522
-2.47077,-0.00445391,-16.7333
-2.46707,0.00428691,16.3589
-2.46338,-0.00636848,-23.7098
-2.45968,0.00594441,22.458
-2.45599,0.00817411,30.8573
-2.45229,-0.00389247,-14.5929
-2.44859,0.00877852,33.7446
-2.4449,-0.00477806,-17.9273
-2.4412,0.0139405,53.6431
-2.43751,0.0120742,45.5439
-2.43381,-0.00247672,-9.28523
-2.43011,-0.00367904,-14.0282
-2.42642,0.011609,44.4508
-2.42272,-0.00937875,-35.9581
-2.41903,0.000566271,2.14277
-2.41533,-0.00281593,-11.0976
-2.41163,-0.00568507,-21.1485
-2.40794,0.00920817,34.6503
-2.40424,0.00278717,10.6331
-2.40055,0.00902042,33.141
-2.39685,-0.00595379,-22.3922
-2.39315,-0.000732485,-2.78418
-2.38946,0.0169799,66.68
-2.38576,0.00114711,4.40261
-2.38207,0.00120379,4.6671
-2.37837,0.00295856,11.139
-2.37467,-0.00719945,-27.9339
-2.37098,-0.00224082,-8.37842
-2.36728,0.00468469,17.8674
-2.36359,0.0190652,71.8378
-2.35989,0.0110784,43.2167
-2.35619,0.0160129,63.6513
-2.3525,0.010648,41.6656
-2.3488,0.0089207,34.541
-2.34511,0.0137421,52.8658
-2.34141,-0.0147623,-56.3035
-2.33771,0.00980172,38.2365
-2.33402,0.00886812,34.2398
-2.33032,0.0131637,48.7585
-2.32663,-0.0150544,-57.0862
-2.32293,0.00732015,28.2119
-2.31923,0.00279583,10.75
-2.31554,-0.00933217,-35.7609
-2.31184,0.011568,43.7732
-2.30815,0.0137387,51.7264
-2.30445,0.000540852,2.07038
-2.30075,-0.00170787,-6.72388
-2.29706,-0.00193457,-7.22368
-2.29336,0.0100441,38.3583
-2.28967,0.0211081,80.2952
-2.28597,0.015881,60.7605
-2.28227,0.0111728,43.9983
-2.27858,-0.000437384,-1.6883
-2.27488,-0.0144804,-57.7625
-2.27119,-0.0136864,-52.0356
-2.26749,-0.00469801,-17.8148
-2.26379,0.0134475,51.1677
-2.2601,0.00940178,37.1088
-2.2564,0.0122654,48.3011
-2.25271,-0.0102941,-39.8072
-2.24901,0.014833,57.4038
-2.24531,0.00938132,36.2682
-2.24162,0.000833589,3.28601
-2.23792,-0.0177348,-69.1303
-2.23423,-0.0171191,-64.4704
-2.23053,0.00993097,39.0088
-2.22683,0.0119636,46.1195
-2.22314,-0.0120496,-45.8125
-2.21944,0.00758526,30.2576
-2.21575,0.0217181,84.7442
-2.21205,0.00561092,20.9343
-2.20835,0.000933098,3.63628
-2.20466,-0.00931016,-36.7193
-2.20096,-0.00502227,-19.0796
-2.19727,-0.0096025,-37.2865
-2.19357,0.0116609,45.3842
-2.18987,-0.00691813,-26.3373
-2.18618,-0.0153613,-58.1273
-2.18248,0.0150168,57.1088
-2.17879,-0.0100537,-38.9378
-2.17509,0.00476371,19.0215
-2.17139,0.00357971,13.8428
-2.1677,-0.0023933,-9.19265
-2.164,-0.00127757,-4.76788
-2.16031,-0.00678451,-26.0593
-2.15661,-0.0178645,-65.9558
-2.15291,0.00655144,25.1248
-2.14922,0.0139502,54.308
-2.14552,0.00579419,22.4351
-2.14183,-0.0190177,-70.8981
-2.13813,0.00995104,39.6648
-2.13443,7.7982e-05,0.302336
-2.13074,-0.00124052,-4.68172
-2.12704,-0.0141818,-55.7769
-2.12335,0.0135737,52.1364
-2.11965,0.0169553,64.3284
-2.11595,0.00442306,17.2676
-2.11226,-0.000447539,-1.73198
-2.10856,-0.0129066,-49.7421
-2.10487,-0.0198983,-78.6778
-2.10117,-0.0164587,-64.3865
-2.09747,-0.00830301,-32.1244
-2.09378,-0.0122686,-47.9335
-2.09008,-0.0103571,-40.7447
-2.08639,-0.0249067,-96.2146
-2.08269,0.00111751,4.30575
-2.07899,-0.00383826,-15.0191
-2.0753,-0.0256255,-102.707
-2.0716,0.001624,6.38395
-2.06791,-0.00988759,-38.4331
-2.06421,-0.00746204,-28.9751
-2.06051,-0.01927,-75.9817
-2.05682,-0.0175871,-69.0997
-2.05312,-0.0128569,-48.7019
-2.04943,-0.0200725,-79.1658
-2.04573,-0.00826761,-30.9043
-2.04203,-0.00797061,-31.5238
-2.03834,-0.00841242,-31.9756
-2.03464,-0.00513068,-19.8352
-2.03095,-0.00254599,-9.70532
-2.02725,0.01256,49.2729
-2.02355,-0.0076849,-30.0096
-2.01986,0.00372252,14.7039
-2.01616,-0.0110021,-41.8518
-2.01247,-0.0183432,-73.2994
-2.00877,-0.0182382,-72.3325
-2.00507,-0.011499,-46.3524
-2.00138,-0.0331483,-130.505
-1.99768,0.00177515,6.95503
-1.99399,-0.00649551,-24.8453
-1.99029,-0.0152787,-58.5784
-1.98659,-0.00514205,-19.9717
-1.9829,-0.0135662,-53.1251
-1.9792,-0.0178928,-70.1933
-1.97551,-0.0190479,-74.3822
-1.97181,-0.0214812,-87.6002
-1.96811,-0.00924468,-35.2315
-1.96442,-0.00439715,-17.3467
-1.96072,-0.0151995,-59.4605
-1.95703,-0.0171854,-66.8857
-1.95333,-0.00121074,-4.81269
-1.94963,-0.00319565,-12.6899
-1.94594,-0.00730402,-27.9233
-1.94224,-0.00875019,-33.8807
-1.93855,-0.0147436,-56.6744
-1.93485,-0.0362379,-143.466
-1.93115,0.000538118,2.047
-1.92746,-0.0113843,-42.7821
-1.92376,-0.00405167,-16.15
-1.92007,-0.0156366,-59.8571
-1.91637,0.00602047,22.7273
-1.91267,-0.00903124,-34.4181
-1.90898,0.00318737,12.6092
-1.90528,-0.020003,-78.6318
-1.90159,-0.0170391,-68.02
-1.89789,-0.0035941,-14.1536
-1.89419,-0.0043683,-16.9228
-1.8905,-0.0311018,-123.008
-1.8868,-0.0201142,-77.5604
-1.88311,-0.00770752,-30.0054
-1.87941,-0.0064038,-24.6867
-1.87571,-0.0190748,-75.0592
-1.87202,-0.00709841,-28.0103
-1.86832,-0.0073449,-28.601
-1.86463,-0.0227718,-89.4704
-1.86093,-0.0277145,-108.668
-1.85723,-0.00199768,-7.69905
-1.85354,-0.0163095,-63.4929
-1.84984,-0.0135611,-51.6542
-1.84615,-0.0223855,-88.6465
-1.84245,-0.0187711,-72.1749
-1.83876,-0.00563449,-22.4591
-1.83506,-0.0129417,-51.2362
-1.83136,-0.0250338,-100.461
-1.82767,-0.0111027,-44.1997
-1.82397,-0.0243489,-98.0773
-1.82028,-0.0131842,-51.1414
-1.81658,-0.0153627,-57.9482
-1.81288,-0.014271,-56.9839
-1.80919,-0.0186797,-71.9727
-1.80549,-0.00399167,-16.1024
-1.8018,-0.0235524,-94.5158
-1.7981,-0.0251596,-95.6318
-1.7944,-0.00504677,-19.6219
-1.79071,-0.0230697,-88.8185
-1.78701,-0.0208021,-81.8771
-1.78332,-0.0214026,-88.0075
-1.77962,-0.0118004,-46.3993
-1.77592,-0.0311977,-124.042
-1.77223,-0.0292608,-117.219
-1.76853,-0.0215829,-84.0869
-1.76484,-0.0134838,-52.3035
-1.76114,-0.00673737,-26.8956
-1.75744,-0.00412971,-16.0563
-1.75375,0.00542602,21.7312
-1.75005,-0.0140015,-54.5497
-1.74636,-0.0113021,-44.3606
-1.74266,-0.0202011,-77.047
-1.73896,-0.0157184,-60.9872
-1.73527,-0.0106561,-42.8374
-1.73157,-0.0166508,-66.1204
-1.72788,0.0152912,59.2228
-1.72418,-0.00942957,-38.2841
-1.72048,-0.0227233,-89.9615
-1.71679,-0.0110088,-45.4445
-1.71309,-0.00559623,-22.357
-1.7094,-0.001395,-5.64696
-1.7057,-0.0132351,-51.9875
-1.702,-0.00163399,-6.41994
-1.69831,-0.0174007,-69.6376
-1.69461,-0.00947306,-37.5986
-1.69092,0.000869413,3.51851
-1.68722,-0.0293422,-119.217
-1.68352,-0.000482239,-1.97187
-1.67983,-0.0289703,-117.359
-1.67613,-0.0134726,-54.9278
-1.67244,-0.0194889,-78.4234
-1.66874,-0.0164321,-66.6815
-1.66504,-0.0140482,-56.783
-1.66135,0.0121081,49.6797
-1.65765,0.00226268,9.36524
-1.65396,-0.0132215,-54.1552
-1.65026,0.0126782,51.1311
-1.64656,-0.012023,-48.3564
-1.64287,-0.0100179,-40.5727
-1.63917,0.00403248,16.5413
-1.63548,-0.00647397,-27.0806
-1.63178,0.0145074,61.047
-1.62808,-0.0110095,-46.6253
-1.62439,-0.0103991,-42.3243
-1.62069,-0.0132556,-55.7928
-1.617,-0.00865515,-35.4688
-1.6133,-0.00789467,-33.1023
-1.6096,-0.0154769,-63.3314
-1.60591,0.004997,20.8974
-1.60221,0.000153426,0.63948
-1.59852,0.00646158,27.1128
-1.59482,-0.0127695,-53.006
-1.59112,0.00261174,10.9719
-1.58743,0.00449077,18.3313
-1.58373,0.00171817,7.29709
-1.58004,0.00172684,7.23375
-1.57634,0.00441982,18.6207
-1.57264,-0.0024445,-9.90754
-1.56895,0.0113065,48.4821
-1.56525,-0.00834964,-34.8765
-1.56156,-0.0133149,-55.4299
-1.55786,0.0207139,87.9304
-1.55416,0.00724596,30.2736
-1.55047,0.00071946,2.97784
-1.54677,-0.00193654,-7.97854
-1.54308,0.0142157,60.104
-1.53938,0.00535184,22.8203
-1.53568,-0.0111294,-46.0978
-1.53199,0.0133957,56.5029
-1.52829,0.000298662,1.25289
-1.5246,0.00677988,28.1772
-1.5209,0.0144966,60.7553
-1.5172,0.0139394,56.5384
-1.51351,0.0225449,93.7868
-1.50981,-0.0122155,-50.4135
-1.50612,0.0195789,81.6442
-1.50242,0.0187912,78.8853
-1.49872,0.000720748,2.91471
-1.49503,0.0253061,103.148
-1.49133,0.013807,55.435
-1.48764,0.0171762,69.6494
-1.48394,0.0289243,117.751
-1.48024,0.0084769,34.7807
-1.47655,0.0058264,23.8242
-1.47285,0.00159064,6.73319
-1.46916,-0.00553593,-22.188
-1.46546,-0.00683073,-27.7737
-1.46176,0.000202442,0.827582
-1.45807,0.010249,41.0369
-1.45437,0.0164193,65.2503
-1.45068,0.000966353,3.84898
-1.44698,0.0158947,63.4038
-1.44328,0.00990966,40.0449
-1.43959,0.013482,53.3347
-1.43589,0.00448218,17.9646
-1.4322,0.00821246,32.2914
-1.4285,-0.0030898,-12.3592
-1.4248,-0.018449,-73.1317
-1.42111,0.00370886,14.6129
-1.41741,-0.0020834,-8.35443
-1.41372,0.00845189,33.7653
-1.41002,0.0139369,57.0716
-1.40632,0.0162106,64.3237
-1.40263,0.010791,41.7071
-1.39893,0.000732541,2.85838
-1.39524,0.0109026,43.2072
-1.39154,-0.000343694,-1.36206
-1.38784,0.0119883,46.9222
-1.38415,-0.00822996,-31.7183
-1.38045,0.00384853,15.4249
-1.37676,-0.0120902,-48.4818
-1.37306,0.0196415,77.0339
-1.36936,3.21676e-05,0.124585
-1.36567,0.0206969,79.9522
-1.36197,0.0235725,93.1114
-1.35828,-0.00856651,-33.5807
-1.35458,0.00788064,29.9307
-1.35088,0.00867339,33.2711
-1.34719,0.00172368,6.68961
-1.34349,0.00813942,31.8577
-1.3398,0.00531592,19.5785
-1.3361,0.027306,103.053
-1.3324,-0.0013404,-5.18733
-1.32871,0.00992528,38.1031
-1.32501,0.000820819,3.26686
-1.32132,0.00232072,8.64701
-1.31762,0.029228,114.661
-1.31392,-0.00431963,-16.3023
-1.31023,0.00037533,1.44202
-1.30653,0.00536526,20.5919
-1.30284,0.00858707,32.3819
-1.29914,-0.00420359,-15.5911
-1.29544,-0.00519339,-19.5739
-1.29175,0.0100708,38.0272
-1.28805,0.0110714,41.9828
-1.28436,0.00788245,29.7563
-1.28066,-0.0112783,-43.2409
-1.27696,0.0110823,41.6363
-1.27327,0.0107584,40.0104
-1.26957,0.0278303,102.972
-1.26588,0.00855384,32.4105
-1.26218,0.00133029,5.08038
-1.25848,0.0141541,53.0921
-1.25479,0.023594,88.4067
-1.25109,0.00993878,37.7475
-1.2474,0.00807595,30.1718
-1.2437,0.0080694,29.9375
-1.24,0.0225684,83.3678
-1.23631,0.0211779,78.8028
-1.23261,-0.00493905,-18.0621
-1.22892,0.00242433,8.80518
-1.22522,3.32224e-05,0.121827
-1.22152,-0.00787327,-28.58
-1.21783,0.00631832,23.561
-1.21413,0.00786127,28.9767
-1.21044,0.00419903,16.0613
-1.20674,0.000245976,0.923147
-1.20304,0.0120403,43.9953
-1.19935,0.027124,98.8128
-1.19565,0.00219908,8.1432
-1.19196,0.014997,55.894
-1.18826,0.00661447,24.2751
-1.18456,0.02053,76.1456
-1.18087,0.00584385,20.7924
-1.17717,0.0142866,52.432
-1.17348,-0.00215812,-7.8232
-1.16978,0.0264993,95.0529
-1.16608,0.0248994,91.8291
-1.16239,0.0166185,61.6879
-1.15869,0.00742977,26.9701
-1.155,0.00503436,18.5315
-1.1513,0.0104396,36.8101
-1.1476,0.00566479,19.957
-1.14391,0.00612217,21.9051
-1.14021,0.0151647,55.0175
-1.13652,0.0318175,117.343
-1.13282,0.0179744,64.2944
-1.12912,-0.00582266,-20.9266
-1.12543,0.0104422,37.2578
-1.12173,0.0065545,23.7207
-1.11804,0.0251571,90.0877
-1.11434,0.0152048,54.2965
-1.11064,0.00191543,6.83235
-1.10695,0.0104869,37.5012
-1.10325,0.0226925,78.4251
-1.09956,0.0165794,57.779
-1.09586,0.0144215,52.0326
-1.09217,0.0115006,42.5176
-1.08847,0.0138415,48.3898
-1.08477,-0.0064994,-23.0079
-1.08108,0.00912363,32.7812
-1.07738,0.0163579,56.451
-1.07369,0.0151749,51.9891
-1.06999,0.00258769,9.13972
-1.06629,-0.0032343,-11.595
-1.0626,0.0264984,92.5854
-1.0589,0.0173011,60.1733
-1.05521,0.0114102,39.6049
-1.05151,0.0102606,36.3532
-1.04781,0.0242696,85.6474
-1.04412,0.0223071,77.8295
-1.04042,0.0281678,99.1507
-1.03673,0.0186633,64.8735
-1.03303,0.0114055,39.9193
-1.02933,0.028851,100.373
-1.02564,0.0235504,83.6509
-1.02194,0.0154789,53.8822
-1.01825,0.0191472,67.513
-1.01455,0.0261219,90.8259
-1.01085,-0.00284731,-10.1763
-1.00716,0.0242479,86.6619
-1.00346,0.0189713,67.1965
-0.999765,0.02154,74.356
-0.996069,0.00504459,17.873
-0.992373,0.00453474,15.4816
-0.988677,0.00236259,8.19818
-0.984981,0.0179589,62.2634
-0.981285,0.0236423,83.1499
-0.977589,0.0311013,106.833
-0.973893,0.0112031,39.4013
-0.970197,0.020471,72.0168
-0.966501,0.0295653,98.7185
-0.962805,0.0191599,63.2277
-0.959109,0.00655698,23.4674
-0.955413,0.0147612,50.9115
-0.951717,-0.00235438,-7.96487
-0.948021,0.0143198,49.1025
-0.944325,0.0229089,76.8593
-0.940629,0.0298123,103.091
-0.936933,0.00594568,20.3164
-0.933237,0.0185022,63.5736
-0.929541,-0.00194637,-6.63519
-0.925845,0.0208584,71.3149
-0.92215,0.0185028,62.2804
-0.918454,0.0125791,42.5046
-0.914758,0.0220956,76.252
-0.911062,0.00202659,6.85393
-0.907366,0.0175371,57.5919
-0.90367,0.0124785,43.3878
-0.899974,0.0245672,83.1599
-0.896278,0.00632753,21.3238
-0.892582,0.015208,51.479
-0.888886,0.0334884,115.803
-0.88519,0.0162833,55.9168
-0.881494,0.0195038,65.9035
-0.877798,-0.00295547,-10.1816
-0.874102,0.00142028,4.75084
-0.870406,0.0120708,40.5942
-0.86671,0.015357,52.7515
-0.863014,-0.000544321,-1.82783
-0.859318,0.0116777,40.65
-0.855622,0.00897612,30.5009
-0.851926,0.01342,46.7688
-0.84823,0.0130527,44.0921
-0.844534,0.0137634,45.1027
-0.840838,0.00991808,33.0669
-0.837142,0.0082588,27.6009
-0.833446,0.00563731,18.9132
-0.82975,0.0023548,7.71669
-0.826054,0.0153424,53.0693
-0.822358,-0.00270929,-9.05715
-0.818662,0.0126626,42.1159
-0.814966,0.0377376,128.081
-0.81127,0.01593,52.5054
-0.807574,0.0255003,84.2784
-0.803878,0.0100052,34.1676
-0.800182,0.0123399,42.3877
-0.796486,-0.00149597,-4.99654
-0.79279,0.0116738,38.4886
-0.789094,0.0125619,41.4041
-0.785398,0.0207358,72.0155
-0.781702,0.0105412,35.271
-0.778006,0.00174991,5.8517
-0.77431,0.00263785,8.83416
-0.770614,0.0356338,118.554
-0.766918,0.0175411,59.2715
-0.763222,0.0167503,55.0581
-0.759526,0.0148807,48.4963
-0.75583,0.00261458,8.88956
-0.752134,0.00351316,11.4845
-0.748438,0.00602282,20.1042
-0.744742,0.0147772,49.5921
-0.741046,0.00707482,23.6582
-0.73735,0.0263112,86.9321
-0.733654,0.00805606,26.6575
-0.729958,0.00613163,20.0872
-0.726262,-0.00387132,-12.9496
-0.722566,0.0170336,56.5685
-0.71887,0.0206541,67.8693
-0.715174,-0.0206397,-68.2143
-0.711478,0.00295518,9.66936
-0.707782,-0.0046626,-15.1441
-0.704086,0.0132054,43.1289
-0.70039,-0.000159647,-0.534657
-0.696694,0.0162633,56.027
-0.692998,0.010148,33.9554
-0.689302,0.0209415,69.9028
-0.685606,0.0107849,34.6518
-0.68191,0.016291,52.7502
-0.678214,0.000276237,0.895283
-0.674518,0.00430244,13.656
-0.670822,0.0086827,29.2781
-0.667126,0.0268713,89.2934
-0.66343,0.017806,57.8696
-0.659734,0.0208076,69.3101
-0.656038,0.0223953,74.89
-0.652342,0.0149172,49.6743
-0.648646,0.00120774,4.03142
-0.64495,0.0225436,72.7031
-0.641254,0.00418016,13.8489
-0.637558,0.0201837,65.4559
-0.633862,0.00190527,6.33501
-0.630166,0.00383554,12.082
-0.62647,0.0174172,57.4594
-0.622774,0.0276918,89.9152
-0.619078,-0.000447765,-1.48479
-0.615382,0.0052437,17.3934
-0.611686,0.00819078,27.046
-0.60799,0.0189619,64.1481
-0.604294,-0.0120515,-39.5049
-0.600598,-0.00775956,-25.3117
-0.596902,-0.00770692,-25.4637
-0.593206,-0.00882298,-28.2953
-0.58951,0.0408803,133.024
-0.585814,-0.00885172,-28.6088
-0.582118,0.0145992,48.2357
-0.578422,0.00178831,5.64928
-0.574726,-0.00974723,-32.507
-0.57103,0.0110377,35.8396
-0.567334,0.0108962,35.5216
-0.563638,0.0271437,89.0042
-0.559942,0.014721,47.5193
-0.556246,0.0203796,67.1914
-0.552551,0.026123,83.7504
-0.548855,0.0263989,86.3242
-0.545159,-0.0051326,-17.2866
-0.541463,0.0299883,99.0814
-0.537767,0.0203761,66.202
-0.534071,0.00588586,18.9819
-0.530375,-0.00785685,-25.5898
-0.526679,-0.00406982,-13.2473
-0.522983,-0.00161825,-5.28035
-0.519287,0.0420357,136.364
-0.515591,-0.00420395,-13.6292
-0.511895,-0.000730916,-2.31627
-0.508199,0.00851443,27.3654
-0.504503,0.0148437,48.3459
-0.500807,0.0263299,83.8343
-0.497111,0.00923627,29.3529
-0.493415,0.012829,40.7191
-0.489719,0.0176429,58.451
-0.486023,0.00121457,4.00688
-0.482327,0.00712739,23.9124
-0.478631,0.00441405,14.5355
-0.474935,0.0102969,33.3311
-0.471239,0.0188095,60.6794
-0.467543,0.039046,129.164
-0.463847,-0.00251163,-8.10252
-0.460151,0.0181383,57.7705
-0.456455,0.00455232,14.8588
-0.452759,0.0120957,38.8877
-0.449063,-0.0186327,-60.8171
-0.445367,-0.0055098,-17.9675
-0.441671,0.00153121,5.05605
-0.437975,0.03098,100.034
-0.434279,0.0163574,52.8999
-0.430583,0.0206883,68.0853
-0.426887,-0.00412076,-13.7963
-0.423191,0.00305842,10.2121
-0.419495,0.0096124,31.1538
-0.415799,0.023898,77.8837
-0.412103,-0.00932175,-29.8576
-0.408407,-0.0043398,-13.9481
-0.404711,0.0375258,117.381
-0.401015,0.0263669,87.9072
-0.397319,0.00473688,15.6601
-0.393623,0.023484,75.9708
-0.389927,0.00108006,3.50047
-0.386231,-0.0167121,-54.6485
-0.382535,0.0150433,49.6881
-0.378839,-0.00598946,-19.7652
-0.375143,0.00559284,18.792
-0.371447,0.0138472,45.0588
-0.367751,0.0125131,41.5559
-0.364055,0.0134968,42.893
-0.360359,-0.00493005,-15.9832
-0.356663,0.0349577,117.004
-0.352967,0.0232118,75.9724
-0.349271,0.00397925,13.0241
-0.345575,-0.0139544,-44.7378
-0.341879,0.017208,56.1498
-0.338183,-0.0037269,-12.3658
-0.334487,-0.0107103,-37.122
-0.330791,0.00797676,26.7142
-0.327095,0.0381801,122.406
-0.323399,0.0100231,32.8055
-0.319703,-0.0085851,-27.9531
-0.316007,0.00625009,20.8128
-0.312311,-0.0073571,-24.1754
-0.308615,-0.000731791,-2.39588
-0.304919,0.0146948,49.5655
-0.301223,0.014644,47.344
-0.297527,0.0144395,46.3508
-0.293831,-0.0128181,-41.1717
-0.290135,0.00920944,30.4741
-0.286439,0.0180691,60.0798
-0.282743,0.0175015,56.7048
-0.279047,-0.012784,-40.4997
-0.275351,-0.0212868,-70.3742
-0.271655,0.00069671,2.26152
-0.267959,-0.00416276,-13.5248
-0.264263,0.00821556,26.947
-0.260567,0.0035401,11.6292
-0.256871,-0.0154843,-52.2904
-0.253175,0.00317984,10.503
-0.249479,-0.00196179,-6.37777
-0.245783,0.0351634,118.079
-0.242087,0.0124256,39.8118
-0.238391,-0.0311577,-101.262
-0.234695,-0.0137405,-48.0229
-0.230999,0.00741392,24.3251
-0.227303,-0.00493316,-15.9834
-0.223607,0.00177781,5.74588
-0.219911,0.00632122,20.525
-0.216215,0.0190711,63.4305
-0.212519,0.0169652,56.7825
-0.208823,-0.00664329,-21.4711
-0.205127,0.00357689,12.0434
-0.201431,-0.00950263,-31.0451
-0.197735,0.00801011,26.6016
-0.194039,-0.000400507,-1.30525
-0.190343,0.0221586,70.5088
-0.186647,-2.92317e-05,-0.0975755
-0.182952,0.0144519,48.6452
-0.179256,0.0139109,46.9074
-0.17556,-0.0097192,-32.1997
-0.171864,-0.00605765,-19.8267
-0.168168,-0.00315871,-10.607
-0.164472,-0.00355771,-11.9575
-0.160776,0.0133482,42.3672
-0.15708,-0.010268,-33.5661
-0.153384,0.00257124,8.64452
-0.149688,0.0112826,36.9732
-0.145992,-0.011729,-37.7089
-0.142296,0.0160485,51.3553
-0.1386,-0.00781619,-26.4734
-0.134904,-0.00180886,-6.11033
-0.131208,-0.00467135,-16.018
-0.127512,0.0080801,28.0299
-0.123816,-0.00617,-20.9287
-0.12012,-0.000203833,-0.681413
-0.116424,0.00063729,2.12791
-0.112728,-0.0116916,-39.2839
-0.109032,-0.014359,-47.8728
-0.105336,-0.0081874,-28.2383
-0.10164,-0.00051533,-1.7145
-0.0979437,0.000122325,0.409788
-0.0942477,0.0069016,23.8243
-0.0905518,0.0179229,60.8125
-0.0868558,0.00676977,22.8209
-0.0831598,-0.0118402,-39.5227
-0.0794638,0.00291504,9.70709
-0.0757678,0.00112689,3.82578
-0.0720718,-0.0129338,-43.587
-0.0683758,-0.00805644,-27.3838
-0.0646798,0.000264663,0.907793
-0.0609838,0.00418194,14.2646
-0.0572878,-0.00885343,-29.5882
-0.0535919,0.0083181,27.5995
-0.0498959,-0.01163,-40.298
-0.0461999,0.011985,39.4905
-0.0425039,0.00337707,11.2254
-0.0388079,0.00588188,20.3219
-0.0351119,-0.0036277,-12.5265
-0.0314159,-0.0034748,-11.6475
-0.0277199,0.0134636,44.7127
-0.0240239,-0.0243439,-82.5747
-0.0203279,0.00879032,30.8189
-0.016632,-0.00922279,-32.1599
-0.012936,-0.0121212,-40.8725
-0.00923998,-0.0012837,-4.3402
-0.00554399,0.00265135,9.12065
-0.001848,0.0193449,66.2175
0.00554399,-0.0139546,-48.1293
0.00923998,0.0217924,74.9878
0.012936,-0.011869,-39.9746
0.016632,-0.000770523,-2.6298
0.0203279,-0.00215641,-7.29729
0.0240239,-0.0138324,-46.5322
0.0277199,-0.0251603,-87.709
0.0314159,-0.0148774,-50.2259
0.0351119,0.00554091,18.562
0.0388079,0.000405462,1.37127
0.0425039,-0.00933119,-31.81
0.0461999,-0.0186841,-63.7316
0.0498959,-0.00774462,-26.5253
0.0535919,-0.0179006,-62.294
0.0572878,-0.00591653,-20.3114
0.0609838,-0.0104216,-34.9749
0.0646798,0.0142824,49.8457
0.0683758,0.00560943,19.1562
0.0720718,0.000687962,2.42369
0.0757678,-0.0118594,-39.5038
0.0794638,-0.0138335,-46.3562
0.0831598,-0.00714934,-24.7224
0.0868558,-0.0143273,-48.2972
0.0905518,-0.00515998,-17.6574
0.0942477,-0.0124793,-44.1142
0.0979437,-0.0128837,-44.2684
0.10164,-0.00952453,-32.5644
0.105336,-0.00188073,-6.39074
0.109032,-0.0147149,-49.9424
0.112728,-0.00124989,-4.29213
0.116424,0.00542161,18.5419
0.12012,-0.0168608,-58.8105
0.123816,-0.00546121,-19.3382
0.127512,0.00764832,26.1037
0.131208,-0.000433731,-1.49637
0.134904,0.0195551,67.5435
0.1386,0.0068033,22.9271
0.142296,-0.00314683,-11.1838
0.145992,-0.00350112,-12.38
0.149688,-0.0133453,-45.5743
0.153384,-0.000701059,-2.46352
0.15708,-0.000640972,-2.26519
0.160776,-0.0139728,-47.9266
0.164472,-0.0104903,-36.3384
0.168168,-0.019708,-66.2979
0.171864,-0.00766171,-26.8313
0.17556,-0.00241444,-8.30083
0.179256,-0.0125923,-45.4077
0.182952,-0.0108456,-37.3413
0.186647,0.00583353,20.219
0.190343,-0.0172665,-61.2614
0.194039,-0.0054039,-18.9353
0.197735,-0.00580305,-19.8464
0.201431,-0.00160118,-5.58012
0.205127,-0.0289104,-99.1626
0.208823,-0.00168108,-5.94262
0.212519,-0.0156783,-54.8897
0.216215,-0.00532904,-18.4012
0.219911,0.000427521,1.51214
0.223607,-0.02228,-76.6656
0.227303,-0.00759515,-25.9982
0.230999,-0.0103212,-35.5669
0.234695,-0.00557647,-19.7686
0.238391,-0.0139319,-49.1238
0.242087,0.0148235,52.8605
0.245783,-0.0247025,-87.5952
0.249479,-0.0111888,-39.9887
0.253175,-0.0262936,-91.4492
0.256871,-0.0228106,-80.7266
0.260567,-0.00682691,-23.9829
0.264263,-0.00770275,-27.5527
0.267959,-0.0230412,-82.0035
0.271655,-0.0181948,-62.681
0.275351,-0.000628375,-2.22507
0.279047,-0.0159968,-56.3569
0.282743,-0.0340263,-120.691
0.286439,0.00348896,12.4521
0.290135,-0.010646,-38.8366
0.293831,-0.00617714,-21.8053
0.297527,-0.01938,-68.7991
0.301223,-0.0138834,-48.5779
0.304919,-0.0103523,-36.1087
0.308615,-0.0184129,-64.3346
0.312311,-0.0323923,-115.025
0.316007,-0.00903014,-32.3189
0.319703,-0.0181974,-64.6007
0.323399,-0.000574114,-2.0404
0.327095,-0.0117978,-40.3365
0.330791,-0.0241921,-85.6644
0.334487,0.00390114,14.0441
0.338183,-0.006516,-23.2621
0.341879,-0.0394233,-141.017
0.345575,-0.00193056,-6.79557
0.349271,-0.00788116,-28.2145
0.352967,0.00702116,25.0866
0.356663,-0.0105764,-37.2393
0.360359,-0.0346154,-124.131
0.364055,-0.0163003,-57.5888
0.367751,-0.0160535,-56.9739
0.371447,-0.0174892,-64.0455
0.375143,-0.0217015,-76.0853
0.378839,-0.0182079,-65.2026
0.382535,-0.01861,-66.4564
0.386231,0.0118488,43.1652
0.389927,-0.00147829,-5.16368
0.393623,-0.0445455,-163.705
0.397319,-0.00577945,-20.546
0.401015,-0.015492,-56.1273
0.404711,-0.0114805,-41.0886
0.408407,-0.00946248,-34.2353
0.412103,-0.0130544,-46.1474
0.415799,0.0103277,37.8512
0.419495,-0.0070919,-25.545
0.423191,-0.0336447,-121.659
0.426887,0.00598926,21.4356
0.430583,-0.0106308,-37.6011
0.434279,-0.00491927,-17.0551
0.437975,-0.00352344,-12.6703
0.441671,-0.0219895,-78.7883
0.445367,-0.0179079,-66.868
0.449063,-0.00537328,-19.6447
0.452759,-0.0145495,-52.7129
0.456455,-0.0152182,-54.7399
0.460151,-0.0105245,-38.4248
0.463847,-0.00736881,-27.0877
0.467543,-0.0331729,-117.266
0.471239,-0.0106466,-38.6153
0.474935,-0.0208122,-76.7345
0.478631,-0.00456425,-16.2168
0.482327,-0.00264233,-9.84797
0.486023,-0.0154734,-55.1009
0.489719,0.00297955,10.7413
0.493415,-0.0171131,-63.524
0.497111,-0.00130245,-4.6302
0.500807,-0.0268174,-97.1328
0.504503,-0.0180347,-64.3117
0.508199,-0.00041301,-1.51203
0.511895,-0.0170823,-61.3768
0.515591,-0.00550684,-20.0779
0.519287,0.0118072,42.6595
0.522983,-0.0134641,-47.4609
0.526679,-0.015723,-55.1719
0.530375,-0.0110685,-40.3115
0.534071,-0.000189519,-0.674876
0.537767,-0.0219041,-79.6214
0.541463,0.00102188,3.67776
0.545159,-0.0124174,-45.6215
0.548855,-0.00905158,-32.64
0.552551,-0.0199078,-72.9422
0.556246,-0.00616876,-22.1335
0.559942,-0.00943815,-34.3549
0.563638,0.00361217,13.0436
0.567334,-0.0117057,-42.1755
0.57103,0.00535416,19.2696
0.574726,-0.0136807,-48.594
0.578422,-0.000735316,-2.63464
0.582118,-0.0203805,-75.1835
0.585814,-0.0137029,-51.2901
0.58951,-0.0116801,-42.9477
0.593206,-0.000126708,-0.457164
0.596902,-0.00314028,-11.3333
0.600598,-0.0151362,-55.8073
0.604294,-0.00697857,-24.739
0.60799,-0.0057209,-21.0072
0.611686,0.0010296,3.79098
0.615382,-0.0173614,-61.9456
0.619078,-0.00501201,-18.6597
0.622774,-0.0171558,-63.0303
0.62647,-0.0123581,-46.3674
0.630166,-0.0157673,-57.456
0.633862,-0.0133937,-48.8467
0.637558,-0.00329728,-12.1274
0.641254,-0.00556962,-19.9225
0.64495,-0.00575911,-21.1705
0.648646,-0.0234698,-87.6129
0.652342,-0.0295577,-107.383
0.656038,0.00756011,27.5415
0.659734,-0.0118934,-42.8398
0.66343,-0.0253906,-96.2304
0.667126,0.00719659,27.3183
0.670822,-0.0165125,-60.0064
0.674518,-0.00128909,-4.65102
0.678214,-0.00483349,-17.1202
0.68191,0.000984254,3.52166
0.685606,-0.00192152,-6.90209
0.689302,-0.0116061,-42.9427
0.692998,-0.00783594,-27.606
0.696694,-0.00835057,-30.2207
0.70039,-0.0172176,-63.5501
0.704086,-0.00773418,-28.2297
0.707782,0.00333793,12.2736
0.711478,0.0130659,47.8344
0.715174,0.00390323,14.7972
0.71887,-0.0171512,-63.6654
0.722566,-0.0291085,-107.003
0.726262,-0.00708142,-26.0101
0.729958,-0.0104882,-38.135
0.733654,-0.0169903,-63.9683
0.73735,-0.00304265,-11.0935
0.741046,0.00533793,19.5582
0.744742,-0.00822675,-30.1264
0.748438,0.00297594,10.6896
0.752134,-0.00122608,-4.39916
0.75583,-0.000152586,-0.558007
0.759526,-0.0152252,-57.734
0.763222,-0.0192675,-70.018
0.766918,-0.0106991,-38.7094
0.770614,-0.0169427,-62.6203
0.77431,-0.0296924,-111.643
0.778006,-0.00701392,-26.19
0.781702,-0.0103603,-37.1522
0.785398,0.0181065,64.6221
0.789094,-0.00794314,-29.048
0.79279,-0.0132986,-48.6995
0.796486,-0.000852534,-3.05378
0.800182,-0.00578363,-21.3069
0.803878,-0.00704618,-26.5993
0.807574,-0.00880063,-33.4424
0.81127,-0.0261732,-96.9455
0.814966,-0.00150657,-5.55623
0.818662,0.00573642,21.1272
0.822358,-0.00571166,-21.3902
0.826054,-0.00742504,-27.5989
0.82975,-0.0251355,-93.1272
0.833446,-0.004468,-16.5986
0.837142,-0.00933704,-34.8925
0.840838,-0.00474025,-18.1172
0.844534,-0.0122154,-43.9998
0.84823,-0.00701004,-26.3648
0.851926,-0.0134236,-51.2914
0.855622,-0.00409203,-14.9195
0.859318,-0.00125604,-4.7491
0.863014,-0.0169496,-63.7134
0.86671,-0.00995582,-37.0755
0.870406,0.0198842,73.7504
0.874102,-0.0103952,-38.057
0.877798,0.0121574,45.031
0.881494,-0.0193173,-70.9332
0.88519,-0.0123476,-46.2295
0.888886,-0.0122301,-45.7282
0.892582,0.000999144,3.64388
0.896278,-0.0124001,-46.6862
0.899974,0.0053481,19.9965
0.90367,-0.00360996,-13.429
0.907366,-0.00467594,-17.0298
0.911062,-0.0182111,-67.017
0.914758,-0.00109253,-3.99539
0.918454,-0.0151215,-57.7037
0.92215,-0.00492151,-18.1899
0.925845,-0.0195287,-71.4554
0.929541,-0.0045387,-16.8567
0.933237,0.000549787,2.09139
0.936933,0.00858373,30.9358
0.940629,-0.0180854,-67.2958
0.944325,-0.0114889,-42.7386
0.948021,-0.00236291,-8.99088
0.951717,-0.00358184,-13.1454
0.955413,0.000307685,1.16151
0.959109,-0.00767512,-28.8431
0.962805,0.00258725,9.86777
0.966501,0.00580757,21.3893
0.970197,0.00229599,8.55486
0.973893,0.00909863,34.129
0.977589,-0.0273288,-104.669
0.981285,-0.00886291,-32.4383
0.984981,0.011086,41.4726
0.988677,0.0290085,107.795
0.992373,-0.0168802,-63.3176
0.996069,-0.00775385,-28.9141
0.999765,-0.00185515,-6.89001
1.00346,-0.00891341,-33.6659
1.00716,-0.00603843,-22.8554
1.01085,0.00920907,33.8341
1.01455,0.0213842,83.3129
1.01825,-0.00725693,-27.6852
1.02194,-0.0185542,-68.7806
1.02564,-0.00975518,-37.0795
1.02933,0.00259838,10.2168
1.03303,0.00419811,15.596
1.03673,-0.00145361,-5.45104
1.04042,-0.0221341,-82.8921
1.04412,-0.0214456,-81.0643
1.04781,-0.0206132,-80.6595
1.05151,-0.00931956,-34.9949
1.05521,-0.028411,-105.689
1.0589,-0.0301029,-112.464
1.0626,-0.00320986,-12.1557
1.06629,-0.0143497,-55.6911
1.06999,-0.00852042,-31.304
1.07369,0.000703562,2.59403
1.07738,-0.00849898,-31.8967
1.08108,0.00880298,33.4777
1.08477,-0.028252,-105.38
1.08847,-0.0106697,-40.673
1.09217,0.00227983,8.52199
1.09586,-0.0239629,-92.6408
1.09956,-0.0301006,-113.329
1.10325,0.000580388,2.184
1.10695,-0.00515194,-19.1704
1.11064,-0.00166255,-6.30105
1.11434,0.0151744,58.3001
1.11804,-0.0218103,-81.2434
1.12173,-0.0179195,-66.0872
1.12543,-0.00161402,-6.15266
1.12912,0.0131629,51.0192
1.13282,0.00514691,19.5994
1.13652,-0.02153,-80.1991
1.14021,-0.0170251,-65.0529
1.14391,0.0203074,78.2648
1.1476,-0.0140902,-54.4445
1.1513,-0.0162837,-60.3801
1.155,-0.0204746,-76.6775
1.15869,0.00355236,13.0159
1.16239,0.00347924,13.3185
1.16608,0.000316519,1.2053
1.16978,-0.00190963,-7.10191
1.17348,-0.0195605,-72.2172
1.17717,-0.010556,-40.0495
1.18087,-0.0130607,-50.1662
1.18456,-0.0109738,-40.8554
1.18826,0.00136786,5.14864
1.19196,-0.00179726,-6.89068
1.19565,0.00121612,4.6918
1.19935,0.00768971,29.1363
1.20304,-0.0143863,-53.2295
1.20674,-0.00722537,-27.0157
1.21044,-0.00844327,-32.3884
1.21413,-0.00732126,-28.1503
1.21783,0.00844962,32.117
1.22152,-0.00327996,-12.5262
1.22522,0.00721547,27.2817
1.22892,-0.0193559,-74.7717
1.23261,0.0101587,39.7001
1.23631,0.002304,8.66074
1.24,0.00544693,20.6602
1.2437,-0.0009006,-3.41147
1.2474,-0.00554658,-20.7054
1.25109,-0.00624363,-24.0942
1.25479,0.00900488,35.1371
1.25848,-0.00663243,-25.442
1.26218,-0.0181276,-67.2351
1.26588,-0.001098,-4.05161
1.26957,-0.00867069,-32.2983
1.27327,-0.00545474,-20.5426
1.27696,-0.0143923,-56.1589
1.28066,-0.00350268,-13.0335
1.28436,-0.00587031,-22.8707
1.28805,-0.00464612,-18.0595
1.29175,-0.014655,-56.6854
1.29544,-0.00241335,-9.42171
1.29914,-0.0130134,-49.7761
1.30284,-0.00661248,-25.63
1.30653,0.000786397,2.96315
1.31023,-0.030335,-115.425
1.31392,0.00501772,19.1576
1.31762,-0.0154472,-59.7034
1.32132,0.00183878,7.30365
1.32501,-0.0032426,-12.7434
1.32871,-0.00512023,-19.677
1.3324,-0.00316184,-12.3343
1.3361,-0.0144119,-56.1486
1.3398,-0.018188,-70.4784
1.34349,0.00563925,22.0325
1.34719,-0.0201051,-78.3293
1.35088,-0.024938,-96.6847
1.35458,-0.00879686,-33.8943
1.35828,-0.0182594,-71.1932
1.36197,-0.00369076,-14.2168
1.36567,-0.0076707,-30.1765
1.36936,-0.00613764,-24.3357
1.37306,-0.00341544,-13.4227
1.37676,0.00453533,17.4837
1.38045,0.00531281,21.0494
1.38415,0.00100991,3.79829
1.38784,-0.0125258,-48.2369
1.39154,-0.0114615,-44.5281
1.39524,0.00670387,26.192
1.39893,0.0015409,6.06035
1.40263,-0.0108364,-42.988
1.40632,-0.0272023,-111.421
1.41002,0.00628848,25.2168
1.41372,0.000489507,1.90859
1.41741,0.000696883,2.76036
1.42111,-0.00974234,-38.9596
1.4248,0.00841299,33.0041
1.4285,0.00726423,28.2215
1.4322,-0.0329963,-127.63
1.43589,-0.0172574,-67.9597
1.43959,0.00207421,8.11639
1.44328,-0.015359,-59.2243
1.44698,0.00229458,9.15997
1.45068,-0.00246258,-9.68779
1.45437,-0.00632159,-24.6416
1.45807,-0.0073897,-29.9874
1.46176,-0.00488344,-19.4165
1.46546,-0.00395324,-16.0146
1.46916,-0.0115092,-44.3679
1.47285,0.00759219,29.9436
1.47655,-0.012318,-49.9494
1.48024,0.0142982,56.5064
1.48394,-0.012005,-47.7317
1.48764,-0.00660494,-26.1886
1.49133,-8.48907e-05,-0.343468
1.49503,-0.0184172,-72.7297
1.49872,-0.0154138,-62.5798
1.50242,-0.00986842,-38.6842
1.50612,-0.00955224,-37.1391
1.50981,-0.005168,-20.7547
1.51351,0.00547847,21.6893
1.5172,-0.010962,-43.7605
1.5209,-0.016019,-62.6823
1.5246,-0.023125,-91.5981
1.52829,-0.0090445,-36.9378
1.53199,0.0108074,43.0782
1.53568,-0.0105368,-42.4424
1.53938,0.00847266,33.3145
1.54308,0.00963579,37.7048
1.54677,-0.0132692,-53.8197
1.55047,-0.00225169,-9.09457
1.55416,-0.0141988,-56.9515
1.55786,-0.00407387,-16.2588
1.56156,0.00134003,5.31456
1.56525,-0.0113885,-44.2101
1.56895,-0.0239183,-97.3238
1.57264,-0.0159487,-62.9656
1.57634,-0.0135428,-53.2095
1.58004,0.000167989,0.669268
1.58373,-0.00732353,-29.4113
1.58743,0.000868723,3.45578
1.59112,0.00580979,23.3147
1.59482,-0.0273439,-109.622
1.59852,0.0155684,60.6856
1.60221,0.0175691,69.8898
1.60591,-0.0172608,-68.6636
1.6096,-0.00443635,-17.8208
1.6133,0.00972452,39.8219
1.617,-0.00135179,-5.38554
1.62069,-0.00876568,-34.0985
1.62439,0.00479024,19.4628
1.62808,-0.0166313,-65.76
1.63178,-0.00932015,-37.9144
1.63548,0.000253164,0.970629
1.63917,0.00315037,12.6046
1.64287,-0.0217733,-85.5473
1.64656,-0.000231485,-0.923392
1.65026,0.00191336,7.50227
1.65396,-0.00789197,-31.7809
1.65765,0.000202,0.801738
1.66135,-0.0039158,-15.393
1.66504,0.00388629,15.5102
1.66874,0.00684635,27.5976
1.67244,-0.0153683,-59.9058
1.67613,0.00561814,21.6242
1.67983,-0.0166584,-63.9515
1.68352,-0.0148727,-60.2047
1.68722,-0.0149986,-59.6344
1.69092,-0.00836788,-32.9109
1.69461,-0.00317534,-12.1616
1.69831,0.00579425,22.1688
1.702,0.000935766,3.65604
1.7057,0.00179794,7.04255
1.7094,-0.00910003,-35.2899
1.71309,-0.0169036,-66.5664
1.71679,0.0191859,75.9186
1.72048,-0.000313991,-1.20101
1.72418,0.00604071,23.7158
1.72788,-0.0250581,-100.232
1.73157,0.00780995,30.3573
1.73527,-0.011944,-47.6564
1.73896,-0.00950845,-37.6059
1.74266,0.00465233,18.3581
1.74636,-0.00345037,-13.3667
1.75005,-0.0153472,-59.7775
1.75375,-0.017372,-67.994
1.75744,-0.0180674,-69.3067
1.76114,0.00736756,28.8735
1.76484,-0.00404297,-15.6908
1.76853,0.0145604,56.1594
1.77223,-0.00025043,-1.01574
1.77592,-0.00813696,-30.4404
1.77962,0.00963089,36.5588
1.78332,-0.0103875,-40.6465
1.78701,-0.00817483,-31.8328
1.79071,-0.0118207,-45.0842
1.7944,-0.0158449,-60.8602
1.7981,-0.00604877,-23.9047
1.8018,0.0155271,59.4999
1.80549,0.0161029,62.2217
1.80919,0.000109751,0.439112
1.81288,0.0102831,40.6592
1.81658,0.00123163,4.76272
1.82028,0.013211,50.8493
1.82397,0.00118298,4.53199
1.82767,-0.0184233,-72.8643
1.83136,0.0145556,56.8249
1.83506,-0.00945332,-37.1799
1.83876,0.00467283,17.6166
1.84245,-0.0102937,-39.6412
1.84615,-0.014571,-57.2932
1.84984,-0.00148188,-5.81193
1.85354,-0.00671882,-26.4117
1.85723,0.00370051,13.6179
1.86093,-0.00669127,-26.2699
1.86463,0.0135544,52.3199
1.86832,0.0101299,38.0073
1.87202,-0.011239,-43.6747
1.87571,-0.0060147,-23.716
1.87941,-0.00010632,-0.395509
1.88311,-0.00584274,-22.3777
1.8868,-0.0157189,-61.7908
1.8905,-0.00130939,-5.06602
1.89419,-0.00664557,-25.5589
1.89789,-0.0228896,-90.0936
1.90159,-0.000769687,-3.01794
1.90528,0.0162327,62.7232
1.90898,-0.0125562,-48.2031
1.91267,-0.0105603,-41.1428
1.91637,0.0132565,49.8047
1.92007,-0.00267651,-10.3153
1.92376,-0.00773488,-29.7561
1.92746,0.00535615,20.9533
1.93115,0.00758569,28.6815
1.93485,0.0262878,100.787
1.93855,0.000532971,2.00824
1.94224,0.00877927,33.1593
1.94594,0.0108627,41.5174
1.94963,0.00411836,15.7445
1.95333,-0.0107924,-40.5256
1.95703,0.0219538,86.5201
1.96072,-0.0153348,-57.6129
1.96442,0.000234611,0.899734
1.96811,0.0100419,39.2739
1.97181,0.0131846,50.5895
1.97551,-0.00386413,-15.0972
1.9792,-0.0146252,-55.3855
1.9829,0.00737656,29.2628
1.98659,-0.0151355,-57.6512
1.99029,-0.00250339,-9.83083
1.99399,0.0108555,42.4883
1.99768,0.00519447,19.9675
2.00138,0.00543404,21.0841
2.00507,0.00517034,19.6318
2.00877,0.017056,66.2968
2.01247,-0.0033384,-12.8128
2.01616,-0.000331817,-1.28679
2.01986,0.0123525,46.2724
2.02355,-0.00393569,-15.0776
2.02725,0.00315199,12.4409
2.03095,0.00786943,30.6436
2.03464,0.0165054,62.2913
2.03834,0.014584,56.8338
2.04203,0.00723303,27.7676
2.04573,0.0133406,51.6948
2.04943,-0.00941811,-36.7118
2.05312,0.0136334,53.6473
2.05682,-0.00962264,-37.586
2.06051,-0.0164975,-62.8225
2.06421,-0.00497821,-19.191
2.06791,-0.0143343,-55.2732
2.0716,-0.0198662,-76.5247
2.0753,-0.00888041,-34.3405
2.07899,0.0142852,54.8553
2.08269,0.00253747,9.69312
2.08639,0.00301532,11.4039
2.09008,0.011629,43.0853
2.09378,0.00636675,24.0727
2.09747,-0.00922488,-35.0176
2.10117,0.0219028,83.7125
2.10487,0.00274298,10.3931
2.10856,0.00494479,19.166
2.11226,-0.000118682,-0.455738
2.11595,-0.0120167,-46.3602
2.11965,0.0217749,81.7865
2.12335,0.0169458,66.1903
2.12704,-0.00941576,-37.1263
2.13074,0.00225773,8.83677
2.13443,0.0138603,51.3803
2.13813,0.00276765,10.8547
2.14183,-0.00568841,-21.8435
2.14552,0.00698794,27.239
2.14922,-0.0106351,-40.8921
2.15291,0.0105678,39.9567
2.15661,-0.0114243,-43.3665
2.16031,-0.0100679,-37.9962
2.164,0.00023861,0.94752
2.1677,0.0119194,45.2936
2.17139,0.0113904,42.6341
2.17509,-0.0190361,-72.6037
2.17879,0.00164894,6.42922
2.18248,0.00495367,19.3887
2.18618,0.0158752,61.7545
2.18987,-0.00409284,-15.9334
2.19357,0.00146321,5.66554
2.19727,0.0146366,57.0827
2.20096,0.00706301,26.6558
2.20466,0.00670989,25.9069
2.20835,-0.00886653,-34.1627
2.21205,-0.0120152,-46.1983
2.21575,0.00827503,32.5457
2.21944,-0.0041148,-15.9408
2.22314,0.00830043,32.3634
2.22683,-0.0196049,-75.7927
2.23053,-0.0229586,-87.7478
2.23423,0.0131056,49.5129
2.23792,0.0171799,66.5891
2.24162,0.00199966,7.6027
2.24531,0.00296939,11.6044
2.24901,-0.00289621,-10.9535
2.25271,0.00795907,30.6981
2.2564,0.00647897,24.6784
2.2601,0.00389486,15.0458
2.26379,0.00143498,5.24198
2.26749,0.0037836,14.5934
2.27119,-0.0193705,-72.3101
2.27488,-0.0238781,-92.7664
2.27858,0.00662401,25.8138
2.28227,0.00481107,18.3398
2.28597,0.00855748,32.9463
2.28967,-0.0171355,-65.7145
2.29336,-0.00343508,-12.8472
2.29706,-0.000621441,-2.39503
2.30075,-0.0107443,-40.9787
2.30445,0.000622913,2.37891
2.30815,0.00437509,16.6997
2.31184,0.00160102,6.06467
2.31554,-0.000395781,-1.54078
2.31923,0.000165198,0.646255
2.32293,-0.00221127,-8.29226
2.32663,-0.0252495,-95.519
2.33032,-0.0150835,-57.9809
2.33402,0.00804064,30.7394
2.33771,-0.0127126,-48.9943
2.34141,0.00240348,9.23176
2.34511,-0.0151403,-57.8661
2.3488,0.00927802,35.7482
2.3525,0.0024208,8.96906
2.35619,-0.0104963,-40.2534
2.35989,0.0131087,51.504
2.36359,-0.00837334,-31.9862
2.36728,-0.00269417,-10.316
2.37098,-0.0163287,-62.7677
2.37467,0.0243561,93.9902
2.37837,-0.0023697,-9.02856
2.38207,0.0175389,67.2791
2.38576,-0.00748514,-28.5932
2.38946,-0.0155052,-59.6797
2.39315,0.0184317,72.6579
2.39685,0.000384545,1.49665
2.40055,0.00452504,17.1182
2.40424,-0.00910587,-35.7588
2.40794,-0.0012892,-4.75972
2.41163,-0.0129066,-48.0772
2.41533,-0.0262854,-99.569
2.41903,0.00672403,24.4687
2.42272,0.000594517,2.28176
2.42642,-0.0141858,-54.7003
2.43011,-0.0170928,-66.1149
2.43381,0.00804657,30.4643
2.43751,-0.00362594,-14.0142
2.4412,0.00577412,21.855
2.4449,-0.00344882,-13.0745
2.44859,-0.00628874,-24.1551
2.45229,0.00574623,21.7093
2.45599,0.00807521,30.5889
2.45968,-0.0154816,-58.3656
2.46338,0.00218716,8.27622
2.46707,-0.0141172,-53.9136
2.47077,0.00698544,26.2024
2.47447,0.010582,41.7036
2.47816,-0.00929841,-35.2782
2.48186,-0.00412673,-15.6609
2.48555,-0.0116245,-42.9292
2.48925,-0.00661783,-25.5448
2.49295,-0.00072261,-2.75531
2.49664,0.00473287,17.7152
2.50034,0.00271188,10.4001
2.50403,-2.76084e-05,-0.106983
2.50773,0.00693952,26.8282
2.51143,-0.0140482,-52.2454
2.51512,0.00775159,29.6576
2.51882,-0.00321706,-12.4565
2.52251,-0.0148631,-57.0744
2.52621,0.00911276,33.8995
2.52991,-0.00662531,-25.8454
2.5336,-0.0130624,-49.4932
2.5373,-0.000234353,-0.902261
2.54099,0.00746137,28.4054
2.54469,0.00207246,7.92303
2.54839,-0.00499305,-18.699
2.55208,-0.00459748,-17.3509
2.55578,1.19011e-05,0.0456644
2.55947,0.00072195,2.76507
2.56317,-0.0107585,-40.1939
2.56687,-0.00369889,-14.385
2.57056,-0.00380886,-14.4889
2.57426,0.00463824,17.6346
2.57795,0.0103931,41.0318
2.58165,0.00279983,10.5442
2.58535,-0.00810899,-30.6763
2.58904,-0.00294332,-11.3936
2.59274,-0.0132236,-50.6992
2.59643,-0.0106648,-41.7955
2.60013,0.0182307,69.2401
2.60382,0.00273181,10.583
2.60752,0.0195959,75.2481
2.61122,-0.00477937,-18.0756
2.61491,0.00611035,22.7183
2.61861,0.00509926,19.6679
2.6223,-0.0233898,-89.8871
2.626,-0.00151314,-5.86946
2.6297,0.0119058,45.1589
2.63339,-0.014639,-54.1495
2.63709,0.00605978,23.2938
2.64078,-0.00442354,-16.7519
2.64448,0.0167349,62.6387
2.64818,0.0074366,28.4301
2.65187,-0.00714302,-26.6149
2.65557,-0.00985475,-38.1675
2.65926,-0.00626127,-23.8742
2.66296,0.00861229,33.5965
2.66666,-0.00114916,-4.45298
2.67035,0.0166098,64.3463
2.67405,0.0170549,65.8147
2.67774,0.00124624,4.69833
2.68144,-0.00199977,-7.86509
2.68514,0.000368939,1.41378
2.68883,-0.00965458,-37.286
2.69253,-0.0153611,-59.6933
2.69622,-0.0111688,-43.5025
2.69992,-0.00157374,-6.09668
2.70362,0.0199874,76.4519
2.70731,0.0160408,61.7572
2.71101,-0.00601164,-22.5617
2.7147,0.0133495,50.6882
2.7184,-0.0025542,-9.75706
2.7221,0.0111898,43.4052
2.72579,-0.00414496,-15.9332
2.72949,0.010219,38.6687
2.73318,0.00381096,14.5388
2.73688,-0.000669662,-2.53266
2.74058,-0.0158806,-60.7749
2.74427,0.00558395,21.3809
2.74797,-0.00673515,-26.4624
2.75166,0.00439003,16.9719
2.75536,-0.00259378,-9.96788
2.75906,0.010195,39.5056
2.76275,-0.000247689,-0.93874
2.76645,0.0087844,33.4247
2.77014,0.00458324,17.0038
2.77384,0.0117782,46.2765
2.77754,0.00302677,11.9618
2.78123,0.000325555,1.22929
2.78493,-0.00221925,-8.64177
2.78862,-0.00871255,-34.0748
2.79232,0.007272,28.419
2.79602,-0.0125757,-47.4733
2.79971,0.0118906,43.9241
2.80341,-0.014235,-55.3882
2.8071,-0.0155166,-60.5459
2.8108,0.0143412,55.5721
2.8145,-0.00464637,-17.5911
2.81819,-0.00587715,-22.4037
2.82189,-0.0168879,-64.6469
2.82558,0.00152685,5.96389
2.82928,-0.000642429,-2.41746
2.83298,0.00473243,18.1962
2.83667,-0.0103633,-38.6552
2.84037,-0.00253975,-9.5444
2.84406,0.0108864,42.5222
2.84776,-0.0218232,-86.2452
2.85146,-0.0134837,-51.8313
2.85515,0.010913,43.8268
2.85885,-0.00774259,-30.622
2.86254,-0.00591527,-22.5017
2.86624,-0.000815928,-3.19518
2.86994,0.0117229,45.6726
2.87363,-0.00342414,-13.587
2.87733,0.00159194,6.25952
2.88102,0.00900239,34.3261
2.88472,0.00787797,30.5193
2.88842,0.0194846,73.9634
2.89211,0.0123304,48.175
2.89581,0.0140356,52.9003
2.8995,-0.00393409,-15.4098
2.9032,-0.0065582,-25.413
2.9069,0.0100852,37.5372
2.91059,0.00551489,21.486
2.91429,0.0122659,45.7029
2.91798,-0.00741857,-28.836
2.92168,0.0117451,44.3378
2.92538,0.00467098,18.1561
2.92907,0.00898259,34.7087
2.93277,-0.00925416,-35.4064
2.93646,-0.0153045,-59.0905
2.94016,-0.00206345,-7.86999
2.94386,0.00590874,22.6777
2.94755,-0.00408498,-15.9477
2.95125,0.0111583,44.3542
2.95494,-0.0287283,-113.017
2.95864,0.0159351,63.0869
2.96234,-0.0126341,-48.9447
2.96603,-0.0252396,-97.3998
2.96973,0.0156737,60.4692
2.97342,-0.016139,-63.0228
2.97712,0.00811917,31.8434
2.98082,-0.00305213,-11.9552
2.98451,0.00812752,31.3478
2.98821,-0.0107011,-41.7663
2.9919,0.0155471,59.39
2.9956,-0.00902631,-35.2026
2.9993,0.00722311,28.6902
3.00299,-0.0124067,-48.2495
3.00669,-0.0125032,-49.8379
3.01038,-0.0114962,-44.0649
3.01408,-0.0113864,-44.2248
3.01778,0.00812064,30.9884
3.02147,0.00707961,27.1999
3.02517,0.00484015,18.5281
3.02886,0.00749893,28.9609
3.03256,0.00244605,9.52491
3.03626,0.0242167,93.6703
3.03995,0.00345185,13.7349
3.04365,-0.000440882,-1.69475
3.04734,0.00827133,32.8207
3.05104,-0.00320448,-12.4462
3.05474,-0.00388005,-15.1399
3.05843,-0.000245427,-0.950292
3.06213,0.0156019,59.1469
3.06582,-0.00515337,-20.4383
3.06952,0.00121151,4.69823
3.07322,-0.00525133,-20.2859
3.07691,-0.00997952,-39.2495
3.08061,-0.0012453,-4.78071
3.0843,0.0143172,54.2767
3.088,0.0184573,72.7769
3.0917,0.00589297,23.0592
3.09539,0.00416207,15.8034
3.09909,0.00312935,11.7914
3.10278,0.00356809,13.6337
3.10648,0.00326051,12.6084
3.11018,0.000401854,1.53307
3.11387,-0.0250247,-99.5731
3.11757,-0.00881152,-34.0565
3.12126,0.00425279,16.8325
3.12496,-0.00726765,-28.2493
3.12866,-0.0164082,-65.3047
3.13235,-0.00614706,-23.4818
3.13605,-0.00228241,-9.09769
3.13974,0.00642738,24.5205
3.14344,-0.000188271,-0.738965
3.14714,-0.00782071,-30.1097
3.15083,-0.00670335,-25.399
3.15453,0.00236263,9.21424
3.15822,-0.0132548,-50.6864
3.16192,0.012322,47.834
3.16562,-0.00371741,-14.2897
3.16931,-0.00452353,-17.4382
3.17301,0.0107878,42.0399
3.1767,-0.00324249,-12.409
3.1804,0.00832198,32.0063
3.1841,-0.0160513,-61.3322
3.18779,-0.000432131,-1.60969
3.19149,-0.00545687,-21.2163
3.19518,-0.00574699,-22.0799
3.19888,-0.00875143,-34.2356
3.20258,-0.00265893,-10.1757
3.20627,-0.0114189,-44.2711
3.20997,0.000734585,2.78849
3.21366,-0.00996726,-39.1614
3.21736,0.00393933,15.0916
3.22106,-0.00366034,-13.8727
3.22475,-0.0131872,-51.7731
3.22845,-0.00678168,-25.7636
3.23214,0.00161886,6.28602
3.23584,-0.0197277,-76.9972
3.23954,0.000821711,3.13894
3.24323,0.00993293,39.4735
3.24693,-0.00422827,-16.431
3.25062,-0.0115206,-45.6562
3.25432,0.00672866,25.2998
3.25802,-0.0113733,-43.5597
3.26171,-0.00323236,-12.4931
3.26541,-0.00918452,-35.4339
3.2691,-0.00664222,-25.9977
3.2728,0.0176871,68.8029
3.2765,-0.00257598,-10.3271
3.28019,-0.00458123,-18.2241
3.28389,0.00193379,7.54565
3.28758,-0.00806899,-31.0898
3.29128,-0.00593784,-22.831
3.29498,0.00203245,7.95907
3.29867,-0.00371277,-14.465
3.30237,0.00292374,11.5926
3.30606,-0.00160427,-6.22777
3.30976,0.000423657,1.61201
3.31346,0.00435226,17.1435
3.31715,-0.00893915,-34.5945
3.32085,0.00357714,13.6539
3.32454,0.000194264,0.759768
3.32824,0.0110081,44.0542
3.33193,0.0052881,20.9885
3.33563,-0.008712,-33.7416
3.33933,-0.00937962,-36.8807
3.34302,0.0169904,66.7212
3.34672,0.00439156,17.0963
3.35041,-0.0036527,-14.1579
3.35411,-0.00222599,-8.48326
3.35781,0.00676028,25.493
3.3615,0.00345237,13.5229
3.3652,-0.00433666,-16.3058
3.36889,0.0123046,46.9668
3.37259,-0.00766481,-29.1033
3.37629,-0.00401579,-15.8182
3.37998,-0.00906626,-35.6032
3.38368,-0.00984555,-38.2992
3.38737,-0.00765202,-29.7816
3.39107,0.00702359,27.6027
3.39477,0.00953824,36.665
3.39846,-0.00208682,-8.15946
3.40216,0.0212672,82.857
3.40585,0.00876521,33.7636
3.40955,0.00237964,9.16877
3.41325,-0.0125923,-48.1153
3.41694,-0.000309002,-1.21252
3.42064,0.00527794,21.2965
3.42433,0.00301104,11.737
3.42803,-0.0130189,-49.4718
3.43173,0.00605323,22.9599
3.43542,-0.00613655,-23.368
3.43912,-0.000639425,-2.4426
3.44281,-0.00701909,-27.6903
3.44651,0.000102521,0.398907
3.45021,0.00354684,13.6518
3.4539,-0.00289446,-11.0887
3.4576,0.00674599,25.4324
3.46129,0.0117945,44.0996
3.46499,-0.0148741,-56.6853
3.46869,0.0104113,41.7284
3.47238,0.00523659,20.1766
3.47608,-0.000276625,-1.05311
3.47977,0.00329722,12.3349
3.48347,0.00708341,27.597
3.48717,0.0176925,68.0098
3.49086,8.67007e-05,0.329376
3.49456,-0.00257049,-9.89126
3.49825,0.0101595,39.5406
3.50195,0.0118048,44.4098
3.50565,0.00906511,34.7466
3.50934,-0.00268584,-10.7004
3.51304,-0.00663715,-25.7057
3.51673,0.00266101,10.2529
3.52043,-0.0162374,-62.7901
3.52413,0.000475163,1.8788
3.52782,0.0131856,50.3294
3.53152,-0.00301996,-11.7778
3.53521,-0.0110591,-43.5065
3.53891,0.00650901,25.8408
3.54261,0.0182518,70.1418
3.5463,-0.00634109,-24.5907
3.55,-0.00181432,-6.97967
3.55369,-0.00711009,-28.0067
3.55739,0.00642575,25.189
3.56109,-0.00607251,-23.0816
3.56478,0.00169448,6.45256
3.56848,0.00556491,21.6531
3.57217,-0.00535177,-20.8719
3.57587,-0.00914316,-34.3691
3.57957,0.000530937,2.07225
3.58326,0.0221678,85.2796
3.58696,0.0112556,43.0189
3.59065,-0.00253821,-10.1249
3.59435,-0.00208532,-8.18698
3.59805,-0.0137393,-52.8687
3.60174,0.00910805,35.5214
3.60544,0.00471348,18.425
3.60913,-0.00751714,-28.5877
3.61283,0.0186717,74.2202
3.61653,0.00136352,5.31908
3.62022,0.0027109,10.4044
3.62392,-0.0122559,-47.933
3.62761,0.00338154,13.0257
3.63131,-0.00589552,-22.7803
3.63501,-0.0191518,-73.9451
3.6387,0.0163289,63.5521
3.6424,-0.00238208,-9.27345
3.64609,-0.00250311,-9.44675
3.64979,4.02284e-05,0.156931
3.65349,0.0133386,52.6873
3.65718,-0.00295895,-11.6287
3.66088,-0.00861443,-33.5963
3.66457,-0.00642303,-24.8443
3.66827,0.00767186,28.5393
3.67197,-0.00966818,-36.9904
3.67566,-0.020235,-80.5151
3.67936,0.00134625,5.20731
3.68305,-0.00161773,-6.25898
3.68675,0.00721852,27.7263
3.69045,-0.00547942,-21.0793
3.69414,0.00502981,19.5157


==> imagesPhaseDiagram/Data/gr1_P1_kth35_N380_rho0.58.csv <==
r,norm,N
-3.62932,-0.0130082,-51.6166
-3.62569,-0.0030069,-12.181
-3.62206,-0.00880465,-35.1746
-3.61843,-0.00537812,-21.7437
-3.6148,-0.0127869,-50.4445
-3.61117,0.00427483,17.4584
-3.60754,-0.00734633,-31.0235
-3.60391,-0.0100457,-39.4493
-3.60028,-0.0194874,-78.6903
-3.59664,0.0101617,40.779
-3.59301,-0.0208474,-84.015
-3.58938,-0.00253289,-10.4
-3.58575,-0.011431,-44.821
-3.58212,-0.0133956,-52.3232
-3.57849,-0.0114489,-46.0589
-3.57486,0.016268,65.1044
-3.57123,-0.00523257,-20.8884
-3.5676,0.0225701,89.1972
-3.56396,-0.0169309,-66.8263
-3.56033,0.000236529,0.954396
-3.5567,-0.012527,-51.8494
-3.55307,-0.0073518,-30.0321
-3.54944,-0.00449569,-18.2075
-3.54581,-0.00381799,-15.4285
-3.54218,-0.0154591,-62.3776
-3.53855,-0.000772403,-3.12746
-3.53491,0.0170701,70.4652
-3.53128,-0.00168778,-6.92667
-3.52765,-0.0264239,-105.458
-3.52402,-0.0253377,-101.655
-3.52039,-0.0165087,-67.4381
-3.51676,-0.0113833,-46.2162
-3.51313,-0.0128325,-52.5618
-3.5095,-0.0128666,-51.6207
-3.50587,-0.0255883,-100.792
-3.50223,-0.00138866,-5.46023
-3.4986,-0.00786414,-32.0621
-3.49497,-0.0196122,-79.3313
-3.49134,-0.0157115,-64.8258
-3.48771,-0.0163178,-66.1034
-3.48408,0.00466724,18.781
-3.48045,-0.012579,-51.1085
-3.47682,0.0196965,81.5633
-3.47319,0.00815651,32.4466
-3.46955,-0.0106407,-44.6165
-3.46592,-0.00181322,-7.41245
-3.46229,-0.0171954,-70.123
-3.45866,-0.00205087,-8.31422
-3.45503,-0.0233516,-92.4723
-3.4514,-0.000745618,-3.00931
-3.44777,-0.00286786,-11.4714
-3.44414,0.00839106,34.0174
-3.44051,-0.0294417,-116.53
-3.43687,0.00794827,31.9123
-3.43324,-0.00671075,-27.2121
-3.42961,-0.00347628,-13.7626
-3.42598,-0.0155284,-63.7131
-3.42235,-0.00313777,-12.8147
-3.41872,-0.0213211,-85.8599
-3.41509,0.0175954,69.3611
-3.41146,-0.0117781,-46.806
-3.40782,-0.00408477,-16.1716
-3.40419,0.0227721,90.5876
-3.40056,-0.00106931,-4.19703
-3.39693,-0.0185675,-76.5354
-3.3933,-0.0116241,-45.5082
-3.38967,0.000687403,2.76748
-3.38604,-0.0196606,-79.4287
-3.38241,-0.00607394,-24.5751
-3.37878,0.00619231,24.2181
-3.37514,-0.0079528,-31.5169
-3.37151,0.00171917,6.98671
-3.36788,0.013913,55.68
-3.36425,0.0116532,45.8555
-3.36062,-0.0274611,-107.895
-3.35699,0.00561276,22.5801
-3.35336,0.00223751,9.17153
-3.34973,-0.00623952,-24.54
-3.3461,0.0101538,42.057
-3.34246,-0.00125684,-5.04495
-3.33883,-0.0213709,-84.8638
-3.3352,-0.00763035,-31.1547
-3.33157,-0.0201355,-80.6225
-3.32794,-0.012962,-52.1333
-3.32431,-0.0101685,-41.9248
-3.32068,-0.00888573,-35.8717
-3.31705,-0.00298667,-12.2364
-3.31342,-0.00677458,-27.8029
-3.30978,0.00357788,14.3294
-3.30615,0.0134076,53.6974
-3.30252,0.0130744,53.3437
-3.29889,-0.016832,-66.1499
-3.29526,-0.00589933,-22.9661
-3.29163,-0.0184764,-73.8318
-3.288,-0.00476972,-19.2554
-3.28437,-0.0196374,-79.0602
-3.28073,-0.0115282,-46.6087
-3.2771,-0.0268717,-109.368
-3.27347,0.00208836,8.17175
-3.26984,0.00823807,34.2621
-3.26621,-0.0128786,-52.5576
-3.26258,0.000511426,2.10912
-3.25895,-0.0107337,-43.7506
-3.25532,0.0196252,79.6784
-3.25169,0.0106184,43.0472
-3.24805,-0.0136998,-53.936
-3.24442,0.0176778,71.7717
-3.24079,0.00528488,21.6151
-3.23716,-0.000849344,-3.42031
-3.23353,0.00413181,17.0313
-3.2299,0.0251043,100.342
-3.22627,0.0251488,99.8156
-3.22264,0.0101604,42.0336
-3.21901,-0.000519233,-2.12159
-3.21537,-0.0189362,-75.7447
-3.21174,0.00326877,13.3529
-3.20811,-0.00512443,-20.6053
-3.20448,-0.00880861,-34.9966
-3.20085,0.00667748,27.0638
-3.19722,-0.00418606,-16.5936
-3.19359,0.00242529,9.77149
-3.18996,0.00686178,28.648
-3.18633,-0.00457834,-18.5331
-3.18269,-0.021852,-86.7308
-3.17906,-0.0154338,-62.5994
-3.17543,-0.0204852,-82.8011
-3.1718,0.0019594,7.72002
-3.16817,-0.0240106,-96.8589
-3.16454,-0.0201774,-82.1423
-3.16091,-0.00253028,-10.283
-3.15728,-0.0188201,-74.4522
-3.15365,0.0104741,41.5926
-3.15001,-0.000895359,-3.69336
-3.14638,-0.00266879,-10.4697
-3.14275,0.0116907,47.2772
-3.13912,0.00203992,8.0026
-3.13549,-0.00762322,-30.3557
-3.13186,0.00488879,19.3645
-3.12823,0.0137349,54.0882
-3.1246,0.00082038,3.24296
-3.12096,0.00896345,35.8986
-3.11733,-0.00171866,-6.89696
-3.1137,0.0105962,43.0734
-3.11007,0.0126887,51.7699
-3.10644,-0.0151644,-60.3241
-3.10281,-0.00359487,-14.6347
-3.09918,-0.00564459,-21.4551
-3.09555,-0.0177867,-70.6665
-3.09192,-0.00967392,-39.0633
-3.08828,-0.00489021,-19.7956
-3.08465,0.00255912,10.2109
-3.08102,-0.0307863,-122.683
-3.07739,-0.0256594,-104.998
-3.07376,0.00260583,10.5171
-3.07013,0.00905949,36.6275
-3.0665,-0.0119573,-47.5302
-3.06287,0.0179314,73.7338
-3.05924,0.00282931,11.4729
-3.0556,-0.0147516,-59.0803
-3.05197,0.0324215,129.492
-3.04834,-0.00652711,-26.0105
-3.04471,-0.0310645,-128.545
-3.04108,-0.0421694,-172.051
-3.03745,0.0131664,53.0078
-3.03382,0.0016849,6.70591
-3.03019,-0.0248727,-98.7447
-3.02656,0.0113733,45.3566
-3.02292,0.0130478,51.9172
-3.01929,-0.000547737,-2.28352
-3.01566,0.00135755,5.5008
-3.01203,0.0103077,41.0454
-3.0084,-0.0207167,-83.1984
-3.00477,-0.000542849,-2.12037
-3.00114,0.0226862,91.1078
-2.99751,0.00749755,30.3351
-2.99387,-0.00751072,-29.765
-2.99024,-0.0135841,-55.6404
-2.98661,-0.0109502,-43.1218
-2.98298,-0.0033361,-13.6346
-2.97935,-0.0105975,-43.0152
-2.97572,-0.00524584,-20.805
-2.97209,-0.00926358,-37.2766
-2.96846,0.033807,131.441
-2.96483,0.00676044,27.0553
-2.96119,0.0170986,68.0864
-2.95756,0.0164049,65.8983
-2.95393,-0.0231531,-92.6126
-2.9503,0.00151933,6.16543
-2.94667,0.00462866,18.2693
-2.94304,-0.00704499,-27.9968
-2.93941,-0.00388501,-15.1943
-2.93578,-0.0126462,-51.2043
-2.93215,0.0206871,83.1001
-2.92851,-0.0112529,-43.6051
-2.92488,-0.00419597,-16.423
-2.92125,0.0288207,114.937
-2.91762,0.0346744,132.352
-2.91399,-0.00945081,-36.5746
-2.91036,-0.011547,-45.807
-2.90673,0.0233625,93.5202
-2.9031,-0.00275033,-11.0563
-2.89947,0.0015969,6.2854
-2.89583,0.000663465,2.62599
-2.8922,-0.0324769,-130.752
-2.88857,0.0119834,47.8739
-2.88494,-0.00198286,-7.86997
-2.88131,0.0275068,107.469
-2.87768,-0.00349729,-13.6359
-2.87405,0.0081007,31.9978
-2.87042,0.0194092,76.3945
-2.86679,0.0357611,139.933
-2.86315,-0.0124068,-47.9026
-2.85952,0.0182887,72.9171
-2.85589,-6.12565e-05,-0.243678
-2.85226,-0.0164673,-63.4813
-2.84863,0.00428568,16.9413
-2.845,0.0145231,57.192
-2.84137,0.00914602,35.9713
-2.83774,-0.00167711,-6.63465
-2.8341,0.0114246,44.4417
-2.83047,-0.019521,-77.3227
-2.82684,0.00245015,9.78592
-2.82321,0.0248958,97.5168
-2.81958,0.0136226,54.6266
-2.81595,0.00895713,35.0761
-2.81232,0.0153915,60.3037
-2.80869,-0.00537621,-21.0532
-2.80506,0.025549,100.433
-2.80142,0.00385247,15.3059
-2.79779,0.00934557,36.5879
-2.79416,-0.00208482,-8.15999
-2.79053,0.0127622,50.0406
-2.7869,0.021526,85.4582
-2.78327,0.0016295,6.33713
-2.77964,0.0144133,57.2785
-2.77601,0.0108171,41.8946
-2.77238,0.00197067,7.45702
-2.76874,0.0158782,62.7984
-2.76511,0.00269441,10.5729
-2.76148,0.00235015,9.26666
-2.75785,0.0187,73.8277
-2.75422,0.00584586,22.6176
-2.75059,0.0121546,46.5643
-2.74696,0.0125257,46.8713
-2.74333,0.022908,86.7754
-2.7397,0.00472502,18.1393
-2.73606,0.0129437,51.684
-2.73243,-0.000918501,-3.64369
-2.7288,0.0232716,92.6908
-2.72517,-0.00054618,-2.11481
-2.72154,0.0222187,83.32
-2.71791,0.0193194,74.2638
-2.71428,-0.00357025,-13.6098
-2.71065,0.0391366,152.515
-2.70701,0.0265393,102.097
-2.70338,0.0238521,92.0931
-2.69975,0.0262943,100.628
-2.69612,0.00354048,13.8716
-2.69249,0.016058,61.2612
-2.68886,0.0185585,71.8399
-2.68523,0.00750609,28.9435
-2.6816,0.01558,59.7806
-2.67797,0.00808873,31.4652
-2.67433,0.0238734,92.1036
-2.6707,0.0444079,168.439
-2.66707,0.0150586,56.2588
-2.66344,0.0157133,60.5432
-2.65981,0.00213834,7.95888
-2.65618,0.0192206,73.3268
-2.65255,0.0427714,162.574
-2.64892,0.00396741,14.8381
-2.64529,0.00123784,4.77063
-2.64165,0.0251826,95.4924
-2.63802,0.0174264,65.8893
-2.63439,0.0143946,54.066
-2.63076,0.0148275,56.1519
-2.62713,0.0147536,56.9933
-2.6235,0.00747532,28.5482
-2.61987,0.00167376,6.41888
-2.61624,0.023312,88.8653
-2.61261,0.0125916,48.3264
-2.60897,0.00330011,12.7153
-2.60534,0.0172904,65.5826
-2.60171,-0.0102401,-38.4926
-2.59808,0.0202784,78.66
-2.59445,0.0213611,83.3936
-2.59082,0.0415623,156.482
-2.58719,0.0291539,110.697
-2.58356,0.0144478,54.4395
-2.57992,-0.00212548,-7.98329
-2.57629,0.0258354,96.1077
-2.57266,0.0293144,110.398
-2.56903,0.0298094,114.468
-2.5654,0.0404645,151.054
-2.56177,0.00779952,29.49
-2.55814,0.034365,132.271
-2.55451,0.00373478,14.0054
-2.55088,0.0306565,119.1
-2.54724,0.00819717,30.2885
-2.54361,0.0153748,59.0701
-2.53998,0.0172054,63.6944
-2.53635,0.0271737,102.581
-2.53272,0.0267186,100.408
-2.52909,0.000631614,2.44245
-2.52546,0.029596,112.139
-2.52183,0.0279502,103.807
-2.5182,0.00596181,22.4105
-2.51456,0.00781277,29.7042
-2.51093,0.0328974,125.767
-2.5073,-0.00484852,-17.9347
-2.50367,0.0119017,44.453
-2.50004,0.00584714,21.6402
-2.49641,0.0122718,46.3996
-2.49278,-0.0115421,-44.0679
-2.48915,0.0285895,107.725
-2.48552,0.0248627,95.2987
-2.48188,0.00371031,13.7727
-2.47825,0.0173299,64.1381
-2.47462,0.0184712,68.2696
-2.47099,0.00352031,13.3279
-2.46736,-0.0167409,-62.477
-2.46373,0.0179127,70.1999
-2.4601,0.0451217,169.342
-2.45647,0.0364698,132.24
-2.45284,0.0084848,31.7077
-2.4492,-0.00346757,-13.1144
-2.44557,0.021491,81.4508
-2.44194,0.0171596,67.1797
-2.43831,0.00492661,18.4452
-2.43468,0.000310896,1.13788
-2.43105,0.00882726,32.7756
-2.42742,0.0142779,53.171
-2.42379,-0.0153116,-57.5102
-2.42015,0.0150295,59.2164
-2.41652,0.00321138,12.1744
-2.41289,0.022286,83.0377
-2.40926,0.0215941,81.7983
-2.40563,0.0311728,117.989
-2.402,-0.00110325,-4.27841
-2.39837,0.00421927,15.8687
-2.39474,0.0133672,50.5816
-2.39111,0.000223937,0.835061
-2.38747,0.00901038,34.2845
-2.38384,-0.0118281,-44.9941
-2.38021,-0.0117227,-43.3271
-2.37658,0.0170534,65.4339
-2.37295,0.0215124,81.2953
-2.36932,0.00287554,10.8868
-2.36569,-0.010068,-38.5704
-2.36206,-0.00597448,-22.3266
-2.35843,-0.0141624,-55.4317
-2.35479,0.0023784,9.1164
-2.35116,-0.0100779,-39.0315
-2.34753,0.0011084,4.29837
-2.3439,-0.0176191,-67.4283
-2.34027,0.00624035,23.7508
-2.33664,-0.00253101,-9.64063
-2.33301,-0.00148146,-5.63252
-2.32938,-0.00128233,-5.12933
-2.32575,0.0019377,7.50279
-2.32211,-0.00532576,-20.4829
-2.31848,0.0100413,38.3979
-2.31485,0.00159338,6.17755
-2.31122,0.000224251,0.87615
-2.30759,0.00288294,10.9869
-2.30396,0.00397803,15.7331
-2.30033,-0.0384701,-149.379
-2.2967,-0.0268494,-107.747
-2.29306,-0.000927191,-3.78294
-2.28943,-0.0274497,-109.03
-2.2858,-0.00252815,-10.0823
-2.28217,-0.0104777,-40.7059
-2.27854,-0.0204486,-81.2014
-2.27491,-0.0299391,-119.607
-2.27128,-0.0383294,-154.467
-2.26765,-0.0350748,-139.036
-2.26402,-0.0161798,-64.5735
-2.26038,-0.0072842,-28.5104
-2.25675,-0.0455304,-188.223
-2.25312,-0.0196049,-77.5571
-2.24949,-0.0124307,-49.7601
-2.24586,-0.00846488,-33.8426
-2.24223,0.00519289,21.3428
-2.2386,-0.0300168,-122.468
-2.23497,-0.0398431,-161.524
-2.23134,-0.0205992,-83.3445
-2.2277,-0.0351733,-142.698
-2.22407,-0.0592669,-245.543
-2.22044,-0.0359598,-146.392
-2.21681,-0.0576973,-237.886
-2.21318,-0.0354454,-145.645
-2.20955,-0.0195687,-81.2297
-2.20592,-0.0117144,-46.1664
-2.20229,-0.0260513,-106.524
-2.19866,-0.0249139,-103.293
-2.19502,-0.0302654,-123.331
-2.19139,-0.0410855,-172.23
-2.18776,-0.0522378,-212.19
-2.18413,-0.0371241,-152.06
-2.1805,-0.0182856,-74.8248
-2.17687,-0.0124102,-51.3535
-2.17324,-0.0476814,-197.019
-2.16961,-0.0548451,-226.949
-2.16598,-0.0249066,-105.778
-2.16234,-0.0261444,-105.388
-2.15871,-0.028443,-119.716
-2.15508,-0.0400184,-170.278
-2.15145,-0.0100963,-42.576
-2.14782,-0.0308191,-130.704
-2.14419,-0.0295358,-121.894
-2.14056,-0.0413943,-176.008
-2.13693,-0.0293991,-122.036
-2.13329,-0.0593033,-247.117
-2.12966,-0.0563507,-231.658
-2.12603,-0.0278098,-116.078
-2.1224,-0.0313772,-130.717
-2.11877,-0.0119995,-50.6857
-2.11514,-0.0467948,-196.117
-2.11151,-0.0419625,-175.026
-2.10788,-0.0690015,-293.739
-2.10425,-0.050277,-213.174
-2.10061,-0.0452471,-187.866
-2.09698,-0.039052,-165.854
-2.09335,-0.0497752,-204.178
-2.08972,-0.0441006,-190.338
-2.08609,-0.0322318,-133.955
-2.08246,-0.0364633,-152.052
-2.07883,-0.0637129,-263.58
-2.0752,-0.0338094,-139.734
-2.07157,-0.0579528,-248.791
-2.06793,-0.0491724,-211.933
-2.0643,-0.0473005,-209.541
-2.06067,-0.0549166,-234.329
-2.05704,-0.0536375,-226.028
-2.05341,-0.0421909,-172.856
-2.04978,-0.0467003,-198.056
-2.04615,-0.0603821,-257.952
-2.04252,-0.0343019,-144.857
-2.03889,-0.04702,-205.242
-2.03525,-0.0252267,-106.633
-2.03162,-0.0504755,-214.824
-2.02799,-0.0493205,-210.204
-2.02436,-0.0573202,-239.656
-2.02073,-0.0436883,-187.816
-2.0171,-0.0250534,-107.354
-2.01347,-0.0464332,-200.731
-2.00984,-0.0624516,-260.985
-2.0062,-0.0505035,-214.943
-2.00257,-0.0550122,-240.733
-1.99894,-0.0621885,-256.279
-1.99531,-0.029526,-124.245
-1.99168,-0.0622701,-266.641
-1.98805,-0.0525429,-225.409
-1.98442,-0.0566021,-244.012
-1.98079,-0.0418505,-177.53
-1.97716,-0.0350341,-150.927
-1.97352,-0.0230933,-95.8374
-1.96989,-0.0118152,-50.3444
-1.96626,-0.0599788,-246.933
-1.96263,-0.0254501,-109.588
-1.959,-0.0445484,-187.282
-1.95537,-0.0656523,-277.25
-1.95174,-0.0387328,-162.097
-1.94811,-0.032948,-140.194
-1.94448,-0.0421279,-178.791
-1.94084,-0.0431343,-181.596
-1.93721,-0.0345449,-145.123
-1.93358,-0.0386834,-166.764
-1.92995,-0.0543069,-230.533
-1.92632,-0.0355858,-151.204
-1.92269,-0.0571491,-245.455
-1.91906,-0.0320545,-139.662
-1.91543,-0.032435,-140.573
-1.9118,-0.0359159,-152.391
-1.90816,-0.0336425,-146.378
-1.90453,-0.0360821,-153.818
-1.9009,-0.0447575,-188.742
-1.89727,-0.0229289,-98.2275
-1.89364,-0.0649496,-276.231
-1.89001,-0.0530202,-227.298
-1.88638,-0.0450052,-189.607
-1.88275,-0.0392018,-163.864
-1.87911,-0.0440186,-186.287
-1.87548,-0.0352475,-149.343
-1.87185,-0.039076,-164.236
-1.86822,-0.0273695,-117.223
-1.86459,-0.0297997,-124.622
-1.86096,-0.0560259,-239.007
-1.85733,-0.0482041,-207.326
-1.8537,-0.0405356,-176.208
-1.85007,-0.0609219,-256.359
-1.84643,-0.0153185,-65.747
-1.8428,-0.0575234,-241.886
-1.83917,-0.048694,-205.635
-1.83554,-0.0316209,-133.63
-1.83191,-0.0189362,-80.7629
-1.82828,-0.0290241,-126.632
-1.82465,-0.0467639,-198.045
-1.82102,-0.0516722,-217.695
-1.81739,-0.0355495,-150.481
-1.81375,-0.0526949,-223.005
-1.81012,-0.0489746,-210.982
-1.80649,-0.0479833,-204.313
-1.80286,-0.0391438,-167.301
-1.79923,-0.0435764,-185.374
-1.7956,-0.0228353,-98.6943
-1.79197,-0.0372941,-155.852
-1.78834,-0.0210553,-89.9904
-1.78471,-0.0409409,-173.344
-1.78107,-0.04046,-178.995
-1.77744,-0.0494268,-214.364
-1.77381,-0.00843156,-35.4126
-1.77018,-0.0155371,-67.9593
-1.76655,-0.0257167,-106.879
-1.76292,-0.0280963,-121.825
-1.75929,-0.0188413,-79.4539
-1.75566,-0.0246218,-104.372
-1.75203,-0.0341447,-149.11
-1.74839,-0.01721,-73.7965
-1.74476,-0.0410932,-177.646
-1.74113,-0.0289216,-120.748
-1.7375,-0.00835914,-35.3759
-1.73387,-0.0433376,-181.411
-1.73024,-0.0126661,-53.3368
-1.72661,-0.0455312,-190.821
-1.72298,-0.00792582,-32.052
-1.71934,-0.0360829,-157.755
-1.71571,0.00903561,38.8893
-1.71208,-0.0145597,-62.2719
-1.70845,-0.0121415,-51.0915
-1.70482,-0.0209165,-89.8992
-1.70119,-0.0300875,-128.865
-1.69756,-0.0111713,-46.9976
-1.69393,-0.0114549,-48.7405
-1.6903,-0.0254025,-109.764
-1.68666,-0.0325082,-132.341
-1.68303,-0.0116774,-48.94
-1.6794,-0.0288796,-122.103
-1.67577,-0.0138612,-57.5795
-1.67214,-0.0397472,-171.152
-1.66851,-0.0381562,-157.928
-1.66488,-0.0146431,-63.5509
-1.66125,-0.00111558,-4.83827
-1.65762,-0.0108221,-46.5132
-1.65398,-0.0209556,-87.9718
-1.65035,-0.0446798,-186.091
-1.64672,-0.00406125,-17.1141
-1.64309,-0.0108936,-47.4527
-1.63946,-0.0251499,-106.837
-1.63583,-0.0217734,-92.3194
-1.6322,0.00042981,1.80907
-1.62857,-0.00608151,-25.1835
-1.62494,-0.0418228,-179.085
-1.6213,-0.0239174,-97.3201
-1.61767,-0.00339991,-14.3374
-1.61404,-0.0206718,-86.5736
-1.61041,-0.020452,-82.3601
-1.60678,0.00954997,39.852
-1.60315,-0.030026,-128.211
-1.59952,-0.0148177,-60.4709
-1.59589,-0.0143259,-58.908
-1.59225,-0.0333525,-143.149
-1.58862,-0.0263983,-110.345
-1.58499,-0.00769581,-31.5913
-1.58136,-0.015274,-64.487
-1.57773,-0.0152336,-64.0726
-1.5741,-0.00256194,-10.7166
-1.57047,0.00898111,38.0979
-1.56684,-0.0108246,-44.197
-1.56321,0.00424746,17.9285
-1.55957,-0.0167265,-70.9706
-1.55594,0.0078885,32.6978
-1.55231,-0.014634,-61.302
-1.54868,0.019879,83.0148
-1.54505,0.00541899,22.0336
-1.54142,-0.00776,-33.6862
-1.53779,-0.00361071,-15.5297
-1.53416,0.00579807,24.3751
-1.53053,-0.00632689,-26.6679
-1.52689,0.0057889,24.4465
-1.52326,-0.00286441,-12.0792
-1.51963,0.000661794,2.76828
-1.516,0.0100017,42.2374
-1.51237,0.0255779,106.148
-1.50874,-0.00488135,-19.9208
-1.50511,-0.0258993,-107.094
-1.50148,-0.0169818,-69.0821
-1.49785,-0.0107506,-43.8946
-1.49421,-0.00346906,-14.3654
-1.49058,0.00301433,12.4522
-1.48695,-0.0105205,-43.05
-1.48332,0.00956498,37.8104
-1.47969,-0.0238951,-96.4883
-1.47606,-0.0090771,-37.325
-1.47243,0.000378724,1.53421
-1.4688,0.00169034,6.76644
-1.46516,0.0234961,94.5247
-1.46153,-0.00448677,-18.4316
-1.4579,-0.0157017,-64.7225
-1.45427,-0.00500815,-20.293
-1.45064,0.0319768,130.081
-1.44701,0.0211151,87.184
-1.44338,-0.0126068,-51.0324
-1.43975,0.0100258,40.083
-1.43612,-0.00383365,-15.902
-1.43248,0.00380747,15.3479
-1.42885,-0.000585658,-2.31569
-1.42522,-0.000641447,-2.59786
-1.42159,-0.0159109,-65.5688
-1.41796,0.0236128,93.672
-1.41433,0.00249739,10.1843
-1.4107,0.00874173,34.5124
-1.40707,0.0181203,71.3215
-1.40344,0.0140838,55.265
-1.3998,0.0368761,145.993
-1.39617,-0.0150422,-60.6503
-1.39254,0.032986,129.371
-1.38891,0.0171277,68.3909
-1.38528,0.0186363,74.9737
-1.38165,0.00736519,29.7922
-1.37802,-0.00392242,-15.1758
-1.37439,-0.0230466,-91.8405
-1.37076,-0.0181391,-73.8989
-1.36712,0.00835852,33.6681
-1.36349,0.00606848,24.5713
-1.35986,0.0177095,71.3871
-1.35623,0.00693696,28.06
-1.3526,0.01718,68.9947
-1.34897,0.0282411,113.586
-1.34534,0.00588447,23.5085
-1.34171,0.0208655,83.1909
-1.33808,0.00240362,9.27798
-1.33444,0.0139213,55.4348
-1.33081,0.0142067,55.4631
-1.32718,0.0200323,81.2512
-1.32355,0.0076175,29.6854
-1.31992,0.0190301,75.2071
-1.31629,0.0146709,58.8302
-1.31266,0.0161634,62.9241
-1.30903,0.0189922,71.6574
-1.30539,0.0032576,12.6525
-1.30176,0.00712251,28.2906
-1.29813,0.00185136,7.40913
-1.2945,0.0282994,109.688
-1.29087,0.0250854,95.7511
-1.28724,0.0123189,48.82
-1.28361,0.0329978,122.224
-1.27998,0.016316,61.9028
-1.27635,0.0135752,52.8891
-1.27271,0.0267284,105.791
-1.26908,0.00589017,22.6595
-1.26545,0.0410948,154.229
-1.26182,0.0218671,87.2717
-1.25819,0.0338769,132.594
-1.25456,0.0210645,83.4155
-1.25093,0.0324823,120.769
-1.2473,0.0340839,126.451
-1.24367,0.0381941,150.523
-1.24003,0.0276967,107.186
-1.2364,0.019827,74.0737
-1.23277,0.0319574,120.863
-1.22914,0.0272664,100.995
-1.22551,0.00699674,26.7975
-1.22188,0.0190421,70.6079
-1.21825,0.0103159,38.9633
-1.21462,0.00345472,13.2109
-1.21099,0.0132996,50.9373
-1.20735,0.0229408,87.1749
-1.20372,0.0381343,144.3
-1.20009,0.0203398,78.8776
-1.19646,0.0180097,68.6889
-1.19283,0.0240909,90.606
-1.1892,0.0277383,105.128
-1.18557,0.0162643,62.7314
-1.18194,0.038972,146.613
-1.1783,0.0441991,158.1
-1.17467,0.0280453,101.019
-1.17104,0.0410969,148.524
-1.16741,0.0264755,100.501
-1.16378,0.023253,85.5479
-1.16015,0.0497127,183.34
-1.15652,0.00115982,4.31569
-1.15289,0.00173639,6.45939
-1.14926,0.0252907,94.5113
-1.14562,0.0264739,101.527
-1.14199,0.0249782,92.2693
-1.13836,0.013129,48.9054
-1.13473,0.0235769,87.989
-1.1311,0.00719898,26.4131
-1.12747,0.028537,102.505
-1.12384,0.039194,144.861
-1.12021,0.0307658,115.064
-1.11658,0.0081868,29.7508
-1.11294,0.00246447,9.0175
-1.10931,0.0151956,56.2238
-1.10568,0.0305748,112.424
-1.10205,0.0333662,121.353
-1.09842,0.0203459,73.6726
-1.09479,0.0148574,54.1105
-1.09116,0.0158568,58.3215
-1.08753,0.025528,93.0753
-1.0839,0.036989,135.195
-1.08026,0.0416601,150.726
-1.07663,0.0249092,91.8651
-1.073,0.0310836,111.279
-1.06937,0.0313027,114.474
-1.06574,0.0288255,101.639
-1.06211,0.0233814,82.817
-1.05848,0.0338703,122.78
-1.05485,0.0135616,48.9438
-1.05122,0.032807,118.729
-1.04758,0.0117104,43.4337
-1.04395,0.0588154,211.618
-1.04032,0.0451203,159.41
-1.03669,0.0319891,114.169
-1.03306,0.012354,44.0791
-1.02943,0.0303914,107.251
-1.0258,0.0325535,115.077
-1.02217,0.0414942,144.193
-1.01853,0.033438,118.069
-1.0149,0.00660611,23.4715
-1.01127,0.0164985,59.7575
-1.00764,0.0416396,146.072
-1.00401,0.0197395,69.0881
-1.00038,0.0204405,72.2165
-0.996748,0.0213151,74.603
-0.993117,0.0290825,104.232
-0.989486,0.0277019,97.566
-0.985855,0.0466081,165.972
-0.982223,0.0484673,173.464
-0.978592,0.0210859,76.8371
-0.974961,0.0267686,93.4761
-0.97133,0.0357022,126.921
-0.967699,0.035135,127.646
-0.964068,0.0357762,132.623
-0.960437,0.0275684,96.1861
-0.956805,0.0109036,38.2935
-0.953174,0.0220946,77.9718
-0.949543,0.0396916,137.412
-0.945912,0.0355222,124.896
-0.942281,0.0271214,95.82
-0.93865,0.00284287,10.1235
-0.935019,0.0215964,75.0476
-0.931387,0.0308136,108.125
-0.927756,0.03329,116.815
-0.924125,0.0535289,192.918
-0.920494,0.0360139,127.273
-0.916863,0.0225723,79.7705
-0.913232,0.0434851,153.546
-0.909601,0.0295331,106.585
-0.905969,0.0181159,62.6268
-0.902338,0.0345814,121.139
-0.898707,0.0370939,128.975
-0.895076,0.0398835,141.148
-0.891445,0.0360882,125.443
-0.887814,0.00503559,17.2016
-0.884183,0.0258353,88.15
-0.880551,0.0284023,101.425
-0.87692,0.0254153,88.0386
-0.873289,0.0282757,96.7878
-0.869658,0.0450346,152.893
-0.866027,0.042008,145.6
-0.862396,0.0179047,63.866
-0.858765,0.0284981,99.8002
-0.855133,0.0182527,63.4463
-0.851502,0.0217197,73.5646
-0.847871,0.0045809,15.5063
-0.84424,0.0251571,88.075
-0.840609,0.0310063,107.995
-0.836978,0.0303378,105.697
-0.833347,0.0231229,78.9647
-0.829715,0.0207315,71.5236
-0.826084,0.0113844,39.0828
-0.822453,0.0501868,171.087
-0.818822,0.048926,167.18
-0.815191,0.0354301,119.541
-0.81156,0.0257803,86.7249
-0.807929,0.039673,136.039
-0.804298,0.0351742,122.16
-0.800666,0.00519436,17.9621
-0.797035,0.0328353,110.918
-0.793404,0.0220848,75.0442
-0.789773,0.0288745,99.9056
-0.786142,0.0107687,37.0766
-0.782511,0.0161847,56.3714
-0.77888,0.0197312,67.6187
-0.775248,0.060715,203.213
-0.771617,0.0538491,182.064
-0.767986,0.0212352,73.8349
-0.764355,0.0505501,174.903
-0.760724,0.0188294,65.3192
-0.757093,0.0444509,154.289
-0.753462,0.0183076,61.4586
-0.74983,0.0329849,112.742
-0.746199,0.0251376,87.0514
-0.742568,0.0160153,53.0748
-0.738937,0.00881358,29.5608
-0.735306,-0.000953219,-3.19424
-0.731675,0.00355928,12.009
-0.728044,0.034134,112.506
-0.724412,0.0542256,183.445
-0.720781,0.0059552,20.4323
-0.71715,0.0535457,181.145
-0.713519,0.0244748,80.8157
-0.709888,0.0523417,179.689
-0.706257,0.0458232,157.082
-0.702626,0.00820755,27.2983
-0.698994,0.0272059,91.1397
-0.695363,0.0182368,61.148
-0.691732,0.0144071,48.1052
-0.688101,0.0333817,115.033
-0.68447,0.0161795,54.6544
-0.680839,-0.0010694,-3.54935
-0.677208,0.0459065,157.092
-0.673576,0.0499981,165.144
-0.669945,0.0457886,153.804
-0.666314,0.0357705,122.8
-0.662683,0.0226902,76.7608
-0.659052,0.0340525,115.608
-0.655421,0.0145774,49.4174
-0.65179,0.027983,96.9611
-0.648158,0.00888174,30.118
-0.644527,0.0202594,68.6592
-0.640896,0.0225711,77.2835
-0.637265,0.00975775,32.9031
-0.633634,0.0370272,121.338
-0.630003,0.0347882,119.95
-0.626372,0.0436025,146.156
-0.622741,0.0224733,74.791
-0.619109,0.0425711,144.869
-0.615478,0.00943383,31.509
-0.611847,0.00620644,19.9103
-0.608216,0.0217542,72.8983
-0.604585,0.0147685,49.7403
-0.600954,0.0251984,87.766
-0.597323,0.00630684,21.2099
-0.593691,0.0306648,102.451
-0.59006,0.0104432,34.5462
-0.586429,0.0175582,56.5023
-0.582798,0.014338,48.1758
-0.579167,0.0105394,34.5481
-0.575536,0.00835982,28.3649
-0.571905,0.0224785,74.314
-0.568273,0.0436662,143.225
-0.564642,0.0135512,45.4237
-0.561011,0.0391986,129.943
-0.55738,0.0134264,45.945
-0.553749,0.0111607,36.7299
-0.550118,0.0162364,55.3175
-0.546487,0.0314778,105.797
-0.542855,0.00712697,23.241
-0.539224,0.0360582,119.353
-0.535593,0.0195914,65.298
-0.531962,0.05476,183.172
-0.528331,0.0159572,53.1693
-0.5247,0.0423947,138.927
-0.521069,0.0370409,120.013
-0.517437,0.0309482,99.7461
-0.513806,0.02274,76.975
-0.510175,0.0373516,124.979
-0.506544,0.00442426,14.8301
-0.502913,0.0141352,47.3247
-0.499282,0.0136851,43.9018
-0.495651,0.0283297,94.8195
-0.492019,0.0271884,90.9724
-0.488388,0.00563886,18.924
-0.484757,0.0320534,108.405
-0.481126,0.0185096,61.8961
-0.477495,0.0123669,42.3814
-0.473864,0.0188107,62.3012
-0.470233,0.0120104,41.1837
-0.466601,0.0149701,50.2397
-0.46297,0.02897,95.7747
-0.459339,0.00885368,28.5177
-0.455708,0.0161042,54.7544
-0.452077,0.0303247,101.497
-0.448446,0.00960368,32.6909
-0.444815,0.0171756,56.8341
-0.441184,0.00201266,6.88932
-0.437552,-0.00590115,-19.9931
-0.433921,-0.00355632,-11.999
-0.43029,0.0241605,83.5227
-0.426659,0.0347456,114.591
-0.423028,0.00378705,12.4935
-0.419397,0.0230844,75.9478
-0.415766,0.0114407,38.681
-0.412134,0.0189265,63.2336
-0.408503,0.0371698,118.832
-0.404872,0.0216958,69.7086
-0.401241,-0.00386051,-12.7474
-0.39761,-0.0085764,-28.1563
-0.393979,0.0195669,66.3319
-0.390348,0.0227443,76.8076
-0.386716,0.0372572,121.123
-0.383085,-0.0101204,-33.9742
-0.379454,0.0272564,90.5458
-0.375823,-0.00133473,-4.46066
-0.372192,-0.000160267,-0.544588
-0.368561,0.0182177,61.9585
-0.36493,0.00868313,29.3229
-0.361298,0.0229129,76.7583
-0.357667,0.0359344,120.452
-0.354036,0.0260268,85.5241
-0.350405,0.00141054,4.72532
-0.346774,0.00712075,23.4344
-0.343143,0.0107538,36.2835
-0.339512,0.0230613,77.1632
-0.33588,-0.00417432,-13.5582
-0.332249,0.0141342,45.9644
-0.328618,0.0191294,65.2122
-0.324987,0.0236815,80.4933
-0.321356,0.0177144,59.0598
-0.317725,0.0115493,39.0021
-0.314094,-0.00106569,-3.57541
-0.310462,0.0262468,91.2077
-0.306831,-0.0218483,-74.1095
-0.3032,0.0175437,58.1573
-0.299569,0.0178397,58.9601
-0.295938,0.0227048,73.7906
-0.292307,0.00830007,27.9961
-0.288676,0.0204025,71.1842
-0.285044,-0.00610093,-20.4076
-0.281413,0.00909086,29.9453
-0.277782,0.00140781,4.92031
-0.274151,0.00679919,22.9949
-0.27052,-0.00736564,-24.4834
-0.266889,0.023127,79.8805
-0.263258,0.0431302,144.227
-0.259627,-0.00158037,-5.22472
-0.255995,0.00151055,5.04222
-0.252364,0.0190328,63.8359
-0.248733,0.0226353,76.7562
-0.245102,-0.0253237,-84.8345
-0.241471,0.0159057,53.7453
-0.23784,0.00085592,2.86476
-0.234209,0.0215933,74.0435
-0.230577,0.0274739,92.4223
-0.226946,0.0288485,98.0561
-0.223315,0.027992,94.8368
-0.219684,-0.012258,-41.5179
-0.216053,-0.0006568,-2.22458
-0.212422,0.0106226,34.5977
-0.208791,0.0232994,79.0548
-0.205159,-0.00288897,-9.91204
-0.201528,0.00285856,9.29319
-0.197897,-0.0298703,-101.32
-0.194266,0.0182324,61.1696
-0.190635,0.0100812,34.4878
-0.187004,0.002277,7.79871
-0.183373,0.00761089,25.7933
-0.179741,-0.00380541,-12.9536
-0.17611,0.00271739,9.26086
-0.172479,0.019982,66.1605
-0.168848,0.0147094,50.1003
-0.165217,0.0045831,15.4588
-0.161586,0.0210715,72.0647
-0.157955,0.00345889,11.7014
-0.154323,0.0131685,45.5763
-0.150692,0.00620281,20.9531
-0.147061,0.0115203,39.6185
-0.14343,-0.00200218,-6.80139
-0.139799,0.0133422,46.3107
-0.136168,0.0405427,134.683
-0.132537,0.0241155,83.1744
-0.128905,0.0144834,49.7796
-0.125274,0.0158239,53.469
-0.121643,0.0156246,52.858
-0.118012,0.0184752,61.2636
-0.114381,-0.00252195,-8.47122
-0.11075,0.00155639,5.10027
-0.107119,-0.00202868,-6.83261
-0.103487,0.00789036,27.2138
-0.0998563,-0.0203621,-69.8826
-0.0962252,-0.00481769,-16.6644
-0.0925941,0.00547215,18.2825
-0.0889629,-0.0137316,-47.0444
-0.0853318,0.0113011,37.6779
-0.0817006,-0.0295202,-101.549
-0.0780695,0.0178387,60.8299
-0.0744384,-0.00546773,-19.1644
-0.0708072,0.0157295,53.2914
-0.0671761,0.00428587,14.842
-0.0635449,0.0274416,93.713
-0.0599138,-0.013069,-45.3494
-0.0562827,0.00302024,10.589
-0.0526515,0.0269528,93.7956
-0.0490204,0.00921692,31.3007
-0.0453892,0.00800749,28.0022
-0.0417581,0.017151,58.1761
-0.038127,-0.0103693,-35.2972
-0.0344958,-0.010822,-37.2278
-0.0308647,0.0146355,50.39
-0.0272335,-0.00036388,-1.29323
-0.0236024,0.0181052,64.4002
-0.0199713,0.0200923,70.9659
-0.0163401,-0.00594155,-21.2054
-0.012709,-0.0041748,-14.6369
-0.00907785,-0.00579269,-20.257
-0.00544671,0.00373005,12.85
-0.00181557,-0.00479,-16.4105
0.00544671,-0.00908972,-31.1959
0.00907785,-0.015381,-54.1256
0.012709,-0.0263691,-93.9531
0.0163401,-0.00627622,-22.2429
0.0199713,-0.0063689,-21.909
0.0236024,-0.0266376,-90.0882
0.0272335,-0.00389306,-13.6607
0.0308647,-0.00880645,-31.2805
0.0344958,-0.0241893,-82.8966
0.038127,0.00377006,13.3988
0.0417581,-0.0134118,-46.9281
0.0453892,-0.0252018,-90.2477
0.0490204,0.0127343,44.6719
0.0526515,-0.00766521,-26.307
0.0562827,-0.0323933,-113.733
0.0599138,-0.0107202,-37.4993
0.0635449,0.00544729,19.8281
0.0671761,-0.00547692,-19.3171
0.0708072,-0.00939349,-32.7927
0.0744384,-0.0126883,-44.7896
0.0780695,0.00816465,28.8376
0.0817006,-0.0111912,-39.2587
0.0853318,0.0096623,33.6538
0.0889629,0.0190169,66.0267
0.0925941,-0.0142948,-51.3182
0.0962252,0.0033423,11.8652
0.0998563,-0.000399997,-1.43639
0.103487,-0.00122473,-4.39556
0.107119,-0.0179816,-63.3671
0.11075,-0.000227418,-0.808472
0.114381,0.0123754,43.5614
0.118012,-0.0190856,-67.9828
0.121643,-0.0224019,-80.6019
0.125274,-0.0054351,-18.5011
0.128905,-0.000354959,-1.26046
0.132537,-0.013149,-45.4824
0.136168,0.012303,42.962
0.139799,-0.00968177,-33.6829
0.14343,0.0213466,77.8296
0.147061,0.00115535,3.97903
0.150692,0.00784858,27.4779
0.154323,-0.00889642,-30.5325
0.157955,-0.00317162,-11.2529
0.161586,-0.0257888,-90.9056
0.165217,-0.00573069,-20.1778
0.168848,-0.0373169,-132.699
0.172479,0.00618147,22.1482
0.17611,-0.0300434,-110.47
0.179741,-0.0105106,-37.9643
0.183373,-0.0299887,-108.589
0.187004,-0.00636302,-22.226
0.190635,-0.0169515,-61.144
0.194266,0.00109105,3.99541
0.197897,-0.00961004,-33.9715
0.201528,-0.0024144,-8.80772
0.205159,-0.00873789,-31.4389
0.208791,0.0103667,36.9367
0.212422,-0.00382743,-13.5836
0.216053,0.00299176,11.0007
0.219684,-0.0026264,-9.22915
0.223315,-0.0195538,-72.7987
0.226946,-0.0222101,-79.4233
0.230577,-0.00189763,-6.7214
0.234209,-0.00203101,-7.52897
0.23784,-0.0226296,-85.3363
0.241471,-0.0215212,-78.251
0.245102,-0.018927,-67.8155
0.248733,-0.0259721,-93.1618
0.252364,-0.0126398,-46.5778
0.255995,-0.0064849,-23.4299
0.259627,-0.023837,-85.9084
0.263258,-0.0123534,-44.5712
0.266889,0.0122043,43.435
0.27052,-0.0258626,-94.6055
0.274151,-0.00865484,-31.1401
0.277782,-0.00485317,-17.7966
0.281413,-0.00806515,-29.4781
0.285044,-0.00551765,-19.8029
0.288676,0.00721179,26.0706
0.292307,-0.00413799,-15.1409
0.295938,-0.0359131,-130.293
0.299569,-0.00657067,-23.385
0.3032,-0.013288,-49.8567
0.306831,-0.0177986,-63.9148
0.310462,-0.012777,-47.1984
0.314094,-0.0164191,-61.7194
0.317725,-0.0264447,-96.1264
0.321356,-0.00495726,-18.1634
0.324987,0.00722474,27.5118
0.328618,-0.0328672,-120.491
0.332249,-0.0125199,-46.2486
0.33588,-0.00141629,-5.20203
0.339512,-0.0123088,-44.9762
0.343143,-0.0262548,-97.0641
0.346774,-0.0299377,-110.56
0.350405,-0.00955333,-35.3473
0.354036,-0.0147419,-53.6162
0.357667,-0.0409723,-151.638
0.361298,-0.0226452,-83.6062
0.36493,-0.00981777,-37.2486
0.368561,0.0130066,49.0999
0.372192,-0.0217631,-79.0219
0.375823,-0.00545921,-20.5212
0.379454,-0.00209613,-7.9024
0.383085,-0.00901568,-32.4114
0.386716,-0.0101131,-37.6409
0.390348,-0.0278123,-104.825
0.393979,-0.0332674,-119.962
0.39761,-0.0276949,-102.637
0.401241,-0.0102588,-39.0757
0.404872,0.0107493,41.1699
0.408503,-0.0206177,-76.4298
0.412134,-0.0169742,-64.7567
0.415766,-0.0145896,-53.8941
0.419397,-0.0239589,-88.648
0.423028,-0.011982,-45.244
0.426659,-0.0226393,-84.0823
0.43029,-0.00668329,-25.6839
0.433921,-0.0409835,-153.237
0.437552,-0.0336977,-125.996
0.441184,-0.0260459,-97.0731
0.444815,-0.0193845,-73.2154
0.448446,-0.0166584,-62.169
0.452077,-0.0114394,-43.4468
0.455708,-0.0123979,-46.7526
0.459339,-0.0269119,-102.104
0.46297,-0.0150797,-56.4131
0.466601,-0.00956201,-34.9109
0.470233,-0.0298675,-114.273
0.473864,-0.00257,-9.46789
0.477495,-0.0163176,-61.9742
0.481126,-0.0244387,-88.1747
0.484757,-0.0231746,-90.4041
0.488388,-0.0148775,-56.1181
0.492019,-0.00559315,-21.5169
0.495651,-0.012595,-49.3976
0.499282,-0.0249258,-92.9733
0.502913,-0.00941223,-35.5123
0.506544,-0.026068,-98.0938
0.510175,-0.0184192,-69.2009
0.513806,-0.0450623,-171.192
0.517437,-0.0197167,-74.8642
0.521069,-0.0309183,-119.097
0.5247,-0.0240692,-90.0909
0.528331,-0.0128266,-48.4075
0.531962,-0.0111256,-42.3331
0.535593,-0.0291249,-110.15
0.539224,-0.029214,-111.043
0.542855,-0.00880275,-34.1371
0.546487,-0.00769964,-29.2432
0.550118,-0.0231573,-89.943
0.553749,-0.0177399,-68.5471
0.55738,-0.0196468,-75.6991
0.561011,0.00292102,11.3189
0.564642,-0.00235647,-9.14075
0.568273,-0.0150221,-56.5431
0.571905,-0.0214853,-81.4938
0.575536,-0.0150723,-56.2346
0.579167,0.00571572,22.3199
0.582798,-0.0106395,-40.8769
0.586429,-0.0588304,-223.732
0.59006,-0.0106269,-41.8488
0.593691,-0.0364867,-142.006
0.597323,-0.0138651,-52.6459
0.600954,-0.024947,-96.9191
0.604585,-0.0630585,-239.244
0.608216,-0.0364188,-139.994
0.611847,-0.0305398,-117.67
0.615478,-0.0108662,-41.4761
0.619109,-0.0418523,-161.55
0.622741,-0.0172323,-67.0509
0.626372,-0.0218116,-84.7381
0.630003,-0.0117096,-44.508
0.633634,-0.0385285,-148.065
0.637265,-0.0168114,-63.6647
0.640896,-0.0232834,-90.7588
0.644527,-0.0368146,-139.38
0.648158,-0.0378885,-148.106
0.65179,-0.0259987,-98.5611
0.655421,-0.0384255,-147.016
0.659052,-0.0238992,-93.876
0.662683,-0.0103308,-40.4759
0.666314,-0.0282513,-112.271
0.669945,-0.024826,-94.9097
0.673576,-0.0085338,-33.5037
0.677208,-0.0169189,-65.1209
0.680839,-0.0102312,-40.0346
0.68447,-0.0264997,-103.375
0.688101,-0.033716,-131.324
0.691732,-0.0448728,-175.722
0.695363,-0.020226,-78.3557
0.698994,-0.0114419,-45.2186
0.702626,-0.0240612,-93.6942
0.706257,-0.0061679,-24.8505
0.709888,-0.0243517,-94.8499
0.713519,-0.000354165,-1.36176
0.71715,-0.00733415,-28.3612
0.720781,-0.000768804,-2.98988
0.724412,-0.0122017,-46.7081
0.728044,-0.0161697,-64.9698
0.731675,-0.0324302,-128.748
0.735306,-0.00826476,-32.1251
0.738937,-0.00172415,-6.66384
0.742568,-0.030281,-118.49
0.746199,-0.0123928,-48.3195
0.74983,-0.0326152,-130.265
0.753462,-0.0316921,-122.173
0.757093,-0.0221319,-84.8317
0.760724,-0.0211891,-83.9725
0.764355,-0.00603138,-22.9253
0.767986,-0.0377193,-152.952
0.771617,-0.00179225,-6.90554
0.775248,-0.0429204,-169.106
0.77888,-0.0049249,-20.0049
0.782511,-0.0433088,-171.546
0.786142,-0.00671256,-26.1387
0.789773,0.00287432,11.2989
0.793404,-0.0027801,-11.1427
0.797035,-0.0204854,-79.422
0.800666,-0.0465526,-183.836
0.804298,-0.0246884,-98.5065
0.807929,-0.0237655,-93.3269
0.81156,-0.0254695,-100.987
0.815191,-0.0348991,-139.213
0.818822,-0.0392312,-155.159
0.822453,-0.0232576,-88.5648
0.826084,-0.0222203,-89.9034
0.829715,-0.0205081,-80.0432
0.833347,-0.0257302,-102.149
0.836978,-0.0458205,-182.045
0.840609,-0.054219,-208.147
0.84424,-0.0297186,-119.647
0.847871,-0.0264028,-104.344
0.851502,-0.000448574,-1.73688
0.855133,-0.043309,-172.24
0.858765,-0.0324027,-128.542
0.862396,-0.017757,-71.17
0.866027,-0.0379789,-148.726
0.869658,-0.0277916,-111
0.873289,-0.0174651,-68.4456
0.87692,-0.0229821,-89.9059
0.880551,-0.0054368,-21.4427
0.884183,-0.0436836,-174.56
0.887814,-0.0258307,-103.659
0.891445,-0.0342884,-137.085
0.895076,-0.0263427,-100.945
0.898707,-0.0224619,-90.4093
0.902338,-0.0568248,-219.06
0.905969,-0.0511712,-203.713
0.909601,-0.028811,-112.622
0.913232,-0.0217513,-83.1336
0.916863,-0.0437982,-177.82
0.920494,-0.0337511,-132.405
0.924125,-0.0202075,-79.4963
0.927756,-0.0111375,-43.9039
0.931387,-0.0249354,-99.0185
0.935019,-0.00316553,-12.5102
0.93865,-0.0255844,-100.93
0.942281,-0.0237094,-93.0118
0.945912,-0.00900106,-35.4282
0.949543,-0.031905,-127.652
0.953174,-0.0367157,-141.245
0.956805,-0.0272368,-108.484
0.960437,-0.0374484,-148.67
0.964068,-0.0273448,-106.535
0.967699,-0.0183992,-72.3642
0.97133,-0.0207232,-82.6025
0.974961,-0.0206901,-83.2982
0.978592,-0.0365841,-146.702
0.982223,-0.0417115,-161.632
0.985855,-0.025008,-99.5317
0.989486,-0.0185602,-73.0158
0.993117,-0.0387536,-152.457
0.996748,-0.0119053,-47.8354
1.00038,-0.0117679,-46.2714
1.00401,-0.0248993,-99.8462
1.00764,-0.0215709,-84.342
1.01127,-0.0065747,-27.0352
1.0149,-0.0129637,-50.9603
1.01853,-0.0294797,-118.921
1.02217,-0.0255861,-103.112
1.0258,-0.0265329,-105.335
1.02943,-0.00974997,-37.3131
1.03306,-0.0129452,-50.4735
1.03669,-0.025846,-102.634
1.04032,-0.0312426,-122.94
1.04395,-0.00624103,-24.702
1.04758,-0.00313746,-12.553
1.05122,-0.0402398,-165.063
1.05485,-0.0273496,-109.672
1.05848,-0.0188241,-75.9928
1.06211,-0.030555,-121.273
1.06574,-0.0365002,-145.782
1.06937,-0.0258105,-99.3963
1.073,-0.0142732,-57.5781
1.07663,-0.0164258,-66.9352
1.08026,-0.0137604,-55.0143
1.0839,-0.0401981,-160.873
1.08753,-0.0184947,-72.2773
1.09116,-0.034566,-136.121
1.09479,-0.0303967,-121.617
1.09842,-0.011593,-46.4881
1.10205,-0.00937791,-36.8364
1.10568,-0.0169439,-67.623
1.10931,-0.011254,-44.3407
1.11294,-0.0394454,-155.257
1.11658,-0.00543678,-21.6601
1.12021,-0.0331361,-131.418
1.12384,-0.0115959,-46.1519
1.12747,-0.0302032,-117.823
1.1311,-0.0144358,-57.411
1.13473,-0.0108681,-41.3747
1.13836,-0.0165969,-66.985
1.14199,-0.0369757,-151.305
1.14562,-0.0275982,-110.365
1.14926,-0.0198187,-78.145
1.15289,-0.0295055,-119.91
1.15652,-0.0157991,-62.2326
1.16015,-0.0176924,-70.7165
1.16378,-0.0210589,-84.2567
1.16741,-0.0061169,-24.3086
1.17104,-0.0151329,-59.7902
1.17467,-0.0216303,-86.9755
1.1783,-0.0200849,-79.6366
1.18194,-0.0145057,-57.0219
1.18557,-0.0249999,-99.1495
1.1892,-0.0249845,-101.087
1.19283,0.0065615,25.8654
1.19646,-0.026596,-106.756
1.20009,-0.0392715,-160.228
1.20372,-0.00598728,-23.7096
1.20735,-0.0359665,-143.938
1.21099,-0.0148,-57.5574
1.21462,-0.0157475,-62.2812
1.21825,-0.0253116,-102.841
1.22188,-0.0220445,-90.0958
1.22551,-0.00996052,-39.623
1.22914,-0.0321505,-128.506
1.23277,-0.0381597,-158.324
1.2364,-0.0384125,-151.307
1.24003,-0.0121659,-48.0188
1.24367,-0.00375191,-14.8088
1.2473,-0.0220685,-88.4064
1.25093,-0.0144396,-57.0508
1.25456,-0.0167004,-65.7159
1.25819,-0.0314773,-122.195
1.26182,-0.032729,-127.676
1.26545,-0.0109299,-44.0038
1.26908,-0.0214153,-87.6315
1.27271,-0.00702769,-28.3005
1.27635,-0.00889986,-36.1334
1.27998,-0.0033065,-13.3649
1.28361,-0.0366512,-147.338
1.28724,-0.042177,-169.973
1.29087,-0.0122163,-49.4637
1.2945,-0.0214783,-85.8701
1.29813,-0.0301646,-121.412
1.30176,0.000709696,2.85936
1.30539,-0.0525039,-210.225
1.30903,-0.0302415,-117.821
1.31266,-0.0312662,-126.816
1.31629,-0.0286925,-114.512
1.31992,-0.0118541,-46.6102
1.32355,-0.010561,-42.0222
1.32718,-0.00819654,-32.8517
1.33081,-0.0407973,-163.964
1.33444,-0.00811629,-32.4246
1.33808,-0.0207288,-82.5835
1.34171,-0.0214393,-85.5858
1.34534,-0.0269033,-107.64
1.34897,-0.0100037,-39.2346
1.3526,-0.00869088,-34.1638
1.35623,0.00760059,31.1168
1.35986,-0.0206449,-81.7332
1.36349,-0.0139612,-56.9757
1.36712,-0.0182171,-71.666
1.37076,0.0303387,124.146
1.37439,-0.0255597,-101.472
1.37802,-0.0253706,-102.878
1.38165,-0.0193333,-77.2173
1.38528,-0.0103266,-39.84
1.38891,-0.0134826,-53.4855
1.39254,-0.00410117,-17.0978
1.39617,-0.0176937,-70.1554
1.3998,-0.023342,-95.2819
1.40344,-0.0200954,-80.5021
1.40707,-0.0134933,-53.5551
1.4107,-0.00426388,-16.8764
1.41433,-0.00685016,-26.8252
1.41796,-0.0155567,-61.9155
1.42159,0.00201995,8.28585
1.42522,-0.0445614,-178.023
1.42885,-0.0242718,-99.5387
1.43248,0.0158321,62.4258
1.43612,-0.0184397,-74.1459
1.43975,-0.0261909,-106.518
1.44338,-0.0139033,-56.948
1.44701,-0.0298533,-120.966
1.45064,-0.0148471,-59.5667
1.45427,0.00495047,20.2672
1.4579,-0.0148073,-60.3103
1.46153,-0.0360542,-145.226
1.46516,-0.0173242,-69.2102
1.4688,0.0070733,29.0713
1.47243,-0.0249253,-103.116
1.47606,-0.00112174,-4.67093
1.47969,-0.0295614,-122.591
1.48332,-0.0205056,-84.0934
1.48695,0.010579,42.9615
1.49058,-0.0106787,-42.7789
1.49421,-0.0127866,-52.3098
1.49785,-0.0158748,-65.1662
1.50148,0.00164382,6.78403
1.50511,-0.0155766,-63.9888
1.50874,-0.0234355,-93.9529
1.51237,-0.0193821,-76.6174
1.516,-0.00139019,-5.62471
1.51963,-0.0245676,-98.688
1.52326,0.00574073,22.8481
1.52689,-0.0097405,-39.0107
1.53053,-0.00599917,-23.9787
1.53416,-0.00456576,-18.4137
1.53779,-0.0129115,-52.6919
1.54142,-0.020147,-80.5881
1.54505,-0.00484816,-19.3733
1.54868,-0.017219,-68.5488
1.55231,-0.0240872,-99.769
1.55594,-0.0245215,-99.1158
1.55957,-0.013375,-54.9044
1.56321,-0.0196307,-79.1705
1.56684,-0.0163664,-67.3314
1.57047,-0.0112894,-45.519
1.5741,0.00521505,21.3452
1.57773,-0.00800345,-31.9017
1.58136,-0.0296736,-118.398
1.58499,-0.00325197,-13.0372
1.58862,-0.0219478,-87.8789
1.59225,0.0102431,40.9928
1.59589,-0.00650974,-26.2082
1.59952,-0.0116317,-45.8404
1.60315,-0.00607664,-24.9507
1.60678,-0.0134096,-54.0274
1.61041,-0.00194033,-7.83507
1.61404,0.00339013,13.5843
1.61767,-0.0289581,-116.354
1.6213,0.00633466,25.573
1.62494,-0.0223823,-91.1409
1.62857,-0.0110602,-44.9045
1.6322,0.00160959,6.69108
1.63583,-0.00941192,-38.0053
1.63946,-0.0032692,-13.273
1.64309,-0.00525299,-21.5898
1.64672,-0.0212722,-87.7691
1.65035,-0.00901158,-36.8484
1.65398,0.00644574,26.0795
1.65762,0.0104048,42.0146
1.66125,-0.00588754,-23.8622
1.66488,-0.0124468,-50.8702
1.66851,-0.00442371,-17.8054
1.67214,-0.0279322,-112.427
1.67577,-0.0152319,-60.547
1.6794,0.00026706,1.07679
1.68303,-0.00674631,-27.471
1.68666,-0.0105454,-43.6792
1.6903,-0.013557,-54.662
1.69393,0.00186734,7.50297
1.69756,0.0164861,64.3946
1.70119,-0.0179522,-71.2525
1.70482,-0.00646379,-25.9069
1.70845,0.00687989,27.4852
1.71208,0.010214,42.8274
1.71571,-0.0166968,-68.841
1.71934,0.0248456,100.476
1.72298,-0.0129996,-53.6365
1.72661,-0.0265546,-109.458
1.73024,-0.00214536,-8.72088
1.73387,-0.0281228,-113.926
1.7375,-0.0149064,-59.5511
1.74113,-0.008033,-33.112
1.74476,-0.0181495,-73.6143
1.74839,-0.00378914,-15.0846
1.75203,0.00414042,16.6321
1.75566,-0.00460865,-19.2227
1.75929,0.00244094,9.96635
1.76292,0.0186341,76.9588
1.76655,0.00754778,30.1836
1.77018,-0.0145872,-57.9696
1.77381,-0.00263292,-10.895
1.77744,0.0048934,19.8868
1.78107,0.00585947,24.4047
1.78471,-0.0254445,-102.948
1.78834,0.00809748,33.4912
1.79197,-0.0145497,-58.9409
1.7956,-0.00163607,-6.66043
1.79923,-0.0186729,-76.1295
1.80286,0.0122277,48.2507
1.80649,-0.020402,-82.2403
1.81012,0.002972,12.0277
1.81375,-0.00361929,-15.0924
1.81739,-0.0127658,-50.1439
1.82102,-0.00163319,-6.44945
1.82465,-0.0074392,-30.2403
1.82828,-0.00375999,-15.3633
1.83191,0.00189405,7.68418
1.83554,0.013512,55.3181
1.83917,-0.00845928,-34.1078
1.8428,-0.00797011,-32.1913
1.84643,0.00781729,31.5819
1.85007,0.00791746,31.7332
1.8537,0.00115717,4.74091
1.85733,0.026352,110.968
1.86096,-0.0117415,-48.0108
1.86459,-0.0057173,-23.1665
1.86822,0.00774672,31.1341
1.87185,-0.00236044,-9.46772
1.87548,0.0104612,42.7653
1.87911,0.0103322,41.9178
1.88275,0.00675954,27.5046
1.88638,0.0168807,68.6369
1.89001,-0.00210119,-8.38164
1.89364,-0.00308358,-12.5563
1.89727,-0.000112628,-0.453666
1.9009,-0.0125254,-50.5149
1.90453,0.00829982,34.1704
1.90816,0.00733936,29.974
1.9118,0.00177679,7.03609
1.91543,-0.016751,-69.0643
1.91906,0.00423494,17.4099
1.92269,0.0107092,43.3616
1.92632,0.00936646,38.5055
1.92995,0.0231346,95.1987
1.93358,0.0133591,54.7989
1.93721,-0.00622492,-25.0553
1.94084,-0.0152805,-60.3428
1.94448,0.0111692,45.4809
1.94811,0.0156056,62.8749
1.95174,-0.000773003,-3.1067
1.95537,0.0203391,84.631
1.959,0.0123399,51.3095
1.96263,-0.0106905,-42.5162
1.96626,0.00758063,30.6485
1.96989,-0.00939821,-38.4763
1.97352,-0.00738766,-29.9718
1.97716,0.00202589,8.18256
1.98079,0.00712759,28.7883
1.98442,0.00443722,17.8465
1.98805,0.00388169,15.3443
1.99168,0.0144367,57.9199
1.99531,0.00850724,33.6376
1.99894,-0.00629638,-25.7081
2.00257,0.00997824,40.6114
2.0062,0.00499465,19.7788
2.00984,-0.00136555,-5.58237
2.01347,-0.000420636,-1.68633
2.0171,0.0207399,82.856
2.02073,-0.022456,-89.9813
2.02436,0.00775399,32.6055
2.02799,0.00111837,4.55178
2.03162,-0.0042537,-17.6146
2.03525,0.0228799,92.2976
2.03889,-0.0086968,-35.2481
2.04252,0.0180148,73.4824
2.04615,0.00634308,25.4929
2.04978,-0.0085212,-34.8091
2.05341,0.0207136,84.9259
2.05704,0.00371682,14.9268
2.06067,0.00482459,19.8676
2.0643,-0.00473194,-19.5476
2.06793,0.0135136,54.3382
2.07157,0.00282777,11.3591
2.0752,0.0110838,46.2638
2.07883,-0.00642512,-26.4651
2.08246,0.00551501,22.8597
2.08609,-0.00474313,-19.2002
2.08972,-0.00301498,-12.6207
2.09335,-0.00467,-19.0069
2.09698,0.00213004,8.69269
2.10061,0.00584546,23.1889
2.10425,0.0277437,114.027
2.10788,0.0028203,11.3291
2.11151,-0.0201285,-80.695
2.11514,-0.00290258,-11.68
2.11877,-0.000895033,-3.62667
2.1224,0.0192708,78.1237
2.12603,0.00455004,18.2775
2.12966,0.00808141,32.7136
2.13329,0.00441674,17.7155
2.13693,0.0205876,84.9237
2.14056,0.0211139,84.9834
2.14419,-0.0045263,-18.3044
2.14782,0.0197773,81.3441
2.15145,-0.00946584,-37.977
2.15508,0.0314872,128.94
2.15871,0.00143303,5.84676
2.16234,0.0150153,62.5237
2.16598,0.014515,58.626
2.16961,0.0190006,74.7292
2.17324,-0.00265125,-10.5308
2.17687,0.00043782,1.75172
2.1805,0.0200253,80.4217
2.18413,-0.0081169,-32.9221
2.18776,0.0277713,112.918
2.19139,-0.00872538,-35.6083
2.19502,0.00896885,38.288
2.19866,-0.00557015,-22.6761
2.20229,0.00169672,6.90225
2.20592,0.0115928,45.9655
2.20955,0.00772965,31.5988
2.21318,-0.002647,-10.5404
2.21681,-0.000409431,-1.65983
2.22044,0.00750277,30.0636
2.22407,0.0206126,82.265
2.2277,-0.0113584,-44.7178
2.23134,0.00622478,25.1979
2.23497,0.0155924,61.4028
2.2386,0.0124844,49.6006
2.24223,0.00683143,27.5716
2.24586,0.011915,47.1477
2.24949,-0.0107198,-42.2575
2.25312,0.00344458,13.9506
2.25675,-0.0217505,-87.1324
2.26038,-0.000952614,-3.77997
2.26402,0.0180696,72.7843
2.26765,-0.00766867,-30.5443
2.27128,0.0112014,43.0023
2.27491,0.0177419,69.7258
2.27854,0.0224396,89.3319
2.28217,-0.000777001,-3.08858
2.2858,-0.00856775,-34.8193
2.28943,0.00776727,31.0147
2.29306,-0.0154717,-63.2948
2.2967,-0.00834756,-32.6139
2.30033,0.00600156,23.184
2.30396,-0.00916898,-35.7682
2.30759,0.0186749,74.8117
2.31122,-0.0188741,-74.8358
2.31485,-0.0103637,-40.6984
2.31848,-0.00696534,-27.2206
2.32211,0.00890028,35.61
2.32575,0.00905819,36.5136
2.32938,0.00249342,10.1831
2.33301,0.00253414,10.0783
2.33664,-0.0167127,-62.6056
2.34027,-0.0138777,-55.0252
2.3439,-0.00316801,-12.7798
2.34753,-0.00466084,-17.9349
2.35116,-0.00564901,-22.4096
2.35479,0.00152477,6.04112
2.35843,-0.0149669,-59.3589
2.36206,-0.00379787,-14.7281
2.36569,-0.00484568,-19.2083
2.36932,0.0191672,74.2922
2.37295,0.012425,48.3331
2.37658,0.0043554,16.8641
2.38021,-0.0249244,-96.8813
2.38384,0.00868184,33.9634
2.38747,0.0107809,41.7438
2.39111,-0.000908288,-3.51053
2.39474,-0.0152645,-60.2032
2.39837,-0.0171845,-66.6244
2.402,-0.0223259,-87.1157
2.40563,-0.0164853,-61.9846
2.40926,-0.0120263,-47.4437
2.41289,-0.0286561,-111.3
2.41652,-0.000741325,-2.81703
2.42015,-0.0111341,-44.0912
2.42379,-0.0259591,-100.955
2.42742,0.00726211,28.3222
2.43105,0.0168386,64.8455
2.43468,-0.00813646,-31.5288
2.43831,-0.0116694,-44.4837
2.44194,-0.00509415,-20.2136
2.44557,-0.0013476,-5.14919
2.4492,-0.0264015,-101.144
2.45284,-0.007515,-29.549
2.45647,-0.0311099,-119.524
2.4601,0.00236597,9.41657
2.46373,-0.00688023,-26.943
2.46736,0.000207611,0.812798
2.47099,-0.000688825,-2.74083
2.47462,0.00173531,6.76075
2.47825,0.000266745,1.01816
2.48188,-0.0106402,-41.0499
2.48552,0.00547368,21.6922
2.48915,-0.0224153,-85.4247
2.49278,-0.0226369,-87.8087
2.49641,-0.011487,-44.6498
2.50004,-0.0020112,-7.8638
2.50367,-0.0148996,-58.9278
2.5073,-0.00064527,-2.45848
2.51093,0.0157901,61.7709
2.51456,-0.0265139,-103.722
2.5182,0.00690431,27.3411
2.52183,-0.0152443,-58.6905
2.52546,-0.0101992,-39.1039
2.52909,-0.0318763,-122.851
2.53272,0.00305898,12.0493
2.53635,-0.00279887,-11.0164
2.53998,-0.0237447,-92.6994
2.54361,-0.00161095,-6.25853
2.54724,-0.0100463,-38.1758
2.55088,-0.00740364,-28.2819
2.55451,-0.00699195,-27.1288
2.55814,-0.00811461,-31.8255
2.56177,-0.0210803,-82.1711
2.5654,-0.0140907,-56.1234
2.56903,-0.0113322,-44.3767
2.57266,0.000337271,1.29917
2.57629,-0.000872506,-3.40016
2.57992,-0.0137184,-54.2974
2.58356,0.0116208,45.4026
2.58719,-0.0215982,-83.4987
2.59082,-0.0102592,-39.9905
2.59445,0.0140244,55.5506
2.59808,-0.013358,-52.1097
2.60171,-0.00100325,-3.88959
2.60534,-0.0260432,-104.355
2.60897,-0.0203824,-78.085
2.61261,0.00927471,36.4032
2.61624,-0.0357198,-139.557
2.61987,-0.00271948,-10.7283
2.6235,-0.00571666,-22.1578
2.62713,-0.00180689,-7.20406
2.63076,-0.022946,-91.3481
2.63439,-0.00807829,-31.6911
2.63802,0.00796141,30.8664
2.64165,-0.00508616,-19.9784
2.64529,-0.0113513,-42.8964
2.64892,-0.017371,-68.2332
2.65255,0.00154422,6.09349
2.65618,0.00550324,21.0389
2.65981,-0.00839105,-32.037
2.66344,-0.0127247,-49.461
2.66707,-0.00466258,-18.5011
2.6707,-0.0198897,-78.3653
2.67433,0.00730896,27.9421
2.67797,0.00648325,25.5181
2.6816,0.00188786,7.4646
2.68523,0.0120254,46.8268
2.68886,-0.00126031,-4.92529
2.69249,0.0109642,43.0675
2.69612,-0.0154277,-62.1581
2.69975,0.0177849,69.7345
2.70338,-0.0121763,-48.3643
2.70701,0.00278316,10.7653
2.71065,0.0200729,77.6419
2.71428,-0.00551931,-21.6633
2.71791,0.0187402,73.9676
2.72154,-0.00584458,-23.0802
2.72517,0.000143231,0.562756
2.7288,0.00615958,25.2974
2.73243,-0.00406251,-16.1282
2.73606,-0.0113346,-45.0549
2.7397,0.00824254,32.6817
2.74333,-0.00629583,-24.7741
2.74696,-0.0140862,-55.7534
2.75059,0.00558396,22.1292
2.75422,-0.0171,-67.5451
2.75785,0.0191264,74.8226
2.76148,0.00596443,23.2374
2.76511,-0.0123985,-48.8873
2.76874,-0.00517719,-20.8796
2.77238,-0.00492899,-19.3315
2.77601,0.01417,55.0506
2.77964,0.0189959,75.6035
2.78327,-0.00529431,-20.7431
2.7869,-0.0159978,-62.9675
2.79053,-0.016626,-66.4543
2.79416,-0.0223299,-87.6896
2.79779,-0.0275659,-105.329
2.80142,0.00284112,11.4781
2.80506,0.00897196,34.1294
2.80869,-0.00773674,-30.6762
2.81232,0.00472423,19.3032
2.81595,-0.00867164,-34.1489
2.81958,-0.0114813,-46.7291
2.82321,-0.0125106,-48.7789
2.82684,-0.0121017,-48.9877
2.83047,0.0184721,73.9254
2.8341,0.0177369,68.9966
2.83774,-0.00241432,-9.52448
2.84137,0.000817536,3.25461
2.845,0.0112325,44.5592
2.84863,0.0145367,57.6964
2.85226,0.00381027,14.8486
2.85589,-0.00881163,-34.1451
2.85952,-0.00184034,-7.36321
2.86315,0.0112887,46.4869
2.86679,0.00446402,17.807
2.87042,-0.00588136,-23.6607
2.87405,0.0164123,66.2892
2.87768,0.0157438,62.4712
2.88131,-0.00307709,-12.0653
2.88494,-0.0132994,-53.2909
2.88857,-0.00170873,-7.08441
2.8922,0.00789755,32.0325
2.89583,-0.0163254,-68.2076
2.89947,-0.0208994,-81.4448
2.9031,0.000540794,2.15669
2.90673,-0.0145369,-58.8746
2.91036,0.00358185,14.0767
2.91399,0.00286486,11.6714
2.91762,-0.00429084,-17.4423
2.92125,0.00363899,14.0465
2.92488,0.00837433,32.9279
2.92851,0.00596126,23.2787
2.93215,0.00631304,25.5931
2.93578,0.0174586,69.59
2.93941,-0.00660427,-26.7473
2.94304,0.0280502,109.368
2.94667,0.017992,72.2379
2.9503,0.00250605,9.73599
2.95393,0.00249859,9.94688
2.95756,0.00306275,12.0795
2.96119,-0.00374338,-15.1382
2.96483,-0.00285851,-11.4798
2.96846,0.00578595,23.2132
2.97209,-0.0135322,-54.183
2.97572,0.00524397,21.4006
2.97935,-0.0091132,-36.3252
2.98298,0.0200583,79.2302
2.98661,-0.0172931,-68.7057
2.99024,-0.0032119,-12.8476
2.99387,-0.00566157,-22.7142
2.99751,-0.0200356,-80.443
3.00114,0.0443461,175.522
3.00477,0.00110245,4.50569
3.0084,0.024915,100.383
3.01203,0.0191205,76.1951
3.01566,-0.00443907,-17.5787
3.01929,0.0234148,94.1508
3.02292,0.0293748,118.292
3.02656,0.00753206,30.2186
3.03019,0.0095062,38.0343
3.03382,0.00093538,3.77987
3.03745,-0.00296649,-12.0083
3.04108,-0.0208776,-81.3599
3.04471,-0.00531261,-21.3195
3.04834,-0.00119466,-4.80493
3.05197,0.0103941,40.4435
3.0556,-0.00769207,-31.6067
3.05924,0.00130435,5.2526
3.06287,0.00390798,15.6827
3.0665,0.0142309,57.0515
3.07013,0.0143745,56.8224
3.07376,0.003569,14.119
3.07739,0.0226571,93.5059
3.08102,0.00251539,10.1269
3.08465,0.0031394,12.6455
3.08828,-0.00847333,-34.7406
3.09192,-0.0134065,-55.0607
3.09555,0.00675089,27.1791
3.09918,-0.00454175,-18.326
3.10281,-0.00643181,-26.0874
3.10644,0.00840788,33.3456
3.11007,0.0141834,56.6909
3.1137,0.0135326,52.8042
3.11733,0.00365396,14.2102
3.12096,-0.0167438,-68.0468
3.1246,-0.0240297,-97.2481
3.12823,-0.00395942,-15.5724
3.13186,0.00966232,38.9198
3.13549,0.0172875,70.723
3.13912,-0.00764174,-31.3082
3.14275,0.0131055,51.2689
3.14638,-0.00959267,-37.9007
3.15001,0.00103139,4.16681
3.15365,0.0183498,73.1423
3.15728,0.0226974,91.8109
3.16091,0.0269571,107.046
3.16454,-0.00250893,-9.968
3.16817,0.00455056,17.8928
3.1718,0.014562,59.5296
3.17543,0.00226622,8.96745
3.17906,0.00146006,5.92346
3.18269,0.022989,92.7837
3.18633,0.00357239,14.4468
3.18996,0.00496673,19.7229
3.19359,0.0183475,71.8304
3.19722,0.0321824,127.185
3.20085,0.0219203,87.5058
3.20448,0.0126443,51.3613
3.20811,0.0227213,91.9304
3.21174,0.018852,76.3506
3.21537,-0.0055118,-21.8708
3.21901,-0.00217179,-8.6763
3.22264,-0.00105063,-4.17834
3.22627,-0.0115849,-45.4592
3.2299,-0.00244504,-9.78505
3.23353,0.0112764,45.0154
3.23716,0.00128184,5.12097
3.24079,0.00883799,34.6537
3.24442,-0.00147232,-5.90696
3.24805,0.0129763,52.5409
3.25169,0.0167087,65.7987
3.25532,0.00131315,5.26704
3.25895,0.00467958,18.4375
3.26258,-0.00547032,-22.0946
3.26621,0.00714526,29.1598
3.26984,0.00838339,33.8773
3.27347,-0.00464244,-18.2819
3.2771,0.0139399,56.0803
3.28073,-0.016699,-65.8109
3.28437,0.00403908,15.8655
3.288,0.0173618,69.829
3.29163,0.0145117,55.8409
3.29526,0.00474043,18.7721
3.29889,-0.0066878,-26.9184
3.30252,-0.00208853,-8.25389
3.30615,-0.00556926,-21.7201
3.30978,0.0176669,68.1058
3.31342,0.0072257,29.741
3.31705,0.000908205,3.65189
3.32068,-0.0162179,-64.2066
3.32431,0.0128236,49.9862
3.32794,-0.00759183,-30.8532
3.33157,0.0077684,30.3356
3.3352,0.00239481,9.84266
3.33883,-0.00273902,-11.1368
3.34246,0.0157498,64.3693
3.3461,-0.00292004,-11.651
3.34973,-0.0140261,-55.7677
3.35336,0.00807846,31.7322
3.35699,0.025148,101.673
3.36062,0.00930893,37.4219
3.36425,0.0175404,70.3195
3.36788,-0.00409577,-16.039
3.37151,0.0105769,42.8575
3.37514,0.00728341,28.5073
3.37878,0.022692,91.7211
3.38241,0.0236396,97.4895
3.38604,-0.0052,-20.956
3.38967,-0.0103139,-42.4727
3.3933,0.0240483,94.7985
3.39693,0.00661598,26.4507
3.40056,0.0105736,42.2202
3.40419,0.00850508,34.352
3.40782,-0.0144573,-57.0629
3.41146,0.00719725,28.825
3.41509,-0.00393362,-15.7148
3.41872,0.0147257,59.2563
3.42235,0.0180399,72.376
3.42598,0.0064635,25.9445
3.42961,0.0106174,42.1299
3.43324,-0.00327554,-13.2987
3.43687,-0.000924828,-3.65399
3.44051,-0.0191331,-76.6662
3.44414,-0.00257561,-10.2715
3.44777,0.0216313,87.1524
3.4514,0.0071878,27.4502
3.45503,-0.0162337,-64.1558
3.45866,0.00124734,5.12033
3.46229,0.0244663,97.5469
3.46592,0.000438629,1.73522
3.46955,0.00791222,32.6933
3.47319,0.00202438,7.99429
3.47682,0.0173426,68.9021
3.48045,-0.00424798,-16.9579
3.48408,-0.00806461,-32.4359
3.48771,0.00322835,13.3008
3.49134,0.00490429,19.215
3.49497,0.0198814,81.4939
3.4986,-0.00549069,-21.82
3.50223,0.00296299,12.092
3.50587,-0.00267515,-10.821
3.5095,0.0101186,40.0291
3.51313,0.000893294,3.54638
3.51676,-0.00708945,-28.3507
3.52039,-0.00600516,-23.8585
3.52402,-0.00122385,-4.98106
3.52765,-0.0180876,-72.5673
3.53128,0.0229654,90.7364
3.53491,-0.0123252,-48.6231
3.53855,0.0207038,83.9954
3.54218,0.0231364,90.1163
3.54581,0.0121866,47.7348
3.54944,0.0118987,47.4399
3.55307,0.0140684,55.4153
3.5567,0.00102286,4.04338
3.56033,0.0285541,115.901
3.56396,0.0167554,67.139
3.5676,0.0142106,56.7713
3.57123,0.0094437,36.991
3.57486,-0.00948487,-38.2715
3.57849,-0.00989727,-39.2724
3.58212,-0.00451078,-18.1063
3.58575,-0.0174108,-69.0337
3.58938,0.00479399,19.0082
3.59301,-0.00840484,-33.9304
3.59664,0.0231108,94.2921
3.60028,-0.00174139,-7.01432
3.60391,0.00573853,22.5524
3.60754,0.0210702,84.7865
3.61117,0.0118958,47.3097
3.6148,0.0371071,151.471
3.61843,-0.0126036,-49.8975
3.62206,-0.000209354,-0.83679
3.62569,0.00701378,27.9289
3.62932,0.00650897,26.2572


==> imagesPhaseDiagram/Data/gr1_P2_kth20_N380_rho0.58.csv <==
r,norm,N
-3.67554,0.0286571,1662.66
-3.65711,0.0241179,1398.93
-3.63869,0.0278871,1620.88
-3.62027,0.0230713,1326.62
-3.60184,0.0230077,1327.89
-3.58342,0.0239939,1386.87
-3.565,0.0204677,1186.14
-3.54657,0.0207726,1207.38
-3.52815,0.0228622,1316.77
-3.50972,0.0266201,1538.35
-3.4913,0.0244694,1416.66
-3.47288,0.0225993,1321.47
-3.45445,0.017897,1030.01
-3.43603,0.0220163,1278.81
-3.41761,0.0185294,1078.3
-3.39918,0.0226217,1324.77
-3.38076,0.0205919,1201.79
-3.36233,0.0226787,1305.61
-3.34391,0.0219568,1288.84
-3.32549,0.0211249,1240.43
-3.30706,0.0189847,1108.38
-3.28864,0.0188993,1111.09
-3.27022,0.0191073,1120.37
-3.25179,0.0169156,985.534
-3.23337,0.0179829,1056.73
-3.21494,0.0218869,1280.78
-3.19652,0.0180591,1061.69
-3.1781,0.0196554,1157.29
-3.15967,0.0235074,1384.87
-3.14125,0.0226508,1329.51
-3.12283,0.0247272,1446.69
-3.1044,0.0276813,1635.25
-3.08598,0.0255041,1510.38
-3.06755,0.0281297,1656.84
-3.04913,0.0247121,1449.31
-3.03071,0.0300841,1762.66
-3.01228,0.0314498,1842.9
-2.99386,0.0311593,1824.59
-2.97544,0.0334189,1958.51
-2.95701,0.0362089,2117.61
-2.93859,0.0333362,1958.17
-2.92016,0.0369807,2145.4
-2.90174,0.0361815,2097.26
-2.88332,0.0350469,2041.9
-2.86489,0.037064,2159.35
-2.84647,0.038577,2246.11
-2.82805,0.0419966,2429.38
-2.80962,0.0410488,2363.22
-2.7912,0.0394816,2274.53
-2.77277,0.0397822,2284.13
-2.75435,0.0419705,2418.55
-2.73593,0.0405643,2347.62
-2.7175,0.0379317,2154.67
-2.69908,0.0384941,2207.1
-2.68066,0.0406698,2317.32
-2.66223,0.0356885,2057.19
-2.64381,0.0355386,2054.38
-2.62538,0.0332247,1905.07
-2.60696,0.0323397,1848.25
-2.58854,0.0337599,1918.71
-2.57011,0.0291129,1655.54
-2.55169,0.0278297,1578.14
-2.53327,0.0258426,1489.65
-2.51484,0.0258135,1486.83
-2.49642,0.0227139,1299.49
-2.47799,0.0237115,1363.24
-2.45957,0.020831,1196.55
-2.44115,0.0221459,1279.48
-2.42272,0.0198897,1143.42
-2.4043,0.021958,1267.26
-2.38588,0.0195425,1133.44
-2.36745,0.0229667,1330.12
-2.34903,0.0258395,1498.35
-2.3306,0.030213,1741.39
-2.31218,0.0305009,1775
-2.29376,0.0376961,2187.39
-2.27533,0.037683,2201.56
-2.25691,0.0422747,2478.69
-2.23849,0.0428075,2511.77
-2.22006,0.0490217,2878.95
-2.20164,0.055761,3262.41
-2.18321,0.0557398,3283.74
-2.16479,0.0602529,3525.58
-2.14637,0.063244,3701.04
-2.12794,0.0653206,3871.03
-2.10952,0.0652772,3850.18
-2.0911,0.0731457,4284.88
-2.07267,0.073955,4355.73
-2.05425,0.0768169,4500.86
-2.03582,0.0810248,4749.43
-2.0174,0.0787134,4631.97
-1.99898,0.0846041,4982.08
-1.98055,0.0836325,4873.93
-1.96213,0.084159,4922.46
-1.94371,0.0878364,5126.92
-1.92528,0.0873734,5091.51
-1.90686,0.0901522,5268.5
-1.88843,0.0872042,5109.81
-1.87001,0.090514,5268
-1.85159,0.0865871,5055.22
-1.83316,0.0854921,5002.49
-1.81474,0.0870121,5089.77
-1.79632,0.085962,5056.37
-1.77789,0.0804461,4731.92
-1.75947,0.0783864,4608.02
-1.74104,0.0759415,4507.81
-1.72262,0.0792034,4678.23
-1.7042,0.0727701,4325.38
-1.68577,0.06988,4168.48
-1.66735,0.066573,4006.5
-1.64893,0.0613715,3703.77
-1.6305,0.0584003,3531.76
-1.61208,0.0502223,3060.3
-1.59365,0.048555,2972.58
-1.57523,0.0461065,2853.44
-1.55681,0.0385572,2406.63
-1.53838,0.0324699,2026.83
-1.51996,0.0328494,2057.78
-1.50154,0.0381605,2367.36
-1.48311,0.0370589,2286.68
-1.46469,0.0445557,2711.53
-1.44626,0.0474776,2886.97
-1.42784,0.0449324,2684.39
-1.40942,0.0488142,2906.79
-1.39099,0.0548232,3220.26
-1.37257,0.0567024,3315.05
-1.35415,0.0545332,3168.6
-1.33572,0.0606882,3475.06
-1.3173,0.0633859,3608.75
-1.29887,0.0670222,3815.37
-1.28045,0.0700667,3908.11
-1.26203,0.0746856,4153.79
-1.2436,0.0767965,4243.08
-1.22518,0.0802209,4397.15
-1.20676,0.082702,4467.15
-1.18833,0.0829891,4461.83
-1.16991,0.0895548,4811.96
-1.15148,0.0911067,4828.84
-1.13306,0.0926236,4880.61
-1.11464,0.0924429,4869.52
-1.09621,0.0985175,5137.98
-1.07779,0.0955763,4925.81
-1.05937,0.110851,5721.22
-1.04094,0.110243,5685.76
-1.02252,0.108034,5519.13
-1.00409,0.110252,5582.48
-0.985671,0.1173,5895.86
-0.967247,0.116939,5873.26
-0.948823,0.122422,6091.7
-0.930399,0.123898,6177.67
-0.911976,0.1257,6211.33
-0.893552,0.130104,6456.15
-0.875128,0.132171,6453
-0.856704,0.135991,6610.13
-0.838281,0.13634,6618.91
-0.819857,0.139137,6726.3
-0.801433,0.144531,7043.44
-0.783009,0.148582,7204.88
-0.764586,0.147811,7035.49
-0.746162,0.1497,7205.68
-0.727738,0.153842,7391.05
-0.709314,0.152475,7267.71
-0.690891,0.159948,7691.59
-0.672467,0.158505,7577.01
-0.654043,0.163452,7707.25
-0.635619,0.164023,7875.25
-0.617196,0.16658,7945.36
-0.598772,0.170555,8141.94
-0.580348,0.170648,8173.52
-0.561924,0.17821,8475.14
-0.543501,0.174631,8348.91
-0.525077,0.179479,8535.66
-0.506653,0.183765,8745.74
-0.488229,0.181327,8615.37
-0.469806,0.184005,8751.85
-0.451382,0.188433,8952.05
-0.432958,0.187642,8916.01
-0.414534,0.193493,9265.43
-0.396111,0.19344,9378.34
-0.377687,0.195275,9408.15
-0.359263,0.195758,9441.99
-0.340839,0.200897,9737.29
-0.322416,0.198163,9524.91
-0.303992,0.204193,9931.15
-0.285568,0.206424,10093.5
-0.267144,0.204956,9972.75
-0.248721,0.205369,10061.8
-0.230297,0.205874,10127.8
-0.211873,0.209485,10313.6
-0.193449,0.212162,10569.7
-0.175026,0.208633,10297.7
-0.156602,0.211446,10477.1
-0.138178,0.212739,10700.8
-0.119754,0.215357,10755.8
-0.101331,0.215496,10855.2
-0.0829069,0.214819,10891.1
-0.0644831,0.216891,11060.6
-0.0460594,0.223439,11378.6
-0.0276356,0.223897,11494.9
-0.00921188,0.219997,11322.1
0.0276356,0.221208,11507.7
0.0460594,0.225303,11745.9
0.0644831,0.228382,11963.6
0.0829069,0.222719,11805.4
0.101331,0.228817,12121.8
0.119754,0.227779,11973.2
0.138178,0.230251,12292.6
0.156602,0.229851,12317.7
0.175026,0.228234,12273.3
0.193449,0.22845,12303
0.211873,0.23296,12610.6
0.230297,0.233892,12726.8
0.248721,0.230625,12633.1
0.267144,0.23084,12513.6
0.285568,0.230649,12667.5
0.303992,0.238223,13044.4
0.322416,0.238108,13136.4
0.340839,0.235398,13045.8
0.359263,0.236092,13158.8
0.377687,0.23679,13285.8
0.396111,0.233645,13117.5
0.414534,0.237814,13371.6
0.432958,0.237666,13242.7
0.451382,0.236035,13296.8
0.469806,0.234562,13304.8
0.488229,0.235681,13323.7
0.506653,0.235166,13305.7
0.525077,0.237232,13365
0.543501,0.236156,13378.9
0.561924,0.234693,13392.3
0.580348,0.230926,13097.4
0.598772,0.23612,13477.3
0.617196,0.227929,12980.1
0.635619,0.231712,13247
0.654043,0.229178,13120
0.672467,0.227872,13079.2
0.690891,0.226855,12951.4
0.709314,0.226922,12907.3
0.727738,0.225195,12845.4
0.746162,0.220734,12688.3
0.764586,0.223298,12716.2
0.783009,0.217502,12479.8
0.801433,0.2125,12212.6
0.819857,0.211543,12168
0.838281,0.210077,12081.1
0.856704,0.212049,12206.2
0.875128,0.206708,11833.4
0.893552,0.204135,11758.8
0.911976,0.201889,11447.1
0.930399,0.197229,11324.7
0.948823,0.19605,11178.6
0.967247,0.195911,11292.1
0.985671,0.191768,10994.5
1.00409,0.189469,10863.6
1.02252,0.187243,10774.3
1.04094,0.181211,10400.2
1.05937,0.181961,10381.8
1.07779,0.17676,10206.8
1.09621,0.176766,10169.2
1.11464,0.174377,10035.2
1.13306,0.172904,9933.88
1.15148,0.168568,9607.7
1.16991,0.16598,9482.77
1.18833,0.161683,9265.89
1.20676,0.161516,9268.58
1.22518,0.158129,8968.91
1.2436,0.15646,8999.71
1.26203,0.157195,9005.36
1.28045,0.157551,8990.66
1.29887,0.150969,8628.8
1.3173,0.151283,8682.57
1.33572,0.145587,8416.54
1.35415,0.14231,8178.3
1.37257,0.144323,8350.36
1.39099,0.132165,7657.64
1.40942,0.136851,7963.36
1.42784,0.135734,7837.44
1.44626,0.129865,7560.46
1.46469,0.127617,7485.75
1.48311,0.120323,6970.42
1.50154,0.119322,7007.43
1.51996,0.117005,6863.19
1.53838,0.108034,6368.69
1.55681,0.111078,6520.38
1.57523,0.109211,6428.95
1.59365,0.105653,6194.44
1.61208,0.104718,6093.57
1.6305,0.106837,6285.98
1.64893,0.10482,6155.16
1.66735,0.107042,6268.82
1.68577,0.108553,6363.94
1.7042,0.101503,5927.88
1.72262,0.101787,5919.14
1.74104,0.106436,6219.29
1.75947,0.102718,5986.11
1.77789,0.10583,6156.14
1.79632,0.102323,5954.37
1.81474,0.0987512,5732.31
1.83316,0.101806,5915.53
1.85159,0.0997534,5755.17
1.87001,0.0994632,5783.49
1.88843,0.0953082,5499.95
1.90686,0.0950666,5475.08
1.92528,0.0973895,5626
1.94371,0.0987351,5678.16
1.96213,0.0922011,5356.33
1.98055,0.0940667,5473.46
1.99898,0.0917999,5316.22
2.0174,0.0905473,5237.62
2.03582,0.0888724,5173.8
2.05425,0.087111,5034.67
2.07267,0.0877838,5115.51
2.0911,0.0845664,4910.6
2.10952,0.0840173,4842.17
2.12794,0.0810477,4700.12
2.14637,0.0795568,4559.08
2.16479,0.0792739,4551.03
2.18321,0.0814258,4709.67
2.20164,0.0740766,4259.56
2.22006,0.0767683,4459.16
2.23849,0.0763628,4429.35
2.25691,0.0738397,4254.79
2.27533,0.0692297,4000.99
2.29376,0.0669133,3864.51
2.31218,0.0642967,3688.44
2.3306,0.0642923,3725.93
2.34903,0.0643594,3710.77
2.36745,0.0567568,3291.84
2.38588,0.0574308,3308.82
2.4043,0.0589593,3388.27
2.42272,0.0549536,3179.34
2.44115,0.0540979,3098.08
2.45957,0.0528813,3054.42
2.47799,0.0541053,3146.77
2.49642,0.0492825,2847.74
2.51484,0.0522775,3032.56
2.53327,0.0531623,3071.93
2.55169,0.0502783,2903.47
2.57011,0.0523262,3012.47
2.58854,0.0486664,2810.43
2.60696,0.0503396,2901.88
2.62538,0.0489136,2834.05
2.64381,0.0497938,2883.26
2.66223,0.0478605,2775.76
2.68066,0.0480077,2764.62
2.69908,0.0487224,2804.95
2.7175,0.0461829,2661.43
2.73593,0.0467037,2699.99
2.75435,0.0463916,2664.13
2.77277,0.0453765,2633.38
2.7912,0.0474272,2740.63
2.80962,0.0443419,2566.2
2.82805,0.0458547,2647.37
2.84647,0.0448852,2578.47
2.86489,0.0463599,2686.74
2.88332,0.0450684,2636.01
2.90174,0.0406869,2342.59
2.92016,0.0444405,2584.66
2.93859,0.0410199,2393.1
2.95701,0.0412822,2390.99
2.97544,0.0418714,2422.64
2.99386,0.0424825,2459.14
3.01228,0.0406168,2360.57
3.03071,0.0418378,2430.1
3.04913,0.040184,2338.31
3.06755,0.0361273,2108.21
3.08598,0.0382672,2228.53
3.1044,0.039531,2310.39
3.12283,0.0376287,2186.79
3.14125,0.0358079,2086.38
3.15967,0.0347577,2012.4
3.1781,0.0335288,1958.72
3.19652,0.0334498,1939.76
3.21494,0.0300887,1745.51
3.23337,0.0326039,1905.31
3.25179,0.030609,1799.32
3.27022,0.0322877,1889.28
3.28864,0.0312989,1809.11
3.30706,0.0311185,1796.81
3.32549,0.029288,1713.91
3.34391,0.0289157,1676.19
3.36233,0.0306958,1789.14
3.38076,0.0286585,1670.19
3.39918,0.0315184,1824.16
3.41761,0.0299289,1727.7
3.43603,0.0271127,1577.99
3.45445,0.0289856,1686
3.47288,0.0284578,1646.46
3.4913,0.0312864,1809.76
3.50972,0.0279464,1643.31
3.52815,0.0287571,1675.02
3.54657,0.0289593,1679.78
3.565,0.0266277,1545.9
3.58342,0.0281777,1637.71
3.60184,0.0242949,1418.6
3.62027,0.0281924,1640.71
3.63869,0.0243802,1414.73
3.65711,0.0260133,1507.29
3.67554,0.0277609,1626.82


==> imagesPhaseDiagram/Data/gr1_P2_kth20_N380_rho0.60.csv <==
r,norm,N
-3.63424,0.174017,3457.19
-3.61602,0.173516,3460.42
-3.59781,0.176067,3469.92
-3.57959,0.172055,3376.76
-3.56137,0.175208,3494.52
-3.54316,0.172757,3469.47
-3.52494,0.17844,3541.86
-3.50672,0.17257,3374.08
-3.48851,0.166038,3259.16
-3.47029,0.174897,3498.11
-3.45207,0.177552,3523.7
-3.43386,0.171552,3404.27
-3.41564,0.176156,3453.72
-3.39742,0.178661,3522.66
-3.37921,0.169346,3365.92
-3.36099,0.172803,3446.74
-3.34277,0.170149,3385.29
-3.32456,0.176421,3478.14
-3.30634,0.173195,3431.68
-3.28812,0.17296,3443.81
-3.26991,0.173514,3474.44
-3.25169,0.171592,3446.59
-3.23347,0.171801,3437.74
-3.21526,0.173022,3439.16
-3.19704,0.175138,3514.31
-3.17882,0.180123,3609.85
-3.16061,0.179304,3619.26
-3.14239,0.177399,3593.92
-3.12417,0.178188,3591.92
-3.10596,0.166555,3322.1
-3.08774,0.17447,3529.54
-3.06952,0.173105,3443.06
-3.05131,0.180708,3584.7
-3.03309,0.180307,3630.66
-3.01487,0.184332,3663.41
-2.99666,0.181828,3672.21
-2.97844,0.178768,3567.32
-2.96022,0.180065,3555.75
-2.94201,0.18956,3779.25
-2.92379,0.179672,3616.98
-2.90557,0.184063,3600.63
-2.88735,0.179851,3613.56
-2.86914,0.18463,3672.29
-2.85092,0.187504,3751.2
-2.8327,0.186686,3709.07
-2.81449,0.188447,3742.18
-2.79627,0.189052,3732.63
-2.77805,0.182354,3596.75
-2.75984,0.181856,3531.11
-2.74162,0.182164,3549.83
-2.7234,0.188411,3718.66
-2.70519,0.177302,3480.27
-2.68697,0.180777,3507.61
-2.66875,0.18241,3559.37
-2.65054,0.177704,3417.6
-2.63232,0.176314,3467.75
-2.6141,0.174305,3396.51
-2.59589,0.171382,3316.24
-2.57767,0.170875,3298.22
-2.55945,0.169045,3303.64
-2.54124,0.168668,3295.1
-2.52302,0.171874,3332.47
-2.5048,0.159524,3096.68
-2.48659,0.16753,3235.35
-2.46837,0.167728,3240.67
-2.45015,0.163009,3165.47
-2.43194,0.16685,3181.49
-2.41372,0.164652,3142.38
-2.3955,0.167302,3257.88
-2.37729,0.167634,3253.6
-2.35907,0.172808,3351.79
-2.34085,0.168753,3249.67
-2.32264,0.183021,3495.71
-2.30442,0.190043,3652.43
-2.2862,0.183972,3592.6
-2.26799,0.192373,3826.1
-2.24977,0.19487,3853.74
-2.23155,0.203426,4065.06
-2.21334,0.21067,4224.77
-2.19512,0.21502,4364.91
-2.1769,0.213586,4317.01
-2.15868,0.218936,4456
-2.14047,0.223983,4542.61
-2.12225,0.224,4538.24
-2.10403,0.228262,4596.5
-2.08582,0.226854,4586.99
-2.0676,0.229012,4705.27
-2.04938,0.230313,4644.03
-2.03117,0.226356,4603.64
-2.01295,0.230516,4684.09
-1.99473,0.230345,4685.68
-1.97652,0.228292,4668.35
-1.9583,0.230062,4601.71
-1.94008,0.228823,4636.18
-1.92187,0.229931,4698.18
-1.90365,0.226536,4630.17
-1.88543,0.235524,4733.55
-1.86722,0.227981,4620.73
-1.849,0.231573,4624.28
-1.83078,0.227729,4596.94
-1.81257,0.218868,4464.69
-1.79435,0.224691,4561.46
-1.77613,0.220595,4486.68
-1.75792,0.223031,4515.71
-1.7397,0.216552,4348.37
-1.72148,0.213028,4285.69
-1.70327,0.210488,4250.6
-1.68505,0.214712,4361.87
-1.66683,0.20036,4072.32
-1.64862,0.197447,4017.65
-1.6304,0.199726,4084.39
-1.61218,0.185649,3811.93
-1.59397,0.188822,3962.62
-1.57575,0.179314,3718.42
-1.55753,0.1729,3578.68
-1.53932,0.176019,3653.8
-1.5211,0.16962,3503.17
-1.50288,0.170871,3498.42
-1.48467,0.180297,3689.41
-1.46645,0.179947,3651.13
-1.44823,0.179835,3637.71
-1.43001,0.185339,3692.88
-1.4118,0.19013,3754.31
-1.39358,0.191977,3770.24
-1.37536,0.18907,3706.9
-1.35715,0.197344,3755.06
-1.33893,0.19455,3733.81
-1.32071,0.199187,3816.61
-1.3025,0.21029,3981.21
-1.28428,0.207239,3911.42
-1.26606,0.209822,3876.89
-1.24785,0.21542,3967.6
-1.22963,0.212429,3890.85
-1.21141,0.216719,3933.45
-1.1932,0.221935,3987.95
-1.17498,0.229724,4105.17
-1.15676,0.229612,4060.01
-1.13855,0.238434,4270.83
-1.12033,0.236149,4207.94
-1.10211,0.239446,4225.02
-1.0839,0.248391,4350.32
-1.06568,0.243718,4204.87
-1.04746,0.245723,4274.84
-1.02925,0.247274,4197.48
-1.01103,0.258938,4383.31
-0.992813,0.252396,4344.25
-0.974596,0.259717,4366.09
-0.956379,0.26429,4407.3
-0.938163,0.262791,4464.03
-0.919946,0.270381,4490.48
-0.901729,0.264092,4412.18
-0.883512,0.270944,4481.14
-0.865296,0.275291,4543.14
-0.847079,0.277086,4522.88
-0.828862,0.280631,4514.8
-0.810645,0.285625,4661.97
-0.792429,0.280703,4624.86
-0.774212,0.286042,4631.3
-0.755995,0.288381,4708.11
-0.737778,0.287558,4691.8
-0.719562,0.290582,4744.33
-0.701345,0.30087,4827.46
-0.683128,0.292818,4785.52
-0.664911,0.299077,4868.38
-0.646695,0.307597,4975.69
-0.628478,0.305739,4978.96
-0.610261,0.309932,5027.72
-0.592044,0.302699,4792.32
-0.573828,0.310838,4940.16
-0.555611,0.312788,5027.76
-0.537394,0.317513,5161.18
-0.519177,0.31805,5088.16
-0.500961,0.322492,5178.25
-0.482744,0.318533,5169.16
-0.464527,0.323922,5210.94
-0.44631,0.326372,5234.35
-0.428094,0.325605,5297.6
-0.409877,0.324357,5347.02
-0.39166,0.328877,5433.38
-0.373443,0.333771,5485.86
-0.355227,0.33344,5408.06
-0.33701,0.332892,5459.43
-0.318793,0.334163,5405.09
-0.300576,0.338358,5618.77
-0.28236,0.335963,5533.64
-0.264143,0.342238,5565.82
-0.245926,0.345705,5741.46
-0.227709,0.340845,5646.09
-0.209493,0.344956,5756.63
-0.191276,0.344269,5833.64
-0.173059,0.351204,5951.5
-0.154842,0.349401,5845.83
-0.136626,0.346266,5877.52
-0.118409,0.350621,5977.04
-0.100192,0.351703,5988.1
-0.0819754,0.352948,6056.58
-0.0637586,0.353513,6185.41
-0.0455419,0.352775,6096.31
-0.0273251,0.352082,6171.29
-0.00910838,0.35955,6285.65
0.0273251,0.363822,6414.18
0.0455419,0.358112,6346.45
0.0637586,0.357595,6301.89
0.0819754,0.363879,6460.31
0.100192,0.370476,6581.87
0.118409,0.3662,6605.14
0.136626,0.367614,6665.95
0.154842,0.366628,6641.1
0.173059,0.363605,6740.51
0.191276,0.364003,6657.61
0.209493,0.365564,6726.01
0.227709,0.365375,6744.08
0.245926,0.373872,7026.17
0.264143,0.378782,6997.99
0.28236,0.375192,7118.89
0.300576,0.371788,7056.91
0.318793,0.369809,7037.1
0.33701,0.375945,7129.04
0.355227,0.373092,7161.13
0.373443,0.37949,7330.98
0.39166,0.374561,7156.74
0.409877,0.377837,7368.57
0.428094,0.376305,7264.18
0.44631,0.373902,7273.14
0.464527,0.382818,7463.04
0.482744,0.385887,7550.26
0.500961,0.375127,7342.35
0.519177,0.381094,7485.06
0.537394,0.382572,7462.83
0.555611,0.385064,7618.1
0.573828,0.379449,7465.29
0.592044,0.380551,7615.2
0.610261,0.378896,7485.1
0.628478,0.378872,7526.29
0.646695,0.381387,7467.93
0.664911,0.376209,7374.07
0.683128,0.378744,7641.17
0.701345,0.374854,7554.82
0.719562,0.372307,7392.53
0.737778,0.377619,7624.13
0.755995,0.367276,7377.47
0.774212,0.370042,7379.37
0.792429,0.373705,7508.48
0.810645,0.366383,7386.64
0.828862,0.364182,7246.49
0.847079,0.369295,7351.92
0.865296,0.35695,7217.18
0.883512,0.36812,7343.63
0.901729,0.361949,7260.7
0.919946,0.365107,7244.45
0.938163,0.356148,7177.8
0.956379,0.357476,7251.4
0.974596,0.353906,7100.07
0.992813,0.350457,6929.94
1.01103,0.347148,6941.92
1.02925,0.347518,6922.21
1.04746,0.341651,6878.8
1.06568,0.342441,6747.12
1.0839,0.33343,6690.94
1.10211,0.338092,6780.77
1.12033,0.33628,6585.04
1.13855,0.328083,6451.76
1.15676,0.326402,6446.77
1.17498,0.329955,6470.74
1.1932,0.322611,6358.98
1.21141,0.324322,6396.27
1.22963,0.317344,6149.5
1.24785,0.31741,6251.08
1.26606,0.317738,6327.76
1.28428,0.308724,6088.04
1.3025,0.30669,6037.81
1.32071,0.304756,5956.15
1.33893,0.300507,5862.59
1.35715,0.305188,6007.01
1.37536,0.301079,5898.74
1.39358,0.294908,5775.48
1.4118,0.291359,5676.83
1.43001,0.286791,5657.8
1.44823,0.287841,5728.91
1.46645,0.285888,5605.7
1.48467,0.280828,5503.67
1.50288,0.275981,5449.52
1.5211,0.277699,5474.84
1.53932,0.265612,5234.95
1.55753,0.269951,5357.44
1.57575,0.271519,5470.84
1.59397,0.26474,5197.38
1.61218,0.265952,5255.21
1.6304,0.267865,5270.78
1.64862,0.261236,5171.42
1.66683,0.261841,5136.8
1.68505,0.257478,5067.18
1.70327,0.263532,5204.24
1.72148,0.254442,5011.23
1.7397,0.257042,5025.68
1.75792,0.260539,5122.71
1.77613,0.258137,5099.76
1.79435,0.257552,5080.98
1.81257,0.258018,5085.54
1.83078,0.256122,5050.99
1.849,0.251577,4942.23
1.86722,0.252266,4933.81
1.88543,0.256235,5021.44
1.90365,0.252162,4925.24
1.92187,0.248205,4836.77
1.94008,0.246936,4901.44
1.9583,0.251533,4951.67
1.97652,0.242492,4750.42
1.99473,0.244081,4762.02
2.01295,0.249514,4932.9
2.03117,0.24547,4847.8
2.04938,0.238834,4727.01
2.0676,0.240084,4751.02
2.08582,0.235125,4661.58
2.10403,0.239669,4716.45
2.12225,0.235283,4614.6
2.14047,0.232826,4558.27
2.15868,0.237322,4652.46
2.1769,0.233752,4598.37
2.19512,0.227626,4514.73
2.21334,0.232387,4564.09
2.23155,0.222216,4387.66
2.24977,0.225404,4364.72
2.26799,0.217731,4222.68
2.2862,0.21634,4283.75
2.30442,0.224308,4393.07
2.32264,0.213292,4095.85
2.34085,0.214652,4153.52
2.35907,0.214803,4158.8
2.37729,0.211722,4094.06
2.3955,0.204214,3993.81
2.41372,0.207304,4024.39
2.43194,0.207547,4024.95
2.45015,0.213012,4110.7
2.46837,0.208681,4096.2
2.48659,0.206789,4092.15
2.5048,0.201471,3917.8
2.52302,0.204444,3942.71
2.54124,0.198796,3875.14
2.55945,0.200929,3907.87
2.57767,0.203731,3977.65
2.59589,0.200333,3901.48
2.6141,0.200111,3879.34
2.63232,0.199321,3933.8
2.65054,0.195288,3797.37
2.66875,0.196712,3824.47
2.68697,0.198953,3891.52
2.70519,0.195951,3803.99
2.7234,0.19594,3835.54
2.74162,0.19297,3709.27
2.75984,0.192882,3746.34
2.77805,0.192044,3740.25
2.79627,0.194153,3812.2
2.81449,0.203646,4036.87
2.8327,0.193274,3796.09
2.85092,0.198288,3880.5
2.86914,0.195346,3863.55
2.88735,0.188435,3668.44
2.90557,0.190667,3789.51
2.92379,0.197339,3901.2
2.94201,0.193621,3853.45
2.96022,0.189321,3680.96
2.97844,0.185977,3640.31
2.99666,0.192236,3764.75
3.01487,0.190613,3736.01
3.03309,0.182674,3578.03
3.05131,0.182177,3584.33
3.06952,0.185248,3617.34
3.08774,0.185829,3703.39
3.10596,0.186875,3638.09
3.12417,0.183795,3612.12
3.14239,0.184787,3653.8
3.16061,0.180519,3596.3
3.17882,0.179822,3528.83
3.19704,0.183992,3649.47
3.21526,0.186478,3717.99
3.23347,0.171665,3394.85
3.25169,0.186149,3679.6
3.26991,0.177659,3461.32
3.28812,0.176672,3479.38
3.30634,0.182658,3583.94
3.32456,0.177468,3562.85
3.34277,0.180677,3539.64
3.36099,0.179864,3545.13
3.37921,0.175767,3492.14
3.39742,0.178814,3486.16
3.41564,0.182568,3669.08
3.43386,0.179699,3610.69
3.45207,0.176933,3522.91
3.47029,0.176055,3528.67
3.48851,0.182095,3606.02
3.50672,0.177333,3502.67
3.52494,0.170815,3409.3
3.54316,0.179652,3575.08
3.56137,0.179506,3573.25
3.57959,0.180114,3605.35
3.59781,0.171425,3433.81
3.61602,0.178274,3577.06
3.63424,0.176367,3505.29


==> imagesPhaseDiagram/Data/gr1_P2_kth35_N380_rho0.55.csv <==
r,norm,N
-3.69414,0.0246218,94.0554
-3.69045,0.0250304,97.7436
-3.68675,0.0217193,86.052
-3.68305,0.0175443,68.4405
-3.67936,0.0301801,114.684
-3.67566,0.00404899,15.6696
-3.67197,0.0236625,94.5317
-3.66827,0.0247182,98.7491
-3.66457,0.0291891,112.378
-3.66088,0.0251552,98.8852
-3.65718,0.0262115,98.8436
-3.65349,0.0228071,88.8795
-3.64979,0.0189353,72.5978
-3.64609,0.0171047,67.6149
-3.6424,0.0163511,62.1668
-3.6387,0.0278918,104.511
-3.63501,0.0157865,61.4885
-3.63131,0.0336057,132.071
-3.62761,0.0160612,63.3937
-3.62392,0.0199895,77.3792
-3.62022,0.0372882,141.285
-3.61653,0.0227655,88.6944
-3.61283,0.0139048,55.0075
-3.60913,0.0215691,85.6293
-3.60544,0.0225635,87.005
-3.60174,0.0293587,114.058
-3.59805,0.0213345,81.0498
-3.59435,0.0158227,61.4394
-3.59065,0.0262088,102.686
-3.58696,0.0165207,62.8614
-3.58326,0.0213909,81.8204
-3.57957,0.0194526,72.5388
-3.57587,0.0228821,90.6587
-3.57217,0.0320979,122.839
-3.56848,0.0244324,90.6199
-3.56478,0.0182627,71.7357
-3.56109,0.0354514,137.162
-3.55739,0.0412791,159.874
-3.55369,0.0270786,101.436
-3.55,0.0338805,132.879
-3.5463,0.0308093,118.277
-3.54261,0.0207798,81.4774
-3.53891,0.0427269,158.389
-3.53521,0.0271191,103.785
-3.53152,0.0279827,109.72
-3.52782,0.0299848,116.491
-3.52413,0.012929,49.6991
-3.52043,0.0158727,60.7609
-3.51673,0.0183707,69.8452
-3.51304,0.0320262,126.151
-3.50934,0.0350921,135.175
-3.50565,0.0183216,69.4205
-3.50195,0.0326097,124.863
-3.49825,0.0239385,91.4931
-3.49456,0.0205694,77.5466
-3.49086,0.0180649,69.4776
-3.48717,0.0224433,84.2969
-3.48347,0.0304628,117.739
-3.47977,0.0287924,112.866
-3.47608,0.0262955,101.317
-3.47238,0.0249045,97.8745
-3.46869,0.0349245,132.608
-3.46499,0.0321764,123.139
-3.46129,0.0240359,94.0523
-3.4576,0.0277502,107.366
-3.4539,0.0268871,102.225
-3.45021,0.02576,97.9138
-3.44651,0.0177972,68.6973
-3.44281,0.0164021,62.3607
-3.43912,0.0285444,110.438
-3.43542,0.0281929,109.529
-3.43173,0.0318635,122.802
-3.42803,0.0198127,75.1297
-3.42433,0.0164336,62.5627
-3.42064,0.0152715,59.2991
-3.41694,0.0196465,78.2324
-3.41325,0.0355269,133.936
-3.40955,0.0133984,52.8834
-3.40585,0.0177526,68.9155
-3.40216,0.0249431,98.1509
-3.39846,0.0162849,63.6415
-3.39477,0.0212114,80.0094
-3.39107,0.0276586,103.914
-3.38737,0.0231578,91.7282
-3.38368,0.0326246,125.05
-3.37998,0.020954,80.4424
-3.37629,0.0287274,110.629
-3.37259,0.0111133,41.6306
-3.36889,0.0303459,116.619
-3.3652,0.030252,118.921
-3.3615,0.0111828,44.1272
-3.35781,0.0259761,101.541
-3.35411,0.0162423,62.8578
-3.35041,0.0206944,78.2661
-3.34672,0.0273505,105.354
-3.34302,0.0376277,145.657
-3.33933,0.0277568,106.975
-3.33563,0.0342868,131.318
-3.33193,0.0392004,149.824
-3.32824,0.0318559,124.334
-3.32454,0.018646,72.9991
-3.32085,0.0167404,65.0198
-3.31715,0.0150582,58.0343
-3.31346,0.0165033,63.9173
-3.30976,0.0332471,129.032
-3.30606,0.0194336,74.0227
-3.30237,0.0320808,120.945
-3.29867,0.0265422,105.691
-3.29498,0.0243703,94.971
-3.29128,0.0246522,93.5549
-3.28758,0.0274208,103.623
-3.28389,0.0196159,76.4629
-3.28019,0.0285149,107.9
-3.2765,0.0249898,96.0608
-3.2728,0.022642,90.1832
-3.2691,0.0254074,99.3684
-3.26541,0.0205478,77.8144
-3.26171,0.035882,134.055
-3.25802,0.0238434,93.9908
-3.25432,0.0288989,109.989
-3.25062,0.027057,102.248
-3.24693,0.0319702,124.108
-3.24323,0.022532,85.7794
-3.23954,0.0230409,89.2145
-3.23584,0.0195496,75.0313
-3.23214,0.0283009,110.911
-3.22845,0.0170503,64.6888
-3.22475,0.0310052,120.269
-3.22106,0.0173448,67.3152
-3.21736,0.0187889,72.1494
-3.21366,0.023419,91.5215
-3.20997,0.0173822,67.9818
-3.20627,0.0206958,81.0034
-3.20258,0.0251762,99.0685
-3.19888,0.0401182,153.894
-3.19518,0.0150102,59.9809
-3.19149,0.028373,109.633
-3.18779,0.0232574,88.8198
-3.1841,0.0119088,46.0393
-3.1804,0.0211462,78.8965
-3.1767,0.0285235,112.468
-3.17301,0.0264651,102.473
-3.16931,0.0115982,44.9314
-3.16562,0.0407331,161.751
-3.16192,0.0213922,84.0285
-3.15822,0.0215454,82.6267
-3.15453,0.0338791,131.282
-3.15083,0.0200299,78.1365
-3.14714,0.020209,81.2806
-3.14344,0.021634,83.464
-3.13974,0.0303529,117.374
-3.13605,0.0249046,98.0243
-3.13235,0.0224865,88.3045
-3.12866,0.0240438,93.8189
-3.12496,0.0234875,90.5676
-3.12126,0.0157892,60.8989
-3.11757,0.0257855,99.532
-3.11387,0.0271723,103.961
-3.11018,0.0290342,114.946
-3.10648,0.0237773,95.2041
-3.10278,0.0247555,96.2247
-3.09909,0.0365199,139.031
-3.09539,0.0303562,116.264
-3.0917,0.0286929,111.185
-3.088,0.0276305,108.284
-3.0843,0.0298187,114.146
-3.08061,0.0361928,141.767
-3.07691,0.0242772,94.9239
-3.07322,0.0242152,93.3737
-3.06952,0.0335678,130.579
-3.06582,0.020181,78.3023
-3.06213,0.0296191,114.093
-3.05843,0.0148638,57.9541
-3.05474,0.0279017,108.51
-3.05104,0.0220647,86.4055
-3.04734,0.0250788,96.9045
-3.04365,0.0335368,129.016
-3.03995,0.0265507,103.468
-3.03626,0.016761,65.0325
-3.03256,0.0242846,90.5572
-3.02886,0.0282671,109.818
-3.02517,0.0398248,150.896
-3.02147,0.0284517,110.649
-3.01778,0.0341109,133.851
-3.01408,0.0140079,55.1072
-3.01038,0.0207042,80.9329
-3.00669,0.0374725,145.431
-3.00299,0.0235368,91.0638
-2.9993,0.0169674,66.1219
-2.9956,0.0109461,42.3504
-2.9919,0.026641,105.525
-2.98821,0.037052,141.465
-2.98451,0.026502,101.317
-2.98082,0.0244104,94.7367
-2.97712,0.0300353,117.558
-2.97342,0.0374492,148.336
-2.96973,0.026148,101.271
-2.96603,0.0200518,77.2997
-2.96234,0.0210538,81.9413
-2.95864,0.0387967,153.014
-2.95494,0.0393502,153.033
-2.95125,0.0257203,99.4605
-2.94755,0.0352882,134.201
-2.94386,0.0234838,90.1779
-2.94016,0.0274415,108.092
-2.93646,0.0294278,114.445
-2.93277,0.0386732,155.157
-2.92907,0.038954,149.506
-2.92538,0.0377755,146.569
-2.92168,0.0423489,165.627
-2.91798,0.0443624,171.239
-2.91429,0.0306043,121.836
-2.91059,0.0333303,130.322
-2.9069,0.0338998,130.751
-2.9032,0.042857,168.171
-2.8995,0.0401029,154.557
-2.89581,0.0385056,149.017
-2.89211,0.0317838,124.148
-2.88842,0.0248925,96.3839
-2.88472,0.0443996,169.917
-2.88102,0.0457787,180.414
-2.87733,0.038276,144.071
-2.87363,0.0415919,161.002
-2.86994,0.0323547,124.436
-2.86624,0.0500565,186.16
-2.86254,0.0352165,134.562
-2.85885,0.0407093,156.568
-2.85515,0.0337216,127.232
-2.85146,0.050307,196.398
-2.84776,0.045004,174.211
-2.84406,0.0327202,126.267
-2.84037,0.0327155,126.282
-2.83667,0.031959,123.266
-2.83298,0.0320981,122.936
-2.82928,0.0340001,133.008
-2.82558,0.0416956,162.113
-2.82189,0.0338034,125.647
-2.81819,0.0389024,150.163
-2.8145,0.0346586,132.673
-2.8108,0.0356022,136.677
-2.8071,0.0302265,116.161
-2.80341,0.0485346,184.771
-2.79971,0.0424675,159.89
-2.79602,0.0292345,113.225
-2.79232,0.0362619,137.832
-2.78862,0.0495387,190.922
-2.78493,0.0362036,136.668
-2.78123,0.0360423,141.646
-2.77754,0.052145,201.801
-2.77384,0.0321474,124.314
-2.77014,0.0503378,202.106
-2.76645,0.027405,103.18
-2.76275,0.0272512,105.408
-2.75906,0.0424265,165.845
-2.75536,0.0348246,134.249
-2.75166,0.0369657,141.061
-2.74797,0.0455795,175.253
-2.74427,0.0317493,120.235
-2.74058,0.0301679,114.638
-2.73688,0.0359058,139.745
-2.73318,0.0274921,106.807
-2.72949,0.0383014,142.558
-2.72579,0.0235757,91.1436
-2.7221,0.0381291,148.093
-2.7184,0.0225491,88.0767
-2.7147,0.0428163,163.986
-2.71101,0.029496,111.937
-2.70731,0.0313353,122.489
-2.70362,0.0267774,104.619
-2.69992,0.0462708,178.837
-2.69622,0.0350438,132.816
-2.69253,0.0492614,186.947
-2.68883,0.0505016,192.411
-2.68514,0.0376874,143.288
-2.68144,0.0376386,144.457
-2.67774,0.0357713,138.578
-2.67405,0.0489347,181.841
-2.67035,0.0441369,165.381
-2.66666,0.0343292,131.172
-2.66296,0.0428976,165.07
-2.65926,0.0404585,153.58
-2.65557,0.0326468,125.69
-2.65187,0.0391992,148.918
-2.64818,0.0393215,150.562
-2.64448,0.0441667,162.71
-2.64078,0.0391883,147.152
-2.63709,0.0447485,169.194
-2.63339,0.0373517,144.215
-2.6297,0.0499261,193.963
-2.626,0.0358621,138.248
-2.6223,0.0401834,155.429
-2.61861,0.0270637,102.761
-2.61491,0.0482719,183.433
-2.61122,0.0321573,119.368
-2.60752,0.0249637,95.7606
-2.60382,0.034205,131.039
-2.60013,0.0425259,160.663
-2.59643,0.0485964,187.29
-2.59274,0.0413996,160.382
-2.58904,0.0414785,154.881
-2.58535,0.0339789,130.003
-2.58165,0.0511418,194.032
-2.57795,0.0297487,113.372
-2.57426,0.0303173,111.174
-2.57056,0.0369984,141.149
-2.56687,0.0334933,128.614
-2.56317,0.0341959,128.611
-2.55947,0.0271947,103.775
-2.55578,0.0292382,111.748
-2.55208,0.04265,154.265
-2.54839,0.046942,179.506
-2.54469,0.0302451,109.971
-2.54099,0.032606,122.109
-2.5373,0.0386581,145.934
-2.5336,0.0437561,167.061
-2.52991,0.0173807,66.7245
-2.52621,0.0202365,75.7856
-2.52251,0.0471331,177.597
-2.51882,0.025336,97.0874
-2.51512,0.044667,172.906
-2.51143,0.0486183,182.562
-2.50773,0.0270927,101.923
-2.50403,0.0304171,117.714
-2.50034,0.0436047,163.387
-2.49664,0.0322728,120.733
-2.49295,0.0303426,113.026
-2.48925,0.0325336,120.667
-2.48555,0.0281697,106.397
-2.48186,0.0308317,118.024
-2.47816,0.0398186,151.39
-2.47447,0.0346481,135.162
-2.47077,0.0369372,138.773
-2.46707,0.0353907,135.051
-2.46338,0.0223403,83.1731
-2.45968,0.0383609,144.928
-2.45599,0.0249375,94.1392
-2.45229,0.0360713,135.231
-2.44859,0.0382966,147.212
-2.4449,0.0262648,98.5456
-2.4412,0.030533,117.491
-2.43751,0.0387208,146.055
-2.43381,0.0230192,86.2989
-2.43011,0.0184474,70.3398
-2.42642,0.025937,99.3128
-2.42272,0.032131,123.19
-2.41903,0.0322223,121.929
-2.41533,0.0309205,121.858
-2.41163,0.0356913,132.772
-2.40794,0.0399179,150.211
-2.40424,0.025724,98.1369
-2.40055,0.0324072,119.064
-2.39685,0.0339991,127.871
-2.39315,0.0330242,125.525
-2.38946,0.0319649,125.526
-2.38576,0.0385494,147.953
-2.38207,0.0372883,144.567
-2.37837,0.0419862,158.078
-2.37467,0.0285796,110.889
-2.37098,0.0334647,125.125
-2.36728,0.0317997,121.284
-2.36359,0.0249655,94.0699
-2.35989,0.0359147,140.103
-2.35619,0.0376326,149.59
-2.3525,0.0280067,109.59
-2.3488,0.0544755,210.929
-2.34511,0.028438,109.401
-2.34141,0.0294844,112.454
-2.33771,0.0585452,228.385
-2.33402,0.0328801,126.95
-2.33032,0.0459456,170.183
-2.32663,0.0417139,158.179
-2.32293,0.0298043,114.866
-2.31923,0.0480185,184.631
-2.31554,0.0285636,109.456
-2.31184,0.0544215,205.931
-2.30815,0.0509627,191.874
-2.30445,0.0543002,207.861
-2.30075,0.0318185,125.269
-2.29706,0.0527527,196.978
-2.29336,0.0564341,215.522
-2.28967,0.0468606,178.258
-2.28597,0.0584977,223.812
-2.28227,0.0403443,158.876
-2.27858,0.0474427,183.129
-2.27488,0.046524,185.584
-2.27119,0.0616995,234.582
-2.26749,0.0510608,193.622
-2.26379,0.0495396,188.498
-2.2601,0.0425247,167.845
-2.2564,0.0516225,203.289
-2.25271,0.0632226,244.482
-2.24901,0.0529581,204.948
-2.24531,0.0460285,177.946
-2.24162,0.050916,200.711
-2.23792,0.0593228,231.24
-2.23423,0.062511,235.417
-2.23053,0.0571222,224.376
-2.22683,0.0462363,178.241
-2.22314,0.0527732,200.644
-2.21944,0.0674255,268.96
-2.21575,0.0498117,194.365
-2.21205,0.0587645,219.25
-2.20835,0.0586489,228.555
-2.20466,0.0636006,250.841
-2.20096,0.0656579,249.434
-2.19727,0.0639218,248.208
-2.19357,0.0634902,247.104
-2.18987,0.062188,236.75
-2.18618,0.0620274,234.712
-2.18248,0.0715156,271.974
-2.17879,0.0626243,242.544
-2.17509,0.0700394,279.668
-2.17139,0.0613562,237.264
-2.1677,0.0628307,241.333
-2.164,0.0739586,276.014
-2.16031,0.0740749,284.522
-2.15661,0.0621043,229.289
-2.15291,0.0711482,272.853
-2.14922,0.064318,250.39
-2.14552,0.0672911,260.551
-2.14183,0.0618066,230.415
-2.13813,0.0704467,280.801
-2.13443,0.0773003,299.693
-2.13074,0.0824809,311.283
-2.12704,0.065968,259.452
-2.12335,0.0726658,279.11
-2.11965,0.0695355,263.818
-2.11595,0.0743964,290.444
-2.11226,0.0759131,293.784
-2.10856,0.0691936,266.672
-2.10487,0.0791465,312.945
-2.10117,0.0801515,313.553
-2.09747,0.070595,273.132
-2.09378,0.0664713,259.703
-2.09008,0.0716508,281.874
-2.08639,0.0691571,267.154
-2.08269,0.0678344,261.366
-2.07899,0.0829836,324.715
-2.0753,0.0763288,305.926
-2.0716,0.0762965,299.922
-2.06791,0.0859898,334.242
-2.06421,0.0705412,273.912
-2.06051,0.0956715,377.233
-2.05682,0.0866546,340.466
-2.05312,0.0786719,298.009
-2.04943,0.0759721,299.634
-2.04573,0.0641442,239.771
-2.04203,0.0732372,289.653
-2.03834,0.0861886,327.603
-2.03464,0.0778375,300.92
-2.03095,0.0762829,290.79
-2.02725,0.0803015,315.023
-2.02355,0.0780654,304.845
-2.01986,0.0857005,338.517
-2.01616,0.0848071,322.606
-2.01247,0.0966163,386.079
-2.00877,0.078919,312.993
-2.00507,0.0960875,387.329
-2.00138,0.0830531,326.98
-1.99768,0.0973138,381.275
-1.99399,0.0870744,333.059
-1.99029,0.0956851,366.857
-1.98659,0.0842731,327.317
-1.9829,0.0856776,335.513
-1.9792,0.0904707,354.916
-1.97551,0.0871226,340.214
-1.97181,0.0898755,366.512
-1.96811,0.108251,412.546
-1.96442,0.0985317,388.708
-1.96072,0.0956215,374.071
-1.95703,0.0937515,364.881
-1.95333,0.101243,402.439
-1.94963,0.0900354,357.531
-1.94594,0.0921013,352.103
-1.94224,0.0815178,315.637
-1.93855,0.0923841,355.124
-1.93485,0.103493,409.727
-1.93115,0.086883,330.503
-1.92746,0.109759,412.476
-1.92376,0.0860115,342.842
-1.92007,0.0811824,310.766
-1.91637,0.0895773,338.154
-1.91267,0.0921811,351.302
-1.90898,0.0938314,371.197
-1.90528,0.100698,395.844
-1.90159,0.093497,373.24
-1.89789,0.0920591,362.529
-1.89419,0.0956691,370.622
-1.8905,0.0951374,376.268
-1.8868,0.0936883,361.262
-1.88311,0.0924681,359.978
-1.87941,0.0867601,334.46
-1.87571,0.0959296,377.483
-1.87202,0.0896942,353.933
-1.86832,0.105703,411.608
-1.86463,0.0950051,373.275
-1.86093,0.0955269,374.561
-1.85723,0.101474,391.079
-1.85354,0.0953082,371.035
-1.84984,0.0977235,372.229
-1.84615,0.0978987,387.679
-1.84245,0.0874395,336.205
-1.83876,0.0924433,368.479
-1.83506,0.104954,415.511
-1.83136,0.0991897,398.048
-1.82767,0.103246,411.023
-1.82397,0.0805118,324.301
-1.82028,0.101606,394.131
-1.81658,0.0887859,334.9
-1.81288,0.102759,410.317
-1.80919,0.0978919,377.177
-1.80549,0.0903325,364.401
-1.8018,0.106235,426.322
-1.7981,0.0890846,338.611
-1.7944,0.101562,394.872
-1.79071,0.0878374,338.174
-1.78701,0.0832222,327.563
-1.78332,0.0963502,396.192
-1.77962,0.1063,417.972
-1.77592,0.0918582,365.228
-1.77223,0.0964761,386.483
-1.76853,0.0917692,357.533
-1.76484,0.0876268,339.904
-1.76114,0.0971036,387.638
-1.75744,0.0850604,330.715
-1.75375,0.0834457,334.2
-1.75005,0.0965697,376.236
-1.74636,0.0968241,380.035
-1.74266,0.0907401,346.083
-1.73896,0.0880948,341.808
-1.73527,0.0862087,346.559
-1.73157,0.0944573,375.09
-1.72788,0.0924786,358.17
-1.72418,0.0896274,363.887
-1.72048,0.0836227,331.062
-1.71679,0.0879811,363.186
-1.71309,0.078793,314.778
-1.7094,0.0855171,346.173
-1.7057,0.0905605,355.722
-1.702,0.0829819,326.036
-1.69831,0.0884767,354.084
-1.69461,0.0931817,369.838
-1.69092,0.0795422,321.907
-1.68722,0.0879655,357.404
-1.68352,0.0890861,364.273
-1.67983,0.0906728,367.315
-1.67613,0.0742847,302.859
-1.67244,0.0765324,307.966
-1.66874,0.0850202,345.012
-1.66504,0.0968972,391.659
-1.66135,0.0692392,284.089
-1.65765,0.0704299,291.509
-1.65396,0.0611904,250.636
-1.65026,0.0780372,314.724
-1.64656,0.080311,323.011
-1.64287,0.0695512,281.682
-1.63917,0.0792796,325.205
-1.63548,0.0672727,281.402
-1.63178,0.072138,303.557
-1.62808,0.0725273,307.153
-1.62439,0.0816377,332.266
-1.62069,0.0682835,287.405
-1.617,0.0643124,263.552
-1.6133,0.0616968,258.695
-1.6096,0.0759844,310.928
-1.60591,0.062969,263.336
-1.60221,0.0688816,287.098
-1.59852,0.0616316,258.606
-1.59482,0.0684226,284.022
-1.59112,0.0740463,311.069
-1.58743,0.0692135,282.529
-1.58373,0.0636761,270.432
-1.58004,0.0556469,233.105
-1.57634,0.0676169,284.87
-1.57264,0.0544349,220.625
-1.56895,0.0534983,229.401
-1.56525,0.0652581,272.583
-1.56156,0.0705303,293.617
-1.55786,0.0559636,237.566
-1.55416,0.0585895,244.787
-1.55047,0.0593557,245.673
-1.54677,0.0580962,239.356
-1.54308,0.046521,196.691
-1.53938,0.0527856,225.078
-1.53568,0.0446164,184.801
-1.53199,0.0677724,285.864
-1.52829,0.0392239,164.544
-1.5246,0.0587183,244.033
-1.5209,0.0444029,186.092
-1.5172,0.0529432,214.738
-1.51351,0.0731015,304.102
-1.50981,0.0582054,240.214
-1.50612,0.059259,247.11
-1.50242,0.0669871,281.212
-1.49872,0.0669735,270.841
-1.49503,0.0535138,218.122
-1.49133,0.0551078,221.258
-1.48764,0.0625879,253.794
-1.48394,0.0534623,217.645
-1.48024,0.0576509,236.541
-1.47655,0.0601006,245.751
-1.47285,0.0604834,256.026
-1.46916,0.0564231,226.144
-1.46546,0.0624267,253.827
-1.46176,0.0715222,292.383
-1.45807,0.0744289,298.013
-1.45437,0.0677788,269.353
-1.45068,0.072135,287.314
-1.44698,0.0669875,267.213
-1.44328,0.069297,280.029
-1.43959,0.0688599,272.41
-1.43589,0.0676521,271.15
-1.4322,0.0712035,279.972
-1.4285,0.0881848,352.739
-1.4248,0.0865647,343.142
-1.42111,0.066851,263.393
-1.41741,0.0781581,313.414
-1.41372,0.0787435,314.58
-1.41002,0.078801,322.69
-1.40632,0.06868,272.522
-1.40263,0.0697384,269.539
-1.39893,0.0618676,241.407
-1.39524,0.0769066,304.781
-1.39154,0.0654547,259.397
-1.38784,0.0891288,348.85
-1.38415,0.0710438,273.803
-1.38045,0.0703767,282.07
-1.37676,0.0879638,352.735
-1.37306,0.0781388,306.46
-1.36936,0.0970821,375.999
-1.36567,0.0787839,304.342
-1.36197,0.0719053,284.026
-1.35828,0.0789342,309.422
-1.35458,0.0949383,360.576
-1.35088,0.0933741,358.183
-1.34719,0.0883973,343.07
-1.34349,0.0736913,288.428
-1.3398,0.0812336,299.183
-1.3361,0.100293,378.504
-1.3324,0.0797309,308.558
-1.32871,0.0799988,307.116
-1.32501,0.0901936,358.97
-1.32132,0.0786872,293.189
-1.31762,0.0814928,319.696
-1.31392,0.0958462,361.724
-1.31023,0.0791164,303.965
-1.30653,0.0836689,321.121
-1.30284,0.076549,288.666
-1.29914,0.0894271,331.685
-1.29544,0.0970997,365.969
-1.29175,0.082955,313.238
-1.28805,0.083149,315.301
-1.28436,0.0884802,334.013
-1.28066,0.0814865,312.419
-1.27696,0.0780048,293.064
-1.27327,0.0997401,370.933
-1.26957,0.0988299,365.671
-1.26588,0.0878591,332.898
-1.26218,0.103478,395.182
-1.25848,0.0900482,337.771
-1.25479,0.10044,376.348
-1.25109,0.0939015,356.638
-1.2474,0.103397,386.29
-1.2437,0.104538,387.834
-1.24,0.0997457,368.461
-1.23631,0.089768,334.027
-1.23261,0.100877,368.909
-1.22892,0.0952925,346.102
-1.22522,0.121784,446.583
-1.22152,0.102114,370.674
-1.21783,0.10237,381.738
-1.21413,0.0887631,327.181
-1.21044,0.107269,410.305
-1.20674,0.107734,404.326
-1.20304,0.0988318,361.131
-1.19935,0.106127,386.621
-1.19565,0.112104,415.122
-1.19196,0.0934026,348.112
-1.18826,0.107102,393.066
-1.18456,0.114091,423.162
-1.18087,0.114372,406.936
-1.17717,0.0994704,365.056
-1.17348,0.120561,437.034
-1.16978,0.111487,399.903
-1.16608,0.108169,398.927
-1.16239,0.111763,414.864
-1.15869,0.0994878,361.141
-1.155,0.112202,413.017
-1.1513,0.119511,421.397
-1.1476,0.111767,393.754
-1.14391,0.117478,420.335
-1.14021,0.107149,388.737
-1.13652,0.113293,417.824
-1.13282,0.107889,385.918
-1.12912,0.108944,391.545
-1.12543,0.13332,475.685
-1.12173,0.111675,404.151
-1.11804,0.113208,405.397
-1.11434,0.113622,405.743
-1.11064,0.127752,455.692
-1.10695,0.116166,415.409
-1.10325,0.118753,410.411
-1.09956,0.124096,432.475
-1.09586,0.121039,436.708
-1.09217,0.11874,438.983
-1.08847,0.109626,383.252
-1.08477,0.116985,414.127
-1.08108,0.118846,427.015
-1.07738,0.120472,415.749
-1.07369,0.119644,409.899
-1.06999,0.126156,445.582
-1.06629,0.106637,382.293
-1.0626,0.120353,420.512
-1.0589,0.113868,396.032
-1.05521,0.127387,442.159
-1.05151,0.113773,403.097
-1.04781,0.114038,402.44
-1.04412,0.116648,406.985
-1.04042,0.120405,423.827
-1.03673,0.124449,432.585
-1.03303,0.123808,433.327
-1.02933,0.125536,436.738
-1.02564,0.138915,493.427
-1.02194,0.12702,442.157
-1.01825,0.126843,447.248
-1.01455,0.124047,431.312
-1.01085,0.121914,435.721
-1.00716,0.128717,460.036
-1.00346,0.128651,455.682
-0.999765,0.121517,419.477
-0.996069,0.122456,433.861
-0.992373,0.110085,375.83
-0.988677,0.133205,462.222
-0.984981,0.13623,472.308
-0.981285,0.132307,465.322
-0.977589,0.132095,453.748
-0.973893,0.129775,456.418
-0.970197,0.12362,434.894
-0.966501,0.139732,466.566
-0.962805,0.13181,434.973
-0.959109,0.130266,466.221
-0.955413,0.1298,447.679
-0.951717,0.123452,417.64
-0.948021,0.126076,432.313
-0.944325,0.138663,465.213
-0.940629,0.135899,469.939
-0.936933,0.14204,485.351
-0.933237,0.142599,489.97
-0.929541,0.13996,477.122
-0.925845,0.139857,478.172
-0.92215,0.135692,456.739
-0.918454,0.133415,450.81
-0.914758,0.150505,519.393
-0.911062,0.14235,481.428
-0.907366,0.139007,456.5
-0.90367,0.15382,534.831
-0.899974,0.147853,500.481
-0.896278,0.135561,456.839
-0.892582,0.152348,515.698
-0.888886,0.136639,472.498
-0.88519,0.12757,438.074
-0.881494,0.145987,493.292
-0.877798,0.142003,489.201
-0.874102,0.143042,478.476
-0.870406,0.151459,509.358
-0.86671,0.141266,485.249
-0.863014,0.146034,490.383
-0.859318,0.160505,558.719
-0.855622,0.154203,523.982
-0.851926,0.133436,465.025
-0.84823,0.175204,591.838
-0.844534,0.141764,464.562
-0.840838,0.146636,488.886
-0.837142,0.152627,510.079
-0.833446,0.149343,501.047
-0.82975,0.146177,479.022
-0.826054,0.14785,511.412
-0.822358,0.149191,498.746
-0.818662,0.144577,480.862
-0.814966,0.164682,558.93
-0.81127,0.142758,470.529
-0.807574,0.150554,497.582
-0.803878,0.159176,543.585
-0.800182,0.159817,548.97
-0.796486,0.155639,519.836
-0.79279,0.162103,534.454
-0.789094,0.138597,456.814
-0.785398,0.162166,563.203
-0.781702,0.1551,518.965
-0.778006,0.158331,529.46
-0.77431,0.160311,536.883
-0.770614,0.153279,509.961
-0.766918,0.164312,555.211
-0.763222,0.150377,494.288
-0.759526,0.156253,509.227
-0.75583,0.15786,536.725
-0.752134,0.167788,548.5
-0.748438,0.159057,530.934
-0.744742,0.152848,512.959
-0.741046,0.166858,557.972
-0.73735,0.158559,523.879
-0.733654,0.152487,504.58
-0.729958,0.155638,509.872
-0.726262,0.164918,551.65
-0.722566,0.169147,561.736
-0.71887,0.158833,521.925
-0.715174,0.151807,501.722
-0.711478,0.169168,553.519
-0.707782,0.156054,506.864
-0.704086,0.157821,515.445
-0.70039,0.155312,520.138
-0.696694,0.164484,566.648
-0.692998,0.157958,528.526
-0.689302,0.160979,537.346
-0.685606,0.155431,499.4
-0.68191,0.156752,507.564
-0.678214,0.162555,526.839
-0.674518,0.164741,522.888
-0.670822,0.161937,546.052
-0.667126,0.166663,553.822
-0.66343,0.168977,549.174
-0.659734,0.15543,517.737
-0.656038,0.165118,552.156
-0.652342,0.167933,559.218
-0.648646,0.187404,625.556
-0.64495,0.174217,561.848
-0.641254,0.183701,608.603
-0.637558,0.173276,561.935
-0.633862,0.169505,563.605
-0.630166,0.167238,526.799
-0.62647,0.168958,557.393
-0.622774,0.175749,570.656
-0.619078,0.16859,559.046
-0.615382,0.175379,581.733
-0.611686,0.181678,599.9
-0.60799,0.169392,573.053
-0.604294,0.181506,594.976
-0.600598,0.169408,552.608
-0.596902,0.177816,587.504
-0.593206,0.17723,568.376
-0.58951,0.168509,548.327
-0.585814,0.166628,538.541
-0.582118,0.191008,631.089
-0.578422,0.170971,540.099
-0.574726,0.159848,533.094
-0.57103,0.169139,549.196
-0.567334,0.19753,643.949
-0.563638,0.175524,575.543
-0.559942,0.175864,567.689
-0.556246,0.167954,553.745
-0.552551,0.175165,561.579
-0.548855,0.17745,580.262
-0.545159,0.186632,628.578
-0.541463,0.17472,577.275
-0.537767,0.1686,547.781
-0.534071,0.178533,575.768
-0.530375,0.180694,588.521
-0.526679,0.175049,569.785
-0.522983,0.191846,625.993
-0.519287,0.186535,605.121
-0.515591,0.181118,587.185
-0.511895,0.186483,590.965
-0.508199,0.174866,562.019
-0.504503,0.168474,548.719
-0.500807,0.185605,590.966
-0.497111,0.187423,595.631
-0.493415,0.19379,615.089
-0.489719,0.18969,628.445
-0.486023,0.171837,566.891
-0.482327,0.177314,594.887
-0.478631,0.20626,679.213
-0.474935,0.179792,581.988
-0.471239,0.19471,628.136
-0.467543,0.193657,640.617
-0.463847,0.188874,609.308
-0.460151,0.195428,622.437
-0.456455,0.180243,588.312
-0.452759,0.192962,620.373
-0.449063,0.196819,642.418
-0.445367,0.19104,622.981
-0.441671,0.183885,607.188
-0.437975,0.182788,590.223
-0.434279,0.186806,604.13
-0.430583,0.188725,621.094
-0.426887,0.202383,677.579
-0.423191,0.195236,651.893
-0.419495,0.201864,654.241
-0.415799,0.208874,680.72
-0.412103,0.190531,610.269
-0.408407,0.189587,609.333
-0.404711,0.197666,618.298
-0.401015,0.202113,673.846
-0.397319,0.200452,662.694
-0.393623,0.193318,625.384
-0.389927,0.210932,683.63
-0.386231,0.192622,629.873
-0.382535,0.216203,714.117
-0.378839,0.197161,650.632
-0.375143,0.204494,687.098
-0.371447,0.193518,629.707
-0.367751,0.196642,653.046
-0.364055,0.199971,635.506
-0.360359,0.201394,652.921
-0.356663,0.20364,681.582
-0.352967,0.193432,633.103
-0.349271,0.194354,636.122
-0.345575,0.196417,629.714
-0.341879,0.206667,674.356
-0.338183,0.20347,675.112
-0.334487,0.202588,702.17
-0.330791,0.220796,739.445
-0.327095,0.189948,608.973
-0.323399,0.206692,676.502
-0.319703,0.200598,653.146
-0.316007,0.2104,700.631
-0.312311,0.191829,630.349
-0.308615,0.197203,645.642
-0.304919,0.202894,684.36
-0.301223,0.195563,632.256
-0.297527,0.211255,678.13
-0.293831,0.212048,681.099
-0.290135,0.203772,674.283
-0.286439,0.215979,718.131
-0.282743,0.200072,648.233
-0.279047,0.202683,642.098
-0.275351,0.212833,703.626
-0.271655,0.197614,641.456
-0.267959,0.215599,700.482
-0.264263,0.203471,667.385
-0.260567,0.210514,691.54
-0.256871,0.203286,686.498
-0.253175,0.202188,667.829
-0.249479,0.20643,671.105
-0.245783,0.194993,654.785
-0.242087,0.214852,688.385
-0.238391,0.204329,664.071
-0.234695,0.216017,754.978
-0.230999,0.209948,688.839
-0.227303,0.220726,715.152
-0.223607,0.201967,652.759
-0.219911,0.196766,638.901
-0.216215,0.211985,705.061
-0.212519,0.208663,698.395
-0.208823,0.208937,675.284
-0.205127,0.198725,669.105
-0.201431,0.205556,671.551
-0.197735,0.211958,703.912
-0.194039,0.20876,680.349
-0.190343,0.210055,668.395
-0.186647,0.215631,719.776
-0.182952,0.194615,655.075
-0.179256,0.203139,684.985
-0.17556,0.205955,682.329
-0.171864,0.211498,692.234
-0.168168,0.214993,721.945
-0.164472,0.231256,777.252
-0.160776,0.200362,635.948
-0.15708,0.227725,744.431
-0.153384,0.216249,727.029
-0.149688,0.221642,726.321
-0.145992,0.212473,683.101
-0.142296,0.233926,748.563
-0.1386,0.22531,763.126
-0.134904,0.210572,711.311
-0.131208,0.21117,724.103
-0.127512,0.224587,779.093
-0.123816,0.215084,729.564
-0.12012,0.203193,679.273
-0.116424,0.211215,705.246
-0.112728,0.213349,716.853
-0.109032,0.20598,686.739
-0.105336,0.204479,705.248
-0.10164,0.222937,741.712
-0.0979437,0.212459,711.739
-0.0942477,0.219102,756.339
-0.0905518,0.221407,751.234
-0.0868558,0.218835,737.692
-0.0831598,0.217693,726.658
-0.0794638,0.224647,748.074
-0.0757678,0.22971,779.865
-0.0720718,0.216952,731.129
-0.0683758,0.212301,721.61
-0.0646798,0.223948,768.142
-0.0609838,0.214577,731.923
-0.0572878,0.220241,736.044
-0.0535919,0.22152,735.002
-0.0498959,0.220273,763.246
-0.0461999,0.207655,684.223
-0.0425039,0.213561,709.876
-0.0388079,0.232304,802.611
-0.0351119,0.213523,737.296
-0.0314159,0.227712,763.292
-0.0277199,0.22145,735.434
-0.0240239,0.226518,768.35
-0.0203279,0.210133,736.727
-0.016632,0.215035,749.828
-0.012936,0.210548,709.967
-0.00923998,0.22385,756.836
-0.00554399,0.217492,748.173
-0.001848,0.216459,740.941
0.00554399,0.216311,746.055
0.00923998,0.22675,780.248
0.012936,0.225582,759.762
0.016632,0.199806,681.938
0.0203279,0.222891,754.262
0.0240239,0.226953,763.47
0.0277199,0.210285,733.053
0.0314159,0.221036,746.216
0.0351119,0.228356,764.993
0.0388079,0.23424,792.2
0.0425039,0.220083,750.263
0.0461999,0.20667,704.953
0.0498959,0.228263,781.801
0.0535919,0.215504,749.954
0.0572878,0.229066,786.385
0.0609838,0.221555,743.538
0.0646798,0.218186,761.469
0.0683758,0.216369,738.901
0.0720718,0.221472,780.247
0.0757678,0.227804,758.815
0.0794638,0.218046,730.672
0.0831598,0.206683,714.71
0.0868558,0.223084,752.016
0.0905518,0.207546,710.222
0.0942477,0.214495,758.241
0.0979437,0.219694,754.867
0.10164,0.222576,760.988
0.105336,0.20593,699.749
0.109032,0.225038,763.778
0.112728,0.2133,732.473
0.116424,0.225979,772.849
0.12012,0.218976,763.787
0.123816,0.218938,775.261
0.127512,0.225901,770.999
0.131208,0.218703,754.526
0.134904,0.21367,738.015
0.1386,0.221687,747.086
0.142296,0.221028,785.532
0.145992,0.217396,768.714
0.149688,0.229323,783.136
0.153384,0.206781,726.629
0.15708,0.229264,810.22
0.160776,0.232385,797.08
0.164472,0.214505,743.045
0.168168,0.21788,732.948
0.171864,0.233083,816.255
0.17556,0.221388,761.132
0.179256,0.232128,837.052
0.182952,0.232599,800.837
0.186647,0.210215,728.607
0.190343,0.226871,804.937
0.194039,0.220949,774.204
0.197735,0.228331,780.892
0.201431,0.217737,758.813
0.205127,0.224125,768.75
0.208823,0.209908,742.024
0.212519,0.216761,758.881
0.216215,0.214424,740.404
0.219911,0.232454,822.191
0.223607,0.219876,756.592
0.227303,0.218604,748.281
0.230999,0.229695,791.529
0.234695,0.226604,803.31
0.238391,0.212165,748.093
0.242087,0.214026,763.216
0.245783,0.230969,819.016
0.249479,0.218138,779.625
0.253175,0.228569,794.962
0.256871,0.228282,807.889
0.260567,0.226434,795.464
0.264263,0.224427,802.775
0.267959,0.221271,787.502
0.271655,0.23716,817.015
0.275351,0.220237,779.861
0.279047,0.213908,753.597
0.282743,0.226419,803.107
0.286439,0.22047,786.856
0.290135,0.226145,824.977
0.293831,0.215624,761.151
0.297527,0.223959,795.054
0.301223,0.234762,821.431
0.304919,0.227844,794.721
0.308615,0.228987,800.081
0.312311,0.225092,799.301
0.316007,0.227093,812.765
0.319703,0.217491,772.094
0.323399,0.201457,715.978
0.327095,0.204273,698.411
0.330791,0.20767,735.358
0.334487,0.211808,762.51
0.338183,0.219641,784.119
0.341879,0.227092,812.307
0.345575,0.226277,796.493
0.349271,0.231398,828.406
0.352967,0.21927,783.45
0.356663,0.21173,745.502
0.360359,0.231509,830.19
0.364055,0.232382,821.004
0.367751,0.224856,798.014
0.371447,0.229499,840.424
0.375143,0.222301,779.389
0.378839,0.213228,763.568
0.382535,0.210161,750.485
0.386231,0.233759,851.583
0.389927,0.225537,787.802
0.393623,0.21475,789.206
0.397319,0.20936,744.276
0.401015,0.224407,813.026
0.404711,0.240769,861.713
0.408407,0.212011,767.056
0.412103,0.223639,790.565
0.415799,0.224828,823.993
0.419495,0.205956,741.855
0.423191,0.205342,742.518
0.426887,0.224973,805.177
0.430583,0.220591,780.232
0.434279,0.221657,768.485
0.437975,0.217283,781.35
0.441671,0.222622,797.655
0.445367,0.212849,794.777
0.449063,0.22787,833.093
0.452759,0.226607,820.997
0.456455,0.215653,775.705
0.460151,0.225514,823.351
0.463847,0.21762,799.972
0.467543,0.217371,768.407
0.471239,0.211044,765.455
0.474935,0.215909,796.056
0.478631,0.208164,739.605
0.482327,0.215402,802.803
0.486023,0.223127,794.557
0.489719,0.225547,813.097
0.493415,0.213286,791.719
0.497111,0.231482,822.917
0.500807,0.22326,808.647
0.504503,0.212056,756.193
0.508199,0.210044,768.972
0.511895,0.214298,769.971
0.515591,0.21288,776.16
0.519287,0.230021,831.064
0.522983,0.221037,779.157
0.526679,0.215247,755.301
0.530375,0.222281,809.549
0.534071,0.211258,752.29
0.537767,0.215804,784.448
0.541463,0.232104,835.343
0.545159,0.217478,799.015
0.548855,0.213347,769.33
0.552551,0.217588,797.243
0.556246,0.220278,790.359
0.559942,0.221374,805.802
0.563638,0.219131,791.282
0.567334,0.216877,781.407
0.57103,0.202157,727.563
0.574726,0.217892,773.954
0.578422,0.210909,755.686
0.582118,0.206002,759.941
0.585814,0.220559,825.551
0.58951,0.212043,779.682
0.593206,0.218034,786.665
0.596902,0.19634,708.592
0.600598,0.212942,785.116
0.604294,0.207315,734.933
0.60799,0.223839,821.935
0.611686,0.204499,752.967
0.615382,0.209746,748.373
0.619078,0.205142,763.743
0.622774,0.215636,792.248
0.62647,0.230069,863.218
0.630166,0.21283,775.553
0.633862,0.208212,759.349
0.637558,0.20069,738.139
0.641254,0.216343,773.86
0.64495,0.20699,760.896
0.648646,0.211022,787.746
0.652342,0.214197,778.178
0.656038,0.215079,783.533
0.659734,0.187102,673.942
0.66343,0.217235,823.321
0.667126,0.213825,811.678
0.670822,0.209737,762.184
0.674518,0.223446,806.193
0.678214,0.212214,751.662
0.68191,0.219629,785.831
0.685606,0.189288,679.924
0.689302,0.204145,755.336
0.692998,0.21256,748.848
0.696694,0.202683,733.51
0.70039,0.200748,740.96
0.704086,0.191361,698.466
0.707782,0.206306,758.587
0.711478,0.20023,733.043
0.715174,0.210246,797.043
0.71887,0.20185,749.266
0.722566,0.206872,760.463
0.726262,0.201268,739.256
0.729958,0.202199,735.196
0.733654,0.212021,798.26
0.73735,0.190859,695.873
0.741046,0.207568,760.528
0.744742,0.176725,647.167
0.748438,0.191766,688.824
0.752134,0.194932,699.416
0.75583,0.204167,746.639
0.759526,0.183746,696.764
0.763222,0.20101,730.471
0.766918,0.204256,738.998
0.770614,0.197359,729.439
0.77431,0.199443,749.904
0.778006,0.200827,749.889
0.781702,0.209525,751.356
0.785398,0.206607,737.379
0.789094,0.195813,716.088
0.79279,0.204121,747.492
0.796486,0.184432,660.636
0.800182,0.179811,662.424
0.803878,0.201614,761.094
0.807574,0.21109,802.141
0.81127,0.18472,684.204
0.814966,0.195597,721.361
0.818662,0.199137,733.42
0.822358,0.187305,701.458
0.826054,0.19442,722.661
0.82975,0.184732,684.433
0.833446,0.200293,744.087
0.837142,0.190262,711.01
0.840838,0.189928,725.905
0.844534,0.185964,669.844
0.84823,0.181381,682.174
0.851926,0.182826,698.579
0.855622,0.197168,718.875
0.859318,0.177409,670.783
0.863014,0.19321,726.277
0.86671,0.193536,720.728
0.870406,0.197455,732.362
0.874102,0.189821,694.934
0.877798,0.189112,700.471
0.881494,0.188426,691.901
0.88519,0.193393,724.064
0.888886,0.180009,673.055
0.892582,0.183884,670.624
0.896278,0.187744,706.855
0.899974,0.192659,720.352
0.90367,0.182646,679.444
0.907366,0.176741,643.692
0.911062,0.176831,650.736
0.914758,0.181198,662.64
0.918454,0.184343,703.451
0.92215,0.180965,668.848
0.925845,0.171063,625.921
0.929541,0.178699,663.687
0.933237,0.179434,682.568
0.936933,0.178514,643.364
0.940629,0.186003,692.118
0.944325,0.187179,696.307
0.948021,0.173404,659.804
0.951717,0.180907,663.93
0.955413,0.178142,672.486
0.959109,0.184559,693.572
0.962805,0.164858,628.77
0.966501,0.171971,633.368
0.970197,0.196586,732.48
0.973893,0.179057,671.644
0.977589,0.182136,697.582
0.981285,0.173725,635.834
0.984981,0.176694,661.012
0.988677,0.168966,627.877
0.992373,0.177426,665.524
0.996069,0.178255,664.713
0.999765,0.176918,657.074
1.00346,0.161277,609.143
1.00716,0.172856,654.258
1.01085,0.194735,715.455
1.01455,0.166763,649.709
1.01825,0.161744,617.055
1.02194,0.183017,678.444
1.02564,0.168678,641.146
1.02933,0.176628,694.501
1.03303,0.181339,673.674
1.03673,0.15805,592.689
1.04042,0.17734,664.137
1.04412,0.16791,634.701
1.04781,0.178843,699.813
1.05151,0.162885,611.631
1.05521,0.178626,664.49
1.0589,0.166072,620.446
1.0626,0.161196,610.45
1.06629,0.168861,655.348
1.06999,0.171731,630.941
1.07369,0.160228,590.762
1.07738,0.162787,610.938
1.08108,0.164253,624.654
1.08477,0.158733,592.073
1.08847,0.163211,622.16
1.09217,0.171551,641.259
1.09586,0.166807,644.875
1.09956,0.167926,632.24
1.10325,0.159418,599.889
1.10695,0.168756,627.941
1.11064,0.153656,582.357
1.11434,0.142039,545.712
1.11804,0.169308,630.673
1.12173,0.145898,538.073
1.12543,0.165438,630.651
1.12912,0.147521,571.791
1.13282,0.156288,595.146
1.13652,0.141149,525.781
1.14021,0.157153,600.481
1.14391,0.145865,562.162
1.1476,0.145531,562.332
1.1513,0.143181,530.914
1.155,0.153739,575.753
1.15869,0.148384,543.677
1.16239,0.141548,541.844
1.16608,0.148299,564.724
1.16978,0.152386,566.722
1.17348,0.154566,570.656
1.17717,0.154297,585.403
1.18087,0.157151,603.615
1.18456,0.149184,555.411
1.18826,0.149854,564.05
1.19196,0.14607,560.031
1.19565,0.148779,573.99
1.19935,0.145894,552.791
1.20304,0.158091,584.937
1.20674,0.146381,547.317
1.21044,0.151588,581.49
1.21413,0.14413,554.18
1.21783,0.14456,549.471
1.22152,0.141877,541.828
1.22522,0.155524,588.037
1.22892,0.152727,589.983
1.23261,0.147553,576.636
1.23631,0.136999,514.978
1.24,0.158467,601.067
1.2437,0.136912,518.624
1.2474,0.131206,489.792
1.25109,0.135652,523.481
1.25479,0.136126,531.164
1.25848,0.150072,575.675
1.26218,0.138427,513.428
1.26588,0.153027,564.67
1.26957,0.126485,471.157
1.27327,0.132482,498.926
1.27696,0.131449,512.913
1.28066,0.150487,559.961
1.28436,0.14696,572.557
1.28805,0.136703,531.364
1.29175,0.159112,615.446
1.29544,0.12691,495.457
1.29914,0.138814,530.962
1.30284,0.140419,544.266
1.30653,0.141932,534.8
1.31023,0.131662,500.974
1.31392,0.143603,548.278
1.31762,0.12588,486.525
1.32132,0.136855,543.587
1.32501,0.129718,509.793
1.32871,0.142858,549.005
1.3324,0.124433,485.414
1.3361,0.144722,563.836
1.3398,0.130452,505.502
1.34349,0.118957,464.766
1.34719,0.129292,503.72
1.35088,0.130015,504.066
1.35458,0.139018,535.636
1.35828,0.119081,464.298
1.36197,0.123977,477.558
1.36567,0.126547,497.836
1.36936,0.136332,540.557
1.37306,0.140181,550.912
1.37676,0.115414,444.921
1.38045,0.12463,493.784
1.38415,0.12953,487.162
1.38784,0.127504,491.017
1.39154,0.132363,514.229
1.39524,0.121706,475.506
1.39893,0.115486,454.206
1.40263,0.118566,470.35
1.40632,0.123103,504.231
1.41002,0.121297,486.401
1.41372,0.116547,454.416
1.41741,0.125335,496.453
1.42111,0.101363,405.351
1.4248,0.122288,479.734
1.4285,0.107901,419.194
1.4322,0.123314,476.98
1.43589,0.131782,518.958
1.43959,0.118862,465.107
1.44328,0.108524,418.467
1.44698,0.118139,471.611
1.45068,0.110071,433.021
1.45437,0.104621,407.813
1.45807,0.10852,440.373
1.46176,0.117721,468.059
1.46546,0.109971,445.491
1.46916,0.105999,408.626
1.47285,0.110109,434.27
1.47655,0.114576,464.606
1.48024,0.117667,465.019
1.48394,0.106131,421.975
1.48764,0.110124,436.643
1.49133,0.0962254,389.328
1.49503,0.0981169,387.464
1.49872,0.107584,436.791
1.50242,0.108199,424.142
1.50612,0.112664,438.039
1.50981,0.107127,430.223
1.51351,0.0864578,342.286
1.5172,0.10106,403.43
1.5209,0.0941502,368.41
1.5246,0.101234,400.986
1.52829,0.0962294,393.001
1.53199,0.112491,448.389
1.53568,0.095212,383.514
1.53938,0.0887737,349.058
1.54308,0.0861788,337.218
1.54677,0.108277,439.173
1.55047,0.0962474,388.743
1.55416,0.08916,357.621
1.55786,0.103868,414.539
1.56156,0.0916562,363.508
1.56525,0.10054,390.297
1.56895,0.100729,409.865
1.57264,0.111732,441.117
1.57634,0.0954968,375.207
1.58004,0.121302,483.269
1.58373,0.0891352,357.967
1.58743,0.101989,405.711
1.59112,0.0992045,398.108
1.59482,0.0905524,363.024
1.59852,0.0904789,352.687
1.60221,0.0877313,348.995
1.60591,0.108994,433.577
1.6096,0.102277,410.847
1.6133,0.112193,459.431
1.617,0.0892579,355.603
1.62069,0.096073,373.724
1.62439,0.0950109,386.029
1.62808,0.0835758,330.459
1.63178,0.10214,415.505
1.63548,0.10634,407.707
1.63917,0.102588,410.456
1.64287,0.10349,406.61
1.64656,0.0990985,395.304
1.65026,0.0876099,343.518
1.65396,0.0913299,367.786
1.65765,0.0872317,346.223
1.66135,0.113975,448.037
1.66504,0.0985583,393.346
1.66874,0.0996147,401.547
1.67244,0.0916553,357.272
1.67613,0.0914673,352.058
1.67983,0.11035,423.635
1.68352,0.0871195,352.66
1.68722,0.0970147,385.73
1.69092,0.0935369,367.881
1.69461,0.104261,399.322
1.69831,0.0947991,362.701
1.702,0.107024,418.142
1.7057,0.0922125,361.196
1.7094,0.12117,469.899
1.71309,0.103015,405.675
1.71679,0.0911478,360.672
1.72048,0.106079,405.752
1.72418,0.0927173,364.008
1.72788,0.0972658,389.063
1.73157,0.111337,432.768
1.73527,0.0935898,373.424
1.73896,0.105663,417.897
1.74266,0.111728,440.878
1.74636,0.108973,422.162
1.75005,0.105203,409.767
1.75375,0.099173,388.163
1.75744,0.106154,407.208
1.76114,0.106174,416.095
1.76484,0.115496,448.239
1.76853,0.103895,400.721
1.77223,0.113927,462.087
1.77592,0.10454,391.084
1.77962,0.1079,409.588
1.78332,0.0995862,389.681
1.78701,0.10387,404.471
1.79071,0.0957514,365.196
1.7944,0.107704,413.69
1.7981,0.0997768,394.318
1.8018,0.102669,393.429
1.80549,0.107033,413.575
1.80919,0.0952967,381.282
1.81288,0.103539,409.391
1.81658,0.110233,426.271
1.82028,0.101717,391.508
1.82397,0.103954,398.246
1.82767,0.114172,451.55
1.83136,0.103502,404.07
1.83506,0.101406,398.83
1.83876,0.098107,369.864
1.84245,0.0998118,384.375
1.84615,0.0978049,384.569
1.84984,0.111255,436.341
1.85354,0.0933114,366.807
1.85723,0.109482,402.893
1.86093,0.103012,404.424
1.86463,0.0983363,379.578
1.86832,0.0897172,336.619
1.87202,0.104966,407.897
1.87571,0.0958307,377.861
1.87941,0.0917661,341.37
1.88311,0.101502,388.752
1.8868,0.10387,408.311
1.8905,0.0882698,341.516
1.89419,0.105441,405.527
1.89789,0.105615,415.701
1.90159,0.0981145,384.707
1.90528,0.0962055,371.738
1.90898,0.103965,399.12
1.91267,0.104082,405.503
1.91637,0.0960702,360.936
1.92007,0.0944421,363.98
1.92376,0.103194,396.986
1.92746,0.0919583,359.741
1.93115,0.0982726,371.569
1.93485,0.0887623,340.315
1.93855,0.110903,417.884
1.94224,0.098841,373.322
1.94594,0.107868,412.272
1.94963,0.102543,392.022
1.95333,0.110579,415.223
1.95703,0.100461,395.916
1.96072,0.102496,385.077
1.96442,0.0950117,364.37
1.96811,0.0975645,381.575
1.97181,0.0922303,353.888
1.97551,0.0925441,361.57
1.9792,0.0973413,368.632
1.9829,0.0906527,359.619
1.98659,0.082412,313.907
1.99029,0.0832341,326.86
1.99399,0.0896731,350.98
1.99768,0.101365,389.646
2.00138,0.111964,434.42
2.00507,0.0978355,371.481
2.00877,0.0894382,347.646
2.01247,0.0885793,339.967
2.01616,0.113994,442.069
2.01986,0.0983496,368.418
2.02355,0.0849006,325.254
2.02725,0.0962454,379.881
2.03095,0.0915074,356.33
2.03464,0.0878508,331.549
2.03834,0.0855586,333.422
2.04203,0.0878516,337.262
2.04573,0.0954336,369.805
2.04943,0.0852337,332.241
2.05312,0.104843,412.556
2.05682,0.0941288,367.667
2.06051,0.0830796,316.367
2.06421,0.0658574,253.88
2.06791,0.0865234,333.634
2.0716,0.091007,350.559
2.0753,0.102623,396.843
2.07899,0.0810065,311.065
2.08269,0.0870253,332.437
2.08639,0.0835325,315.92
2.09008,0.0812486,301.026
2.09378,0.0861738,325.823
2.09747,0.0964205,366.012
2.10117,0.0989073,378.024
2.10487,0.0834067,316.028
2.10856,0.0795807,308.455
2.11226,0.0767429,294.693
2.11595,0.0899368,346.976
2.11965,0.0871224,327.232
2.12335,0.0730621,285.38
2.12704,0.0842696,332.275
2.13074,0.0811896,317.776
2.13443,0.0799705,296.45
2.13813,0.0842083,330.265
2.14183,0.0885273,339.945
2.14552,0.0802613,312.859
2.14922,0.0785918,302.186
2.15291,0.0746917,282.409
2.15661,0.090143,342.183
2.16031,0.0889219,335.591
2.164,0.0732246,290.775
2.1677,0.0757058,287.682
2.17139,0.0850567,318.367
2.17509,0.0550965,210.138
2.17879,0.0700194,273.006
2.18248,0.0752985,294.718
2.18618,0.0667188,259.536
2.18987,0.0798629,310.906
2.19357,0.0658462,254.956
2.19727,0.076894,299.887
2.20096,0.0765082,288.742
2.20466,0.0715191,276.135
2.20835,0.0775032,298.62
2.21205,0.0749638,288.236
2.21575,0.0681073,267.866
2.21944,0.0805377,312.003
2.22314,0.0732692,285.677
2.22683,0.0683428,264.213
2.23053,0.0635812,243.007
2.23423,0.0695122,262.617
2.23792,0.0791356,306.729
2.24162,0.0658514,250.367
2.24531,0.0680551,265.959
2.24901,0.0685279,259.173
2.25271,0.0782827,301.936
2.2564,0.0623971,237.671
2.2601,0.0752619,290.737
2.26379,0.0828018,302.475
2.26749,0.0647372,249.691
2.27119,0.0701855,262.003
2.27488,0.0440924,171.299
2.27858,0.0645226,251.445
2.28227,0.0752018,286.669
2.28597,0.0797884,307.185
2.28967,0.0607777,233.082
2.29336,0.0545326,203.952
2.29706,0.0800029,308.331
2.30075,0.0669693,255.421
2.30445,0.0631958,241.345
2.30815,0.0691042,263.771
2.31184,0.0634878,240.492
2.31554,0.0653433,254.381
2.31923,0.0457757,179.075
2.32293,0.0626586,234.97
2.32663,0.0508153,192.234
2.33032,0.051446,197.759
2.33402,0.0666766,254.905
2.33771,0.0610116,235.139
2.34141,0.0437702,168.121
2.34511,0.0451339,172.502
2.3488,0.0508128,195.782
2.3525,0.0489554,181.38
2.35619,0.0653252,250.522
2.35989,0.0548102,215.349
2.36359,0.0492173,188.01
2.36728,0.0507188,194.202
2.37098,0.0625075,240.279
2.37467,0.0408099,157.485
2.37837,0.0655477,249.737
2.38207,0.0568914,218.236
2.38576,0.0565042,215.846
2.38946,0.0577978,222.464
2.39315,0.0421069,165.985
2.39685,0.0511747,199.172
2.40055,0.04813,182.076
2.40424,0.0564176,221.552
2.40794,0.0729951,269.498
2.41163,0.0553357,206.125
2.41533,0.0507862,192.378
2.41903,0.0514649,187.281
2.42272,0.0551936,211.833
2.42642,0.0520702,200.783
2.43011,0.0667987,258.377
2.43381,0.0454636,172.125
2.43751,0.0651123,251.659
2.4412,0.0566809,214.537
2.4449,0.0611619,231.865
2.44859,0.0583428,224.095
2.45229,0.0544061,205.546
2.45599,0.0541256,205.028
2.45968,0.0549103,207.012
2.46338,0.0663773,251.172
2.46707,0.0439194,167.728
2.47077,0.0514153,192.859
2.47447,0.0541178,213.278
2.47816,0.0523951,198.787
2.48186,0.0558918,212.109
2.48555,0.0603567,222.897
2.48925,0.0402943,155.536
2.49295,0.0361491,137.837
2.49664,0.0505752,189.303
2.50034,0.0493236,189.156
2.50403,0.0378488,146.664
2.50773,0.0475759,183.928
2.51143,0.0424373,157.824
2.51512,0.0456923,174.819
2.51882,0.0401262,155.369
2.52251,0.0413652,158.842
2.52621,0.0556938,207.181
2.52991,0.0492971,192.308
2.5336,0.0631235,239.175
2.5373,0.0505493,194.615
2.54099,0.056411,214.757
2.54469,0.0643062,245.843
2.54839,0.051546,193.04
2.55208,0.0641914,242.258
2.55578,0.0448406,172.053
2.55947,0.0586161,224.499
2.56317,0.0525601,196.364
2.56687,0.044621,173.531
2.57056,0.049669,188.941
2.57426,0.0379936,144.452
2.57795,0.0598147,236.148
2.58165,0.0522833,196.899
2.58535,0.0505742,191.322
2.58904,0.0388559,150.411
2.59274,0.0566933,217.362
2.59643,0.0586532,229.862
2.60013,0.0526528,199.976
2.60382,0.0560916,217.299
2.60752,0.0562609,216.042
2.61122,0.0593337,224.4
2.61491,0.0502222,186.726
2.61861,0.0415658,160.319
2.6223,0.057003,219.062
2.626,0.0503833,195.437
2.6297,0.0399977,151.711
2.63339,0.0486361,179.905
2.63709,0.0536916,206.391
2.64078,0.0382107,144.704
2.64448,0.052675,197.163
2.64818,0.0373131,142.648
2.65187,0.051109,190.432
2.65557,0.0591707,229.168
2.65926,0.041937,159.906
2.66296,0.0427369,166.717
2.66666,0.038116,147.7
2.67035,0.0679648,263.296
2.67405,0.0529716,204.418
2.67774,0.0543938,205.065
2.68144,0.0464965,182.871
2.68514,0.0417058,159.817
2.68883,0.0460513,177.85
2.69253,0.0389989,151.55
2.69622,0.0583526,227.283
2.69992,0.0560401,217.099
2.70362,0.0552729,211.419
2.70731,0.0506822,195.127
2.71101,0.0415975,156.116
2.7147,0.056582,214.842
2.7184,0.0432671,165.28
2.7221,0.056488,219.117
2.72579,0.0501437,192.752
2.72949,0.0603225,228.26
2.73318,0.0486784,185.708
2.73688,0.0459935,173.947
2.74058,0.0349321,133.685
2.74427,0.0497834,190.621
2.74797,0.0565064,222.014
2.75166,0.054617,211.149
2.75536,0.0539473,207.319
2.75906,0.0569703,220.76
2.76275,0.0361595,137.045
2.76645,0.0480116,182.684
2.77014,0.0339603,125.993
2.77384,0.0379398,149.066
2.77754,0.0417572,165.024
2.78123,0.0368795,139.257
2.78493,0.0423237,164.809
2.78862,0.0350672,137.148
2.79232,0.0358834,140.232
2.79602,0.0479736,181.1
2.79971,0.0395789,146.204
2.80341,0.043643,169.815
2.8071,0.0468764,182.912
2.8108,0.0520996,201.886
2.8145,0.0470339,178.07
2.81819,0.0367024,139.91
2.82189,0.0528807,202.427
2.82558,0.0406502,158.78
2.82928,0.0422021,158.807
2.83298,0.0518531,199.375
2.83667,0.0420298,156.771
2.84037,0.0330582,124.233
2.84406,0.0386034,150.785
2.84776,0.0358004,141.483
2.85146,0.0360561,138.6
2.85515,0.0458225,184.023
2.85885,0.0438775,173.536
2.86254,0.0417155,158.686
2.86624,0.047217,184.902
2.86994,0.0380827,148.37
2.87363,0.0464531,184.326
2.87733,0.0423068,166.35
2.88102,0.0422008,160.912
2.88472,0.0463523,179.569
2.88842,0.0433245,164.46
2.89211,0.0546703,213.597
2.89581,0.0318525,120.052
2.8995,0.0397764,155.804
2.9032,0.0349477,135.422
2.9069,0.0427973,159.292
2.91059,0.0409426,159.512
2.91429,0.0315492,117.552
2.91798,0.0434545,168.907
2.92168,0.053997,203.839
2.92538,0.0393817,153.077
2.92907,0.0345655,133.561
2.93277,0.0430675,164.776
2.93646,0.0450382,173.893
2.94016,0.0435372,166.051
2.94386,0.0431971,165.79
2.94755,0.0367069,143.304
2.95125,0.0397516,158.013
2.95494,0.0488194,192.056
2.95864,0.0308653,122.196
2.96234,0.0382696,148.256
2.96603,0.0339768,131.117
2.96973,0.0435751,168.113
2.97342,0.038813,151.565
2.97712,0.0354271,138.945
2.98082,0.0390062,152.787
2.98451,0.0465377,179.496
2.98821,0.0325148,126.905
2.9919,0.0366227,139.899
2.9956,0.0395131,154.101
2.9993,0.0425083,168.843
3.00299,0.0307209,119.474
3.00669,0.0475686,189.608
3.01038,0.0350349,134.289
3.01408,0.0242882,94.3354
3.01778,0.0331905,126.655
3.02147,0.031101,119.49
3.02517,0.0483542,185.1
3.02886,0.0352331,136.07
3.03256,0.0468429,182.406
3.03626,0.0350929,135.739
3.03995,0.04955,197.16
3.04365,0.0298561,114.767
3.04734,0.0256896,101.936
3.05104,0.030981,120.33
3.05474,0.0318981,124.466
3.05843,0.0395464,153.124
3.06213,0.03649,138.334
3.06582,0.0348011,138.021
3.06952,0.0447461,173.525
3.07322,0.0441398,170.512
3.07691,0.0410381,161.403
3.08061,0.0451933,173.497
3.0843,0.0346433,131.333
3.088,0.0382962,151.002
3.0917,0.0350016,136.961
3.09539,0.0377028,143.158
3.09909,0.0221007,83.2753
3.10278,0.0375524,143.488
3.10648,0.0394767,152.656
3.11018,0.036122,137.805
3.11387,0.0421512,167.72
3.11757,0.0321095,124.103
3.12126,0.0375898,148.78
3.12496,0.0322573,125.384
3.12866,0.0173361,68.9979
3.13235,0.0316362,120.85
3.13605,0.0558079,222.45
3.13974,0.0286378,109.253
3.14344,0.0300209,117.832
3.14714,0.0310452,119.524
3.15083,0.0299642,113.535
3.15453,0.0363444,141.743
3.15822,0.0235448,90.0352
3.16192,0.0225174,87.4127
3.16562,0.038554,148.202
3.16931,0.0355996,137.237
3.17301,0.035802,139.52
3.1767,0.0333779,127.737
3.1804,0.0212123,81.5826
3.1841,0.0201292,76.9136
3.18779,0.0324591,120.91
3.19149,0.0325805,126.673
3.19518,0.0341258,131.111
3.19888,0.0272321,106.532
3.20258,0.0223154,85.401
3.20627,0.0130344,50.5343
3.20997,0.024444,92.7895
3.21366,0.0354947,139.459
3.21736,0.0407373,156.064
3.22106,0.0371163,140.671
3.22475,0.0286088,112.318
3.22845,0.0480088,182.386
3.23214,0.0240181,93.2622
3.23584,0.0289245,112.892
3.23954,0.0425219,162.434
3.24323,0.0400061,158.984
3.24693,0.0340166,132.188
3.25062,0.0264207,104.705
3.25432,0.0344016,129.35
3.25802,0.0387896,148.564
3.26171,0.0388307,150.081
3.26541,0.0195068,75.257
3.2691,0.0357435,139.9
3.2728,0.0348445,135.545
3.2765,0.0459139,184.069
3.28019,0.0193322,76.9033
3.28389,0.0262758,102.528
3.28758,0.0280323,108.008
3.29128,0.0286376,110.111
3.29498,0.0282502,110.628
3.29867,0.0278359,108.449
3.30237,0.0455619,180.653
3.30606,0.0395276,153.446
3.30976,0.0364915,138.85
3.31346,0.0272699,107.416
3.31715,0.0350879,135.79
3.32085,0.0362596,138.403
3.32454,0.0334764,130.926
3.32824,0.0314228,125.754
3.33193,0.0179699,71.3227
3.33563,0.0231577,89.6898
3.33933,0.0343424,135.034
3.34302,0.0293844,115.392
3.34672,0.024882,96.8655
3.35041,0.0360274,139.642
3.35411,0.0344689,131.361
3.35781,0.0280018,105.595
3.3615,0.0208142,81.5291
3.3652,0.0279453,105.074
3.36889,0.0201628,76.9613
3.37259,0.0345477,131.178
3.37629,0.0265008,104.387
3.37998,0.0276748,108.679
3.38368,0.0366026,142.384
3.38737,0.0438371,170.614
3.39107,0.0298101,117.154
3.39477,0.0368387,141.608
3.39846,0.0255588,99.935
3.40216,0.0439221,171.121
3.40585,0.0370537,142.731
3.40955,0.0404667,155.918
3.41325,0.0338533,129.354
3.41694,0.0346151,135.829
3.42064,0.0301092,121.491
3.42433,0.0448674,174.893
3.42803,0.0303234,115.229
3.43173,0.0192383,72.9708
3.43542,0.0365931,139.347
3.43912,0.02671,102.032
3.44281,0.0316729,124.949
3.44651,0.0363933,141.606
3.45021,0.0298205,114.779
3.4539,0.0442993,169.711
3.4576,0.0247451,93.2889
3.46129,0.0389453,145.617
3.46499,0.0319225,121.657
3.46869,0.0279872,112.173
3.47238,0.0197179,75.9731
3.47608,0.0275769,104.985
3.47977,0.0277674,103.878
3.48347,0.0331791,129.266
3.48717,0.0380815,146.385
3.49086,0.0233483,88.7003
3.49456,0.0378971,145.828
3.49825,0.0304824,118.637
3.50195,0.0354472,133.352
3.50565,0.0401799,154.01
3.50934,0.0307847,122.646
3.51304,0.0344066,133.257
3.51673,0.0282253,108.752
3.52043,0.0266702,103.134
3.52413,0.0187353,74.0795
3.52782,0.0169363,64.6457
3.53152,0.0378162,147.483
3.53521,0.026928,105.935
3.53891,0.0389193,154.509
3.54261,0.0254622,97.8513
3.5463,0.0325519,126.236
3.55,0.0413267,158.984
3.55369,0.028795,113.424
3.55739,0.0196226,76.9205
3.56109,0.0338709,128.743
3.56478,0.0337013,128.335
3.56848,0.0328084,127.658
3.57217,0.0400004,156.002
3.57587,0.0263425,99.0215
3.57957,0.0391661,152.865
3.58326,0.0197833,76.1063
3.58696,0.0282073,107.808
3.59065,0.0270025,107.713
3.59435,0.0178444,70.0572
3.59805,0.0344889,132.713
3.60174,0.0370293,144.414
3.60544,0.0192853,75.3863
3.60913,0.0204122,77.6277
3.61283,0.0233474,92.8058
3.61653,0.0149607,58.3615
3.62022,0.0318215,122.131
3.62392,0.0182895,71.53
3.62761,0.0348448,134.222
3.63131,0.0291003,112.443
3.63501,0.0258375,99.7585
3.6387,0.0172308,67.0624
3.6424,0.0328866,128.027
3.64609,0.0355147,134.033
3.64979,0.0317179,123.732
3.65349,0.0227617,89.9087
3.65718,0.0363797,142.972
3.66088,0.0190018,74.1068
3.66457,0.0306742,118.648
3.66827,0.0285323,106.14
3.67197,0.0216672,82.8988
3.67566,0.0369817,147.15
3.67936,0.0338233,130.829
3.68305,0.0239035,92.4828
3.68675,0.0328904,126.332
3.69045,0.0270055,103.89
3.69414,0.0194138,75.3254


==> imagesPhaseDiagram/Data/gr1_P2_kth35_N380_rho0.58.csv <==
r,norm,N
-3.62932,0.420277,1667.66
-3.62569,0.418502,1695.35
-3.62206,0.42482,1697.16
-3.61843,0.42849,1732.38
-3.6148,0.426916,1684.18
-3.61117,0.418344,1708.52
-3.60754,0.424469,1792.53
-3.60391,0.418521,1643.53
-3.60028,0.41431,1672.99
-3.59664,0.416869,1672.9
-3.59301,0.427932,1724.57
-3.58938,0.410236,1684.43
-3.58575,0.417261,1636.08
-3.58212,0.415778,1624.03
-3.57849,0.418428,1683.33
-3.57486,0.418557,1675.07
-3.57123,0.405561,1619
-3.5676,0.419161,1656.53
-3.56396,0.425486,1679.39
-3.56033,0.413205,1667.28
-3.5567,0.422462,1748.57
-3.55307,0.408601,1669.13
-3.54944,0.419145,1697.54
-3.54581,0.414502,1675
-3.54218,0.413566,1668.74
-3.53855,0.416862,1687.88
-3.53491,0.413859,1708.41
-3.53128,0.423165,1736.67
-3.52765,0.418869,1671.7
-3.52402,0.414372,1662.46
-3.52039,0.422297,1725.08
-3.51676,0.425542,1727.7
-3.51313,0.42602,1744.98
-3.5095,0.416941,1672.77
-3.50587,0.413815,1630.02
-3.50223,0.416965,1639.51
-3.4986,0.417086,1700.46
-3.49497,0.414547,1676.84
-3.49134,0.419002,1728.8
-3.48771,0.405763,1643.75
-3.48408,0.421434,1695.85
-3.48045,0.41809,1698.7
-3.47682,0.422571,1749.87
-3.47319,0.412925,1642.61
-3.46955,0.424667,1780.63
-3.46592,0.416124,1701.11
-3.46229,0.418745,1707.64
-3.45866,0.418992,1698.6
-3.45503,0.411428,1629.25
-3.4514,0.421412,1700.82
-3.44777,0.428375,1713.5
-3.44414,0.407332,1651.32
-3.44051,0.406081,1607.27
-3.43687,0.415709,1669.07
-3.43324,0.41698,1690.85
-3.42961,0.426708,1689.34
-3.42598,0.405705,1664.61
-3.42235,0.418662,1709.81
-3.41872,0.409945,1650.85
-3.41509,0.416144,1640.44
-3.41146,0.428928,1704.56
-3.40782,0.415601,1645.36
-3.40419,0.418693,1665.56
-3.40056,0.420172,1649.18
-3.39693,0.414488,1708.52
-3.3933,0.412724,1615.82
-3.38967,0.421512,1697.01
-3.38604,0.427409,1726.73
-3.38241,0.418753,1694.28
-3.37878,0.424066,1658.52
-3.37514,0.417678,1655.26
-3.37151,0.416085,1690.97
-3.36788,0.42661,1707.29
-3.36425,0.419442,1650.51
-3.36062,0.41628,1635.57
-3.35699,0.420531,1691.8
-3.35336,0.419876,1721.07
-3.34973,0.419625,1650.39
-3.3461,0.413509,1712.75
-3.34246,0.419366,1683.33
-3.33883,0.429462,1705.39
-3.3352,0.414751,1693.43
-3.33157,0.423647,1696.28
-3.32794,0.432848,1740.91
-3.32431,0.407843,1681.54
-3.32068,0.419126,1692.01
-3.31705,0.422509,1731.02
-3.31342,0.429943,1764.49
-3.30978,0.413724,1656.96
-3.30615,0.418913,1677.75
-3.30252,0.41903,1709.64
-3.29889,0.425162,1670.89
-3.29526,0.430003,1674
-3.29163,0.4294,1715.88
-3.288,0.431666,1742.64
-3.28437,0.407187,1639.33
-3.28073,0.423645,1712.8
-3.2771,0.42462,1728.2
-3.27347,0.415055,1624.11
-3.26984,0.413862,1721.25
-3.26621,0.414043,1689.71
-3.26258,0.415206,1712.31
-3.25895,0.424972,1732.19
-3.25532,0.427272,1734.73
-3.25169,0.416891,1690.07
-3.24805,0.422634,1663.91
-3.24442,0.424494,1723.44
-3.24079,0.41098,1680.91
-3.23716,0.405581,1633.28
-3.23353,0.417657,1721.58
-3.2299,0.421414,1684.39
-3.22627,0.417291,1656.23
-3.22264,0.416215,1721.88
-3.21901,0.433252,1770.27
-3.21537,0.424206,1696.82
-3.21174,0.421126,1720.3
-3.20811,0.42095,1692.64
-3.20448,0.416457,1654.58
-3.20085,0.426778,1729.73
-3.19722,0.424887,1684.25
-3.19359,0.426223,1717.25
-3.18996,0.421143,1758.27
-3.18633,0.414651,1678.51
-3.18269,0.420628,1669.47
-3.17906,0.416789,1690.5
-3.17543,0.411364,1662.73
-3.1718,0.421548,1660.9
-3.16817,0.422273,1703.45
-3.16454,0.428673,1745.13
-3.16091,0.429197,1744.26
-3.15728,0.426109,1685.69
-3.15365,0.417304,1657.11
-3.15001,0.428913,1769.27
-3.14638,0.414454,1625.9
-3.14275,0.424208,1715.5
-3.13912,0.423451,1661.2
-3.13549,0.424458,1690.19
-3.13186,0.411679,1630.66
-3.12823,0.409722,1613.48
-3.1246,0.422326,1669.46
-3.12096,0.413983,1658
-3.11733,0.420592,1687.84
-3.1137,0.411981,1674.7
-3.11007,0.425496,1736.02
-3.10644,0.415142,1651.43
-3.10281,0.42111,1714.34
-3.09918,0.420142,1596.96
-3.09555,0.410649,1631.51
-3.09192,0.421425,1701.71
-3.08828,0.414,1675.87
-3.08465,0.414137,1652.41
-3.08102,0.418176,1666.43
-3.07739,0.410442,1679.53
-3.07376,0.419321,1692.38
-3.07013,0.436109,1763.19
-3.0665,0.406987,1617.77
-3.06287,0.427402,1757.48
-3.05924,0.414293,1679.96
-3.0556,0.422679,1692.83
-3.05197,0.418447,1671.28
-3.04834,0.415911,1657.41
-3.04471,0.418381,1731.26
-3.04108,0.422892,1725.4
-3.03745,0.412819,1662.01
-3.03382,0.421418,1677.24
-3.03019,0.415411,1649.18
-3.02656,0.420151,1675.56
-3.02292,0.426667,1697.71
-3.01929,0.415385,1731.74
-3.01566,0.43323,1755.45
-3.01203,0.411131,1637.12
-3.0084,0.417997,1678.68
-3.00477,0.423464,1654.05
-3.00114,0.42714,1715.39
-2.99751,0.424596,1717.92
-2.99387,0.412215,1633.61
-2.99024,0.419987,1720.27
-2.98661,0.425876,1677.1
-2.98298,0.414789,1695.24
-2.97935,0.413643,1678.98
-2.97572,0.427703,1696.27
-2.97209,0.416295,1675.17
-2.96846,0.422287,1641.85
-2.96483,0.411875,1648.32
-2.96119,0.421299,1677.61
-2.95756,0.419822,1686.43
-2.95393,0.416046,1664.18
-2.9503,0.404481,1641.38
-2.94667,0.410289,1619.41
-2.94304,0.403542,1603.67
-2.93941,0.405972,1587.75
-2.93578,0.415607,1682.79
-2.93215,0.4146,1665.45
-2.92851,0.419979,1627.42
-2.92488,0.415086,1624.65
-2.92125,0.422234,1683.87
-2.91762,0.411198,1569.54
-2.91399,0.407304,1576.27
-2.91036,0.410047,1626.66
-2.90673,0.423076,1693.57
-2.9031,0.42369,1703.24
-2.89947,0.42168,1659.73
-2.89583,0.437057,1729.87
-2.8922,0.418924,1686.59
-2.88857,0.417632,1668.44
-2.88494,0.426093,1691.16
-2.88131,0.414372,1618.95
-2.87768,0.428619,1671.19
-2.87405,0.421991,1666.86
-2.87042,0.431503,1698.4
-2.86679,0.417939,1635.4
-2.86315,0.414811,1601.59
-2.85952,0.417907,1666.2
-2.85589,0.408465,1624.87
-2.85226,0.411095,1584.77
-2.84863,0.412246,1629.61
-2.845,0.421409,1659.51
-2.84137,0.411008,1616.49
-2.83774,0.412557,1632.08
-2.8341,0.41132,1600.04
-2.83047,0.41139,1629.52
-2.82684,0.418428,1671.2
-2.82321,0.405793,1589.49
-2.81958,0.413093,1656.5
-2.81595,0.411385,1610.98
-2.81232,0.418429,1639.4
-2.80869,0.414559,1623.41
-2.80506,0.419827,1650.34
-2.80142,0.413878,1644.34
-2.79779,0.418183,1637.19
-2.79416,0.41598,1628.14
-2.79053,0.425337,1667.75
-2.7869,0.419483,1665.35
-2.78327,0.410007,1594.52
-2.77964,0.419502,1667.1
-2.77601,0.409478,1585.91
-2.77238,0.409239,1548.56
-2.76874,0.422922,1672.65
-2.76511,0.419403,1645.74
-2.76148,0.409279,1613.79
-2.75785,0.417018,1646.39
-2.75422,0.41514,1606.18
-2.75059,0.422874,1620.03
-2.74696,0.412855,1544.9
-2.74333,0.415626,1574.39
-2.7397,0.414372,1590.78
-2.73606,0.416505,1663.1
-2.73243,0.397865,1578.33
-2.7288,0.416246,1657.91
-2.72517,0.413354,1600.51
-2.72154,0.415722,1558.96
-2.71791,0.425215,1634.53
-2.71428,0.423596,1614.75
-2.71065,0.426514,1662.12
-2.70701,0.413552,1590.93
-2.70338,0.426259,1645.79
-2.69975,0.413147,1581.11
-2.69612,0.412899,1617.74
-2.69249,0.419832,1601.66
-2.68886,0.408341,1580.69
-2.68523,0.411955,1588.5
-2.6816,0.40677,1560.78
-2.67797,0.416884,1621.68
-2.67433,0.428054,1651.43
-2.6707,0.406513,1541.9
-2.66707,0.404584,1511.53
-2.66344,0.414584,1597.39
-2.65981,0.408921,1522
-2.65618,0.416792,1590.06
-2.65255,0.416384,1582.68
-2.64892,0.418649,1565.75
-2.64529,0.419066,1615.08
-2.64165,0.421337,1597.71
-2.63802,0.411145,1554.54
-2.63439,0.410949,1543.52
-2.63076,0.412928,1563.76
-2.62713,0.436206,1685.06
-2.6235,0.412104,1573.83
-2.61987,0.41265,1582.51
-2.61624,0.423536,1614.52
-2.61261,0.417349,1601.79
-2.60897,0.415513,1600.97
-2.60534,0.418156,1586.07
-2.60171,0.419382,1576.46
-2.59808,0.420771,1632.17
-2.59445,0.42558,1661.46
-2.59082,0.424061,1596.59
-2.58719,0.415688,1578.37
-2.58356,0.426042,1605.32
-2.57992,0.426771,1602.95
-2.57629,0.429159,1596.47
-2.57266,0.412712,1554.27
-2.56903,0.430789,1654.23
-2.5654,0.419114,1564.55
-2.56177,0.415086,1569.44
-2.55814,0.407801,1569.63
-2.55451,0.415727,1558.98
-2.55088,0.431328,1675.71
-2.54724,0.426415,1575.6
-2.54361,0.416265,1599.29
-2.53998,0.430326,1593.07
-2.53635,0.415828,1569.75
-2.53272,0.413233,1552.93
-2.52909,0.415369,1606.23
-2.52546,0.423699,1605.4
-2.52183,0.424848,1577.89
-2.5182,0.399313,1501.02
-2.51456,0.420577,1599.03
-2.51093,0.418421,1599.62
-2.5073,0.416518,1540.7
-2.50367,0.406988,1520.1
-2.50004,0.412868,1528.03
-2.49641,0.42814,1618.8
-2.49278,0.423949,1618.64
-2.48915,0.422126,1590.57
-2.48552,0.41923,1606.91
-2.48188,0.419244,1556.23
-2.47825,0.420678,1556.93
-2.47462,0.42313,1563.89
-2.47099,0.416887,1578.33
-2.46736,0.412758,1540.41
-2.46373,0.442492,1734.12
-2.4601,0.413438,1551.63
-2.45647,0.412771,1496.71
-2.45284,0.418682,1564.61
-2.4492,0.417287,1578.18
-2.44557,0.432377,1638.71
-2.44194,0.424722,1662.79
-2.43831,0.428136,1602.94
-2.43468,0.419306,1534.66
-2.43105,0.416152,1545.17
-2.42742,0.422607,1573.79
-2.42379,0.405247,1522.11
-2.42015,0.414545,1633.31
-2.41652,0.438984,1664.19
-2.41289,0.426621,1589.59
-2.40926,0.426464,1615.45
-2.40563,0.449609,1701.77
-2.402,0.432419,1676.92
-2.39837,0.432623,1627.09
-2.39474,0.413554,1564.89
-2.39111,0.424226,1581.94
-2.38747,0.432579,1645.96
-2.38384,0.428666,1630.65
-2.38021,0.443366,1638.68
-2.37658,0.425905,1634.2
-2.37295,0.441641,1668.96
-2.36932,0.43856,1660.39
-2.36569,0.430392,1648.83
-2.36206,0.441158,1648.61
-2.35843,0.433161,1695.39
-2.35479,0.439581,1684.92
-2.35116,0.443928,1719.33
-2.34753,0.434216,1683.89
-2.3439,0.42573,1629.27
-2.34027,0.429248,1633.72
-2.33664,0.43171,1644.38
-2.33301,0.431583,1640.88
-2.32938,0.4283,1713.2
-2.32575,0.430287,1666.07
-2.32211,0.430014,1653.83
-2.31848,0.4515,1726.53
-2.31485,0.44633,1730.42
-2.31122,0.436509,1705.44
-2.30759,0.450754,1717.82
-2.30396,0.456131,1804
-2.30033,0.457663,1777.11
-2.2967,0.452735,1816.83
-2.29306,0.445253,1816.63
-2.28943,0.453676,1802
-2.2858,0.460594,1836.85
-2.28217,0.455323,1768.93
-2.27854,0.454014,1802.89
-2.27491,0.455118,1818.2
-2.27128,0.456667,1840.37
-2.26765,0.454495,1801.62
-2.26402,0.460202,1836.67
-2.26038,0.451184,1765.93
-2.25675,0.454986,1880.91
-2.25312,0.454186,1796.76
-2.24949,0.461213,1846.24
-2.24586,0.439996,1759.11
-2.24223,0.465134,1911.7
-2.2386,0.459423,1874.45
-2.23497,0.457202,1853.5
-2.23134,0.453155,1833.47
-2.2277,0.469931,1906.51
-2.22407,0.457175,1894.08
-2.22044,0.457308,1861.7
-2.21681,0.473571,1952.53
-2.21318,0.466725,1917.77
-2.20955,0.461771,1916.81
-2.20592,0.466501,1838.48
-2.20229,0.474486,1940.18
-2.19866,0.466092,1932.42
-2.19502,0.469887,1914.79
-2.19139,0.463015,1940.96
-2.18776,0.476128,1934.03
-2.18413,0.465081,1904.97
-2.1805,0.461422,1888.14
-2.17687,0.468334,1937.97
-2.17324,0.467743,1932.71
-2.16961,0.456497,1888.98
-2.16598,0.468272,1988.75
-2.16234,0.466386,1880
-2.15871,0.474623,1997.69
-2.15508,0.472704,2011.35
-2.15145,0.466434,1966.95
-2.14782,0.473197,2006.83
-2.14419,0.477946,1972.48
-2.14056,0.479185,2037.49
-2.13693,0.467642,1941.18
-2.13329,0.469579,1956.74
-2.12966,0.469894,1931.73
-2.12603,0.476638,1989.49
-2.1224,0.460503,1918.46
-2.11877,0.460169,1943.75
-2.11514,0.47353,1984.56
-2.11151,0.473706,1975.83
-2.10788,0.458501,1951.84
-2.10425,0.450517,1910.19
-2.10061,0.465294,1931.9
-2.09698,0.47558,2019.79
-2.09335,0.466187,1912.3
-2.08972,0.459865,1984.78
-2.08609,0.464181,1929.14
-2.08246,0.465709,1942.01
-2.07883,0.467836,1935.44
-2.0752,0.46615,1926.6
-2.07157,0.456476,1959.65
-2.06793,0.466701,2011.48
-2.0643,0.455372,2017.3
-2.06067,0.470595,2008.03
-2.05704,0.464177,1956.04
-2.05341,0.458338,1877.81
-2.04978,0.473064,2006.26
-2.04615,0.472749,2019.58
-2.04252,0.473116,1997.97
-2.03889,0.465144,2030.36
-2.03525,0.458657,1938.75
-2.03162,0.460751,1960.96
-2.02799,0.472121,2012.18
-2.02436,0.456827,1909.99
-2.02073,0.457307,1965.96
-2.0171,0.469695,2012.64
-2.01347,0.450451,1947.3
-2.00984,0.473278,1977.83
-2.0062,0.465006,1979.06
-2.00257,0.465751,2038.12
-1.99894,0.467432,1926.29
-1.99531,0.451974,1901.9
-1.99168,0.461183,1974.79
-1.98805,0.457273,1961.7
-1.98442,0.466393,2010.62
-1.98079,0.463393,1965.71
-1.97716,0.465501,2005.38
-1.97352,0.465828,1933.18
-1.96989,0.464346,1978.58
-1.96626,0.459539,1891.92
-1.96263,0.46287,1993.12
-1.959,0.467096,1963.67
-1.95537,0.458108,1934.59
-1.95174,0.459766,1924.12
-1.94811,0.458389,1950.44
-1.94448,0.453256,1923.62
-1.94084,0.460156,1937.26
-1.93721,0.449107,1886.7
-1.93358,0.44454,1916.41
-1.92995,0.456773,1939
-1.92632,0.461502,1960.92
-1.92269,0.447174,1920.61
-1.91906,0.451617,1967.69
-1.91543,0.457907,1984.57
-1.9118,0.453943,1926.08
-1.90816,0.455139,1980.31
-1.90453,0.454321,1936.77
-1.9009,0.454098,1914.93
-1.89727,0.458743,1965.25
-1.89364,0.458569,1950.29
-1.89001,0.457829,1962.71
-1.88638,0.448581,1889.87
-1.88275,0.457767,1913.47
-1.87911,0.451709,1911.63
-1.87548,0.442475,1874.77
-1.87185,0.445581,1872.78
-1.86822,0.447257,1915.6
-1.86459,0.453192,1895.25
-1.86096,0.454549,1939.1
-1.85733,0.449085,1931.51
-1.8537,0.440588,1915.23
-1.85007,0.439904,1851.12
-1.84643,0.457039,1961.61
-1.8428,0.452757,1903.84
-1.83917,0.454925,1921.15
-1.83554,0.452033,1910.29
-1.83191,0.442477,1887.16
-1.82828,0.434649,1896.37
-1.82465,0.446041,1888.99
-1.82102,0.440349,1855.19
-1.81739,0.440741,1865.66
-1.81375,0.438839,1857.17
-1.81012,0.440947,1899.6
-1.80649,0.451045,1920.55
-1.80286,0.447852,1914.12
-1.79923,0.443641,1887.25
-1.7956,0.453847,1961.53
-1.79197,0.456237,1906.61
-1.78834,0.448857,1918.42
-1.78471,0.460319,1948.99
-1.78107,0.444386,1965.96
-1.77744,0.441401,1914.36
-1.77381,0.441786,1855.5
-1.77018,0.435301,1904.01
-1.76655,0.448304,1863.15
-1.76292,0.426744,1850.36
-1.75929,0.444796,1875.71
-1.75566,0.441748,1872.57
-1.75203,0.451861,1973.28
-1.74839,0.448389,1922.69
-1.74476,0.432348,1869.04
-1.74113,0.438559,1830.98
-1.7375,0.445147,1883.86
-1.73387,0.445903,1866.55
-1.73024,0.44458,1872.13
-1.72661,0.444068,1861.09
-1.72298,0.43319,1751.82
-1.71934,0.447945,1958.42
-1.71571,0.441944,1902.13
-1.71208,0.437805,1872.49
-1.70845,0.442407,1861.65
-1.70482,0.444385,1909.97
-1.70119,0.440278,1885.71
-1.69756,0.435179,1830.8
-1.69393,0.43879,1867.05
-1.6903,0.44133,1906.99
-1.68666,0.441436,1797.09
-1.68303,0.440876,1847.71
-1.6794,0.429755,1817
-1.67577,0.425872,1769.07
-1.67214,0.436909,1881.33
-1.66851,0.442605,1831.94
-1.66488,0.43837,1902.53
-1.66125,0.44837,1944.58
-1.65762,0.442172,1900.45
-1.65398,0.440115,1847.6
-1.65035,0.446021,1857.68
-1.64672,0.432708,1823.43
-1.64309,0.424971,1851.17
-1.63946,0.428145,1818.76
-1.63583,0.435196,1845.23
-1.6322,0.422866,1779.84
-1.62857,0.432279,1790.07
-1.62494,0.447526,1916.31
-1.6213,0.433752,1764.94
-1.61767,0.434004,1830.19
-1.61404,0.425975,1783.98
-1.61041,0.437755,1762.84
-1.60678,0.431018,1798.64
-1.60315,0.426113,1819.5
-1.59952,0.429917,1754.49
-1.59589,0.438829,1804.46
-1.59225,0.432569,1856.59
-1.58862,0.421333,1761.17
-1.58499,0.434325,1782.9
-1.58136,0.413462,1745.64
-1.57773,0.428959,1804.2
-1.5741,0.428828,1793.79
-1.57047,0.432002,1832.55
-1.56684,0.430325,1757.02
-1.56321,0.426203,1799
-1.55957,0.413856,1755.99
-1.55594,0.41975,1739.86
-1.55231,0.423858,1775.54
-1.54868,0.416014,1737.27
-1.54505,0.410944,1670.9
-1.54142,0.420089,1823.6
-1.53779,0.438946,1887.91
-1.53416,0.423704,1781.25
-1.53053,0.429544,1810.53
-1.52689,0.426306,1800.29
-1.52326,0.426698,1799.39
-1.51963,0.419372,1754.23
-1.516,0.417357,1762.5
-1.51237,0.417921,1734.37
-1.50874,0.432417,1764.7
-1.50511,0.424931,1757.09
-1.50148,0.421537,1714.81
-1.49785,0.416664,1701.24
-1.49421,0.428478,1774.33
-1.49058,0.422339,1744.68
-1.48695,0.41853,1712.62
-1.48332,0.419289,1657.45
-1.47969,0.429515,1734.38
-1.47606,0.433337,1781.88
-1.47243,0.413859,1676.54
-1.4688,0.440498,1763.32
-1.46516,0.435013,1750.06
-1.46153,0.449837,1847.93
-1.4579,0.437503,1803.39
-1.45427,0.428475,1736.18
-1.45064,0.437046,1777.9
-1.44701,0.436633,1802.86
-1.44338,0.445232,1802.3
-1.43975,0.438132,1751.65
-1.43612,0.435305,1805.65
-1.43248,0.432667,1744.08
-1.42885,0.424963,1680.31
-1.42522,0.432446,1751.4
-1.42159,0.437861,1804.43
-1.41796,0.427619,1696.36
-1.41433,0.439938,1794.07
-1.4107,0.440684,1739.82
-1.40707,0.419887,1652.67
-1.40344,0.439464,1724.46
-1.3998,0.434276,1719.3
-1.39617,0.446539,1800.45
-1.39254,0.439006,1721.78
-1.38891,0.444687,1775.64
-1.38528,0.425886,1713.34
-1.38165,0.448077,1812.47
-1.37802,0.435537,1685.09
-1.37439,0.443001,1765.36
-1.37076,0.431194,1756.69
-1.36712,0.447979,1804.46
-1.36349,0.431608,1747.58
-1.35986,0.427657,1723.88
-1.35623,0.438766,1774.81
-1.3526,0.435338,1748.32
-1.34897,0.432587,1739.87
-1.34534,0.428133,1710.39
-1.34171,0.432348,1723.77
-1.33808,0.44012,1698.86
-1.33444,0.442432,1761.76
-1.33081,0.440351,1719.13
-1.32718,0.436509,1770.48
-1.32355,0.43099,1679.57
-1.31992,0.434391,1716.71
-1.31629,0.447705,1795.3
-1.31266,0.442573,1722.94
-1.30903,0.429111,1619.04
-1.30539,0.432621,1680.3
-1.30176,0.424339,1685.47
-1.29813,0.452519,1810.98
-1.2945,0.4435,1719.01
-1.29087,0.428822,1636.81
-1.28724,0.447025,1771.56
-1.28361,0.441336,1634.71
-1.27998,0.437396,1659.48
-1.27635,0.444728,1732.66
-1.27271,0.441916,1749.1
-1.26908,0.441829,1699.72
-1.26545,0.441455,1656.78
-1.26182,0.457179,1824.6
-1.25819,0.450016,1761.36
-1.25456,0.442467,1752.17
-1.25093,0.444848,1653.94
-1.2473,0.454451,1686.01
-1.24367,0.456372,1798.56
-1.24003,0.447624,1732.3
-1.2364,0.451596,1687.16
-1.23277,0.44816,1694.94
-1.22914,0.463217,1715.75
-1.22551,0.441234,1689.93
-1.22188,0.455335,1688.38
-1.21825,0.436473,1648.56
-1.21462,0.44686,1708.79
-1.21099,0.449062,1719.91
-1.20735,0.454233,1726.08
-1.20372,0.453169,1714.79
-1.20009,0.454505,1762.57
-1.19646,0.447673,1707.43
-1.19283,0.442933,1665.87
-1.1892,0.441683,1673.98
-1.18557,0.458371,1767.94
-1.18194,0.455006,1711.73
-1.1783,0.460908,1648.67
-1.17467,0.455053,1639.1
-1.17104,0.459256,1659.75
-1.16741,0.449923,1707.91
-1.16378,0.456183,1678.3
-1.16015,0.450648,1661.99
-1.15652,0.450245,1675.36
-1.15289,0.446593,1661.33
-1.14926,0.454206,1697.37
-1.14562,0.46329,1776.72
-1.14199,0.465369,1719.07
-1.13836,0.454239,1692.04
-1.13473,0.455435,1699.68
-1.1311,0.451582,1656.85
-1.12747,0.454989,1634.32
-1.12384,0.46407,1715.2
-1.12021,0.459382,1718.09
-1.11658,0.457659,1663.13
-1.11294,0.461876,1690
-1.10931,0.445229,1647.35
-1.10568,0.458322,1685.25
-1.10205,0.464631,1689.86
-1.09842,0.453387,1641.72
-1.09479,0.459435,1673.26
-1.09116,0.466519,1715.86
-1.08753,0.470211,1714.39
-1.0839,0.457669,1672.78
-1.08026,0.468339,1694.45
-1.07663,0.459174,1693.43
-1.073,0.44584,1596.11
-1.06937,0.447971,1638.23
-1.06574,0.456112,1608.25
-1.06211,0.460642,1631.59
-1.05848,0.454837,1648.79
-1.05485,0.457919,1652.63
-1.05122,0.461748,1671.07
-1.04758,0.459084,1702.74
-1.04395,0.46667,1679.08
-1.04032,0.466289,1647.4
-1.03669,0.463732,1655.06
-1.03306,0.461195,1645.54
-1.02943,0.471836,1665.11
-1.0258,0.472432,1670.05
-1.02217,0.470538,1635.12
-1.01853,0.471401,1664.52
-1.0149,0.471758,1676.15
-1.01127,0.465411,1685.72
-1.00764,0.465371,1632.52
-1.00401,0.471457,1650.1
-1.00038,0.466626,1648.59
-0.996748,0.470045,1645.16
-0.993117,0.491911,1763.01
-0.989486,0.465171,1638.33
-0.985855,0.465411,1657.33
-0.982223,0.480985,1721.45
-0.978592,0.47211,1720.37
-0.974961,0.479277,1673.64
-0.97133,0.471009,1674.44
-0.967699,0.465034,1689.47
-0.964068,0.470965,1745.87
-0.960437,0.480153,1675.25
-0.956805,0.470633,1652.86
-0.953174,0.474388,1674.11
-0.949543,0.460999,1595.98
-0.945912,0.475115,1670.5
-0.942281,0.478106,1689.15
-0.93865,0.473597,1686.48
-0.935019,0.478356,1662.29
-0.931387,0.472562,1658.22
-0.927756,0.472941,1659.55
-0.924125,0.477228,1719.93
-0.920494,0.469397,1658.85
-0.916863,0.48259,1705.47
-0.913232,0.461116,1628.2
-0.909601,0.490095,1768.75
-0.905969,0.489997,1693.92
-0.902338,0.468977,1642.83
-0.898707,0.478285,1663
-0.895076,0.490483,1735.82
-0.891445,0.486199,1690.03
-0.887814,0.466881,1594.86
-0.884183,0.471931,1610.23
-0.880551,0.485624,1734.16
-0.87692,0.47184,1634.45
-0.873289,0.474932,1625.69
-0.869658,0.476904,1619.09
-0.866027,0.476564,1651.77
-0.862396,0.483857,1725.92
-0.858765,0.483307,1692.54
-0.855133,0.477675,1660.4
-0.851502,0.476031,1612.32
-0.847871,0.466554,1579.28
-0.84424,0.462394,1618.84
-0.840609,0.477855,1664.37
-0.836978,0.484882,1689.33
-0.833347,0.488355,1667.73
-0.829715,0.491351,1695.16
-0.826084,0.499392,1714.41
-0.822453,0.482786,1645.82
-0.818822,0.479672,1639.04
-0.815191,0.487941,1646.31
-0.81156,0.466955,1570.84
-0.807929,0.487104,1670.28
-0.804298,0.491254,1706.13
-0.800666,0.471941,1631.97
-0.797035,0.484595,1636.96
-0.793404,0.472102,1604.2
-0.789773,0.487133,1685.48
-0.786142,0.486922,1676.47
-0.782511,0.491116,1710.56
-0.77888,0.489088,1676.1
-0.775248,0.49682,1662.86
-0.771617,0.486212,1643.88
-0.767986,0.485939,1689.61
-0.764355,0.497188,1720.27
-0.760724,0.493858,1713.19
-0.757093,0.504133,1749.84
-0.753462,0.478416,1606.04
-0.74983,0.48906,1671.61
-0.746199,0.485648,1681.8
-0.742568,0.488342,1618.37
-0.738937,0.48495,1626.52
-0.735306,0.507208,1699.65
-0.731675,0.489303,1650.91
-0.728044,0.486016,1601.91
-0.724412,0.490038,1657.8
-0.720781,0.500588,1717.52
-0.71715,0.486933,1647.29
-0.713519,0.488232,1612.14
-0.709888,0.492591,1691.06
-0.706257,0.498179,1707.76
-0.702626,0.491697,1635.39
-0.698994,0.49138,1646.12
-0.695363,0.484216,1623.58
-0.691732,0.491941,1642.59
-0.688101,0.490923,1691.72
-0.68447,0.476108,1608.29
-0.680839,0.498089,1653.16
-0.677208,0.484339,1657.41
-0.673576,0.494218,1632.4
-0.669945,0.490512,1647.63
-0.666314,0.495289,1700.33
-0.662683,0.489865,1657.21
-0.659052,0.493353,1674.93
-0.655421,0.497529,1686.62
-0.65179,0.491071,1701.56
-0.648158,0.475296,1611.73
-0.644527,0.490901,1663.66
-0.640896,0.489563,1676.26
-0.637265,0.489392,1650.23
-0.633634,0.498507,1633.61
-0.630003,0.500807,1726.78
-0.626372,0.488361,1636.98
-0.622741,0.487034,1620.85
-0.619109,0.495992,1687.86
-0.615478,0.491515,1641.66
-0.611847,0.510592,1637.98
-0.608216,0.501455,1680.38
-0.604585,0.498639,1679.42
-0.600954,0.510574,1778.33
-0.597323,0.490733,1650.33
-0.593691,0.487408,1628.43
-0.59006,0.496093,1641.08
-0.586429,0.502415,1616.77
-0.582798,0.489961,1646.27
-0.579167,0.496994,1629.15
-0.575536,0.512018,1737.28
-0.571905,0.502652,1661.77
-0.568273,0.499926,1639.76
-0.564642,0.50532,1693.83
-0.561011,0.510448,1692.13
-0.55738,0.49277,1686.26
-0.553749,0.491093,1616.19
-0.550118,0.498454,1698.23
-0.546487,0.502213,1687.94
-0.542855,0.511037,1666.49
-0.539224,0.50257,1663.51
-0.535593,0.501954,1673.01
-0.531962,0.495116,1656.16
-0.528331,0.508037,1692.78
-0.5247,0.509259,1668.84
-0.521069,0.501166,1623.78
-0.517437,0.502255,1618.77
-0.513806,0.48605,1645.28
-0.510175,0.491466,1644.45
-0.506544,0.483044,1619.16
-0.502913,0.511692,1713.14
-0.499282,0.501425,1608.57
-0.495651,0.495867,1659.67
-0.492019,0.492121,1646.64
-0.488388,0.503244,1688.89
-0.484757,0.500649,1693.2
-0.481126,0.508254,1699.6
-0.477495,0.493343,1690.69
-0.473864,0.508506,1684.17
-0.470233,0.491954,1686.91
-0.466601,0.499595,1676.64
-0.46297,0.497732,1645.5
-0.459339,0.504445,1624.82
-0.455708,0.494078,1679.87
-0.452077,0.501621,1678.93
-0.448446,0.493541,1680.01
-0.444815,0.491708,1627.06
-0.441184,0.517775,1772.34
-0.437552,0.499128,1691.05
-0.433921,0.500565,1688.91
-0.43029,0.497858,1721.09
-0.426659,0.505712,1667.84
-0.423028,0.505591,1667.94
-0.419397,0.507788,1670.62
-0.415766,0.500974,1693.79
-0.412134,0.5111,1707.59
-0.408503,0.498591,1593.99
-0.404872,0.51396,1651.35
-0.401241,0.511529,1689.07
-0.39761,0.492289,1616.19
-0.393979,0.510668,1731.17
-0.390348,0.49847,1683.33
-0.386716,0.513352,1668.91
-0.383085,0.511129,1715.86
-0.379454,0.507051,1684.42
-0.375823,0.503848,1683.86
-0.372192,0.501252,1703.25
-0.368561,0.501101,1704.25
-0.36493,0.500627,1690.62
-0.361298,0.498574,1670.22
-0.357667,0.500059,1676.2
-0.354036,0.499435,1641.14
-0.350405,0.50359,1687.03
-0.346774,0.516764,1700.67
-0.343143,0.51666,1743.21
-0.339512,0.49825,1667.14
-0.33588,0.509562,1655.06
-0.332249,0.50451,1640.67
-0.328618,0.513672,1751.11
-0.324987,0.503236,1710.5
-0.321356,0.519207,1731.04
-0.317725,0.498141,1682.22
-0.314094,0.499606,1676.18
-0.310462,0.516207,1793.82
-0.306831,0.501717,1701.82
-0.3032,0.501851,1663.64
-0.299569,0.505727,1671.43
-0.295938,0.503302,1635.73
-0.292307,0.502869,1696.18
-0.288676,0.518974,1810.7
-0.285044,0.495842,1658.59
-0.281413,0.510694,1682.23
-0.277782,0.513174,1793.54
-0.274151,0.513227,1735.73
-0.27052,0.517747,1720.99
-0.266889,0.523422,1807.9
-0.263258,0.516012,1725.54
-0.259627,0.500563,1654.86
-0.255995,0.505014,1685.74
-0.252364,0.50678,1699.74
-0.248733,0.505786,1715.12
-0.245102,0.506764,1697.66
-0.241471,0.504495,1704.69
-0.23784,0.513912,1720.06
-0.234209,0.507491,1740.19
-0.230577,0.509206,1712.97
-0.226946,0.503113,1710.08
-0.223315,0.505462,1712.5
-0.219684,0.509676,1726.27
-0.216053,0.514857,1743.82
-0.212422,0.517055,1684.05
-0.208791,0.516877,1753.76
-0.205159,0.514356,1764.75
-0.201528,0.512504,1666.15
-0.197897,0.519864,1763.38
-0.194266,0.517897,1737.54
-0.190635,0.515697,1764.2
-0.187004,0.505108,1730
-0.183373,0.524271,1776.75
-0.179741,0.516959,1759.73
-0.17611,0.50532,1722.13
-0.172479,0.507909,1681.69
-0.168848,0.50704,1726.98
-0.165217,0.513223,1731.1
-0.161586,0.507383,1735.25
-0.157955,0.513201,1736.16
-0.154323,0.515292,1783.42
-0.150692,0.515723,1742.11
-0.147061,0.510928,1757.08
-0.14343,0.514567,1747.98
-0.139799,0.516485,1792.72
-0.136168,0.527665,1752.9
-0.132537,0.515409,1777.65
-0.128905,0.509204,1750.13
-0.125274,0.520711,1759.48
-0.121643,0.503368,1702.9
-0.118012,0.516626,1713.13
-0.114381,0.531923,1786.73
-0.11075,0.517069,1694.44
-0.107119,0.509857,1717.2
-0.103487,0.510287,1759.98
-0.0998563,0.505483,1734.82
-0.0962252,0.512202,1771.71
-0.0925941,0.514625,1719.36
-0.0889629,0.509472,1745.45
-0.0853318,0.507862,1693.21
-0.0817006,0.515526,1773.41
-0.0780695,0.503503,1716.94
-0.0744384,0.515359,1806.33
-0.0708072,0.513651,1740.25
-0.0671761,0.508082,1759.49
-0.0635449,0.517963,1768.84
-0.0599138,0.511033,1773.28
-0.0562827,0.530518,1860
-0.0526515,0.518993,1806.1
-0.0490204,0.517779,1758.38
-0.0453892,0.512598,1792.55
-0.0417581,0.519861,1763.37
-0.038127,0.508599,1731.27
-0.0344958,0.513203,1765.42
-0.0308647,0.521759,1796.42
-0.0272335,0.509117,1809.4
-0.0236024,0.529325,1882.81
-0.0199713,0.517,1826.04
-0.0163401,0.528306,1885.52
-0.012709,0.51578,1808.33
-0.00907785,0.510349,1784.69
-0.00544671,0.52564,1810.83
-0.00181557,0.518451,1776.21
0.00544671,0.507619,1742.15
0.00907785,0.522881,1840.02
0.012709,0.528764,1883.99
0.0163401,0.508124,1800.79
0.0199713,0.518007,1781.94
0.0236024,0.51327,1735.88
0.0272335,0.527289,1850.26
0.0308647,0.522715,1856.68
0.0344958,0.510199,1748.45
0.038127,0.516281,1834.86
0.0417581,0.521204,1823.69
0.0453892,0.519244,1859.41
0.0490204,0.515537,1808.5
0.0526515,0.522554,1793.41
0.0562827,0.533878,1874.45
0.0599138,0.514461,1799.58
0.0635449,0.517562,1883.92
0.0671761,0.508715,1794.24
0.0708072,0.515713,1800.35
0.0744384,0.513348,1812.12
0.0780695,0.518321,1830.71
0.0817006,0.519949,1823.98
0.0853318,0.512962,1786.65
0.0889629,0.518445,1800.04
0.0925941,0.51389,1844.87
0.0962252,0.523296,1857.7
0.0998563,0.525862,1888.37
0.103487,0.525991,1887.78
0.107119,0.520058,1832.68
0.11075,0.52254,1857.63
0.114381,0.513762,1808.44
0.118012,0.516645,1840.29
0.121643,0.518844,1866.8
0.125274,0.514354,1750.86
0.128905,0.519712,1845.5
0.132537,0.516084,1785.14
0.136168,0.522976,1826.23
0.139799,0.531257,1848.24
0.14343,0.51617,1881.95
0.147061,0.523923,1804.39
0.150692,0.515752,1805.65
0.154323,0.509975,1750.23
0.157955,0.519707,1843.92
0.161586,0.517064,1822.65
0.165217,0.50906,1792.4
0.168848,0.5228,1859.08
0.172479,0.522259,1871.25
0.17611,0.52006,1912.26
0.179741,0.508987,1838.46
0.183373,0.531933,1926.13
0.187004,0.520036,1816.49
0.190635,0.525436,1895.25
0.194266,0.520283,1905.27
0.197897,0.526068,1859.65
0.201528,0.520688,1899.47
0.205159,0.527866,1899.26
0.208791,0.522312,1861
0.212422,0.518525,1840.24
0.216053,0.519362,1909.69
0.219684,0.528992,1858.88
0.223315,0.525328,1955.8
0.226946,0.517184,1849.45
0.230577,0.505272,1789.67
0.234209,0.532829,1975.2
0.23784,0.520843,1964.1
0.241471,0.526467,1914.23
0.245102,0.52487,1880.61
0.248733,0.528333,1895.13
0.252364,0.525436,1936.23
0.255995,0.525605,1899.01
0.259627,0.513648,1851.19
0.263258,0.531497,1917.64
0.266889,0.527764,1878.31
0.27052,0.510677,1868.06
0.274151,0.523683,1884.21
0.277782,0.533795,1957.43
0.281413,0.529395,1934.94
0.285044,0.507684,1822.08
0.288676,0.514159,1858.69
0.292307,0.517551,1893.72
0.295938,0.528918,1918.91
0.299569,0.534745,1903.16
0.3032,0.518076,1943.82
0.306831,0.517171,1857.16
0.310462,0.521338,1925.82
0.314094,0.519135,1951.43
0.317725,0.531992,1933.79
0.321356,0.528196,1935.31
0.324987,0.521849,1987.2
0.328618,0.523582,1919.45
0.332249,0.518386,1914.92
0.33588,0.514678,1890.41
0.339512,0.529862,1936.12
0.343143,0.528772,1954.87
0.346774,0.526851,1945.66
0.350405,0.540917,2001.39
0.354036,0.514067,1869.66
0.357667,0.51812,1917.56
0.361298,0.539029,1990.1
0.36493,0.511724,1941.48
0.368561,0.521459,1968.51
0.372192,0.526315,1911.05
0.375823,0.528634,1987.13
0.379454,0.523833,1974.85
0.383085,0.517724,1861.22
0.386716,0.523122,1947.06
0.390348,0.518775,1955.26
0.393979,0.527146,1900.89
0.39761,0.523914,1941.63
0.401241,0.521501,1986.4
0.404872,0.524959,2010.59
0.408503,0.530485,1966.51
0.412134,0.51536,1966.1
0.415766,0.522775,1931.13
0.419397,0.52969,1959.85
0.423028,0.516035,1948.55
0.426659,0.526882,1956.84
0.43029,0.524253,2014.7
0.433921,0.520068,1944.53
0.437552,0.523235,1956.38
0.441184,0.524611,1955.22
0.444815,0.524405,1980.68
0.448446,0.53573,1999.34
0.452077,0.523618,1988.7
0.455708,0.521714,1967.38
0.459339,0.527378,2000.87
0.46297,0.522778,1955.71
0.466601,0.509804,1861.3
0.470233,0.523554,2003.12
0.473864,0.520001,1915.68
0.477495,0.537716,2042.25
0.481126,0.534438,1928.25
0.484757,0.539619,2105.06
0.488388,0.51532,1943.79
0.492019,0.51971,1999.32
0.495651,0.523746,2054.13
0.499282,0.526213,1962.78
0.502913,0.525369,1982.22
0.506544,0.53179,2001.13
0.510175,0.53559,2012.21
0.513806,0.529124,2010.14
0.517437,0.515623,1957.82
0.521069,0.524046,2018.63
0.5247,0.526195,1969.55
0.528331,0.528794,1995.67
0.531962,0.513969,1955.65
0.535593,0.525196,1986.29
0.539224,0.520865,1979.81
0.542855,0.526463,2041.62
0.546487,0.524958,1993.79
0.550118,0.522035,2027.59
0.553749,0.516146,1994.39
0.55738,0.523499,2017.04
0.561011,0.513999,1991.75
0.564642,0.51276,1989
0.568273,0.521605,1963.32
0.571905,0.51941,1970.12
0.575536,0.524554,1957.11
0.579167,0.529477,2067.61
0.582798,0.520404,1999.39
0.586429,0.525314,1997.77
0.59006,0.524875,2066.96
0.593691,0.531643,2069.16
0.597323,0.523095,1986.19
0.600954,0.515125,2001.26
0.604585,0.525097,1992.22
0.608216,0.532468,2046.81
0.611847,0.525437,2024.51
0.615478,0.534813,2041.38
0.619109,0.536819,2072.12
0.622741,0.532934,2073.65
0.626372,0.509144,1978.02
0.630003,0.525953,1999.15
0.633634,0.512713,1970.36
0.637265,0.530143,2007.65
0.640896,0.524257,2043.55
0.644527,0.532719,2016.88
0.648158,0.518463,2026.67
0.65179,0.535716,2030.9
0.655421,0.517437,1979.72
0.659052,0.518892,2038.21
0.662683,0.535807,2099.29
0.666314,0.522443,2076.19
0.669945,0.528707,2021.25
0.673576,0.527579,2071.27
0.677208,0.521652,2007.84
0.680839,0.518508,2028.92
0.68447,0.523811,2043.39
0.688101,0.507652,1977.31
0.691732,0.531724,2082.23
0.695363,0.521516,2020.35
0.698994,0.530659,2097.16
0.702626,0.526957,2051.97
0.706257,0.522503,2105.16
0.709888,0.516811,2012.98
0.713519,0.528705,2032.87
0.71715,0.52994,2049.28
0.720781,0.529123,2057.76
0.724412,0.51606,1975.48
0.728044,0.521816,2096.65
0.731675,0.518143,2057.03
0.735306,0.516071,2005.97
0.738937,0.523038,2021.54
0.742568,0.530683,2076.56
0.746199,0.518676,2022.32
0.74983,0.522605,2087.28
0.753462,0.535532,2064.48
0.757093,0.521738,1999.82
0.760724,0.529823,2099.69
0.764355,0.529934,2014.28
0.767986,0.517446,2098.24
0.771617,0.532198,2050.56
0.775248,0.516719,2035.87
0.77888,0.533291,2166.23
0.782511,0.532122,2107.74
0.786142,0.522211,2033.49
0.789773,0.52191,2051.63
0.793404,0.507306,2033.28
0.797035,0.519785,2015.2
0.800666,0.509348,2011.42
0.804298,0.519115,2071.27
0.807929,0.526222,2066.48
0.81156,0.528005,2093.54
0.815191,0.520639,2076.83
0.818822,0.527435,2086.01
0.822453,0.514785,1960.3
0.826084,0.523556,2118.31
0.829715,0.50958,1988.89
0.833347,0.524778,2083.37
0.836978,0.52183,2073.23
0.840609,0.513268,1970.43
0.84424,0.523046,2105.78
0.847871,0.531189,2099.26
0.851502,0.520592,2015.73
0.855133,0.517781,2059.21
0.858765,0.528854,2097.96
0.862396,0.527376,2113.72
0.866027,0.505807,1980.74
0.869658,0.520782,2080
0.873289,0.515507,2020.27
0.87692,0.512891,2006.43
0.880551,0.51745,2040.82
0.884183,0.516203,2062.75
0.887814,0.519359,2084.19
0.891445,0.510375,2040.48
0.895076,0.511407,1959.71
0.898707,0.524528,2111.23
0.902338,0.523874,2019.54
0.905969,0.514955,2050.03
0.909601,0.510882,1997.04
0.913232,0.518276,1980.85
0.916863,0.517694,2101.84
0.920494,0.507797,1992.09
0.924125,0.517272,2034.95
0.927756,0.504432,1988.47
0.931387,0.515186,2045.8
0.935019,0.514791,2034.45
0.93865,0.518003,2043.52
0.942281,0.520604,2042.33
0.945912,0.511226,2012.19
0.949543,0.507536,2030.65
0.953174,0.514709,1980.09
0.956805,0.501198,1996.27
0.960437,0.513964,2040.44
0.964068,0.502765,1958.77
0.967699,0.511032,2009.89
0.97133,0.511523,2038.93
0.974961,0.519043,2089.67
0.978592,0.499259,2002.03
0.982223,0.508255,1969.49
0.985855,0.506806,2017.09
0.989486,0.500217,1967.85
0.993117,0.518264,2038.85
0.996748,0.507172,2037.82
1.00038,0.514192,2021.8
1.00401,0.50918,2041.81
1.00764,0.498978,1951.01
1.01127,0.506309,2081.94
1.0149,0.511995,2012.65
1.01853,0.510168,2058.02
1.02217,0.510824,2058.62
1.0258,0.519702,2063.22
1.02943,0.505476,1934.46
1.03306,0.508526,1982.74
1.03669,0.513347,2038.5
1.04032,0.505338,1988.51
1.04395,0.506732,2005.65
1.04758,0.506213,2025.36
1.05122,0.513722,2107.29
1.05485,0.507315,2034.33
1.05848,0.505745,2041.69
1.06211,0.501068,1988.74
1.06574,0.494892,1976.6
1.06937,0.517301,1992.13
1.073,0.497306,2006.13
1.07663,0.497707,2028.16
1.08026,0.500691,2001.76
1.0839,0.511986,2048.97
1.08753,0.500737,1956.88
1.09116,0.504842,1988.07
1.09479,0.502108,2008.93
1.09842,0.499836,2004.34
1.10205,0.5126,2013.49
1.10568,0.499252,1992.51
1.10931,0.505771,1992.74
1.11294,0.501671,1974.58
1.11658,0.5068,2019.09
1.12021,0.499465,1980.88
1.12384,0.498959,1985.85
1.12747,0.498942,1946.37
1.1311,0.495142,1969.18
1.13473,0.483404,1840.32
1.13836,0.499655,2016.61
1.14199,0.498724,2040.78
1.14562,0.503452,2013.31
1.14926,0.49254,1942.09
1.15289,0.498331,2025.22
1.15652,0.491492,1935.99
1.16015,0.501792,2005.66
1.16378,0.50328,2013.62
1.16741,0.488809,1942.53
1.17104,0.492143,1944.46
1.17467,0.503752,2025.59
1.1783,0.500688,1985.23
1.18194,0.490084,1926.52
1.18557,0.493033,1955.37
1.1892,0.504517,2041.27
1.19283,0.491305,1936.72
1.19646,0.506157,2031.71
1.20009,0.500158,2040.64
1.20372,0.484435,1918.36
1.20735,0.488803,1956.19
1.21099,0.494009,1921.2
1.21462,0.485809,1921.37
1.21825,0.495096,2011.58
1.22188,0.495118,2023.55
1.22551,0.496144,1973.66
1.22914,0.491462,1964.37
1.23277,0.488408,2026.4
1.2364,0.494366,1947.31
1.24003,0.489609,1932.49
1.24367,0.491528,1940.06
1.2473,0.481395,1928.47
1.25093,0.488568,1930.33
1.25456,0.490451,1929.92
1.25819,0.489782,1901.33
1.26182,0.487703,1902.53
1.26545,0.490579,1975.07
1.26908,0.492485,2015.25
1.27271,0.483522,1947.14
1.27635,0.481086,1953.21
1.27998,0.491304,1985.85
1.28361,0.500755,2013.03
1.28724,0.495596,1997.25
1.29087,0.48901,1980
1.2945,0.482836,1930.38
1.29813,0.48877,1967.3
1.30176,0.478817,1929.15
1.30539,0.486203,1946.76
1.30903,0.483091,1882.12
1.31266,0.49046,1989.31
1.31629,0.480807,1918.9
1.31992,0.477024,1875.66
1.32355,0.490058,1949.94
1.32718,0.491756,1970.96
1.33081,0.475695,1911.82
1.33444,0.479404,1915.22
1.33808,0.468081,1864.84
1.34171,0.473401,1889.82
1.34534,0.489279,1957.61
1.34897,0.489728,1920.71
1.3526,0.490539,1928.31
1.35623,0.483123,1977.91
1.35986,0.487858,1931.43
1.36349,0.484092,1975.58
1.36712,0.471724,1855.76
1.37076,0.478173,1956.68
1.37439,0.481492,1911.52
1.37802,0.491723,1993.93
1.38165,0.474396,1894.74
1.38528,0.472564,1823.15
1.38891,0.470607,1866.9
1.39254,0.477744,1991.72
1.39617,0.48314,1915.65
1.3998,0.480415,1961.05
1.40344,0.47623,1907.78
1.40707,0.484057,1921.22
1.4107,0.468099,1852.73
1.41433,0.489784,1917.99
1.41796,0.475754,1893.5
1.42159,0.47109,1932.41
1.42522,0.468596,1872.04
1.42885,0.474625,1946.44
1.43248,0.462153,1822.27
1.43612,0.47703,1918.14
1.43975,0.487443,1982.43
1.44338,0.474337,1942.89
1.44701,0.471617,1910.99
1.45064,0.484224,1942.71
1.45427,0.473252,1937.49
1.4579,0.464337,1891.24
1.46153,0.467561,1883.34
1.46516,0.469881,1877.17
1.4688,0.48166,1979.62
1.47243,0.466079,1928.17
1.47606,0.473421,1971.33
1.47969,0.472265,1958.48
1.48332,0.462957,1898.58
1.48695,0.473349,1922.27
1.49058,0.477783,1914
1.49421,0.476965,1951.26
1.49785,0.479537,1968.5
1.50148,0.475684,1963.15
1.50511,0.464058,1906.35
1.50874,0.471538,1890.39
1.51237,0.467977,1849.91
1.516,0.481066,1946.39
1.51963,0.469419,1885.66
1.52326,0.46118,1835.5
1.52689,0.457111,1830.73
1.53053,0.465486,1860.55
1.53416,0.461253,1860.23
1.53779,0.461355,1882.79
1.54142,0.455467,1821.87
1.54505,0.453359,1811.62
1.54868,0.465398,1852.75
1.55231,0.469021,1942.69
1.55594,0.458844,1854.65
1.55957,0.453609,1862.06
1.56321,0.464685,1874.08
1.56684,0.474266,1951.13
1.57047,0.465369,1876.37
1.5741,0.47067,1926.45
1.57773,0.461578,1839.85
1.58136,0.465178,1856.06
1.58499,0.457511,1834.16
1.58862,0.471245,1886.86
1.59225,0.469701,1879.75
1.59589,0.449881,1811.22
1.59952,0.456761,1800.09
1.60315,0.454522,1866.27
1.60678,0.463958,1869.29
1.61041,0.455376,1838.81
1.61404,0.458231,1836.13
1.61767,0.462312,1857.57
1.6213,0.454935,1836.57
1.62494,0.471205,1918.75
1.62857,0.456978,1855.33
1.6322,0.459328,1909.43
1.63583,0.461824,1864.84
1.63946,0.473477,1922.32
1.64309,0.448585,1843.68
1.64672,0.459854,1897.36
1.65035,0.460298,1882.16
1.65398,0.45306,1833.08
1.65762,0.458739,1852.39
1.66125,0.467682,1895.52
1.66488,0.45927,1877.04
1.66851,0.46487,1871.1
1.67214,0.475891,1915.46
1.67577,0.46824,1861.26
1.6794,0.453608,1828.95
1.68303,0.462654,1883.93
1.68666,0.471427,1952.65
1.6903,0.467423,1884.65
1.69393,0.458189,1841
1.69756,0.465245,1817.25
1.70119,0.458053,1818.01
1.70482,0.452266,1812.68
1.70845,0.461414,1843.35
1.71208,0.470328,1972.09
1.71571,0.458232,1889.29
1.71934,0.464493,1878.41
1.72298,0.471215,1944.23
1.72661,0.463694,1911.35
1.73024,0.464175,1886.87
1.73387,0.462468,1873.46
1.7375,0.465134,1858.21
1.74113,0.463328,1909.84
1.74476,0.456436,1851.3
1.74839,0.462783,1842.34
1.75203,0.46435,1865.29
1.75566,0.468566,1954.39
1.75929,0.459574,1876.44
1.76292,0.46388,1915.83
1.76655,0.479705,1918.34
1.77018,0.457149,1816.71
1.77381,0.453002,1874.52
1.77744,0.461775,1876.65
1.78107,0.460898,1919.64
1.78471,0.452714,1831.68
1.78834,0.461697,1909.58
1.79197,0.462332,1872.91
1.7956,0.461891,1880.36
1.79923,0.452779,1845.98
1.80286,0.463552,1829.18
1.80649,0.457261,1843.22
1.81012,0.469586,1900.41
1.81375,0.458817,1913.27
1.81739,0.466034,1830.58
1.82102,0.471152,1860.58
1.82465,0.447423,1818.78
1.82828,0.465967,1903.94
1.83191,0.458932,1861.89
1.83554,0.460118,1883.72
1.83917,0.458116,1847.12
1.8428,0.462858,1869.49
1.84643,0.453084,1830.46
1.85007,0.461394,1849.27
1.8537,0.463323,1898.23
1.85733,0.457006,1924.45
1.86096,0.465048,1901.58
1.86459,0.466788,1891.42
1.86822,0.47222,1897.85
1.87185,0.463805,1860.32
1.87548,0.461958,1888.48
1.87911,0.457375,1855.57
1.88275,0.454258,1848.37
1.88638,0.467157,1899.46
1.89001,0.467299,1864.05
1.89364,0.460415,1874.81
1.89727,0.46401,1869.03
1.9009,0.447879,1806.29
1.90453,0.464155,1910.93
1.90816,0.463787,1894.11
1.9118,0.470468,1863.05
1.91543,0.472016,1946.12
1.91906,0.47255,1942.65
1.92269,0.462074,1870.94
1.92632,0.46015,1891.68
1.92995,0.466776,1920.78
1.93358,0.459697,1885.68
1.93721,0.461235,1856.47
1.94084,0.460225,1817.43
1.94448,0.460361,1874.59
1.94811,0.470213,1894.49
1.95174,0.466901,1876.47
1.95537,0.464868,1934.32
1.959,0.465057,1933.71
1.96263,0.475353,1890.48
1.96626,0.457666,1850.34
1.96989,0.458597,1877.49
1.97352,0.46232,1875.63
1.97716,0.449362,1814.97
1.98079,0.453115,1830.13
1.98442,0.464479,1868.13
1.98805,0.456822,1805.82
1.99168,0.454737,1824.41
1.99531,0.463374,1832.18
1.99894,0.469641,1917.54
2.00257,0.448232,1824.3
2.0062,0.451251,1786.95
2.00984,0.459757,1879.49
2.01347,0.458991,1840.1
2.0171,0.460896,1841.28
2.02073,0.460689,1845.98
2.02436,0.463076,1947.24
2.02799,0.460701,1875.05
2.03162,0.457094,1892.83
2.03525,0.464492,1873.76
2.03889,0.451019,1827.98
2.04252,0.462259,1885.55
2.04615,0.460495,1850.73
2.04978,0.457839,1870.27
2.05341,0.469094,1923.29
2.05704,0.463507,1861.44
2.06067,0.46709,1923.48
2.0643,0.460262,1901.34
2.06793,0.470937,1893.64
2.07157,0.458317,1841.06
2.0752,0.460973,1924.1
2.07883,0.465361,1916.82
2.08246,0.460105,1907.13
2.08609,0.457453,1851.77
2.08972,0.463078,1938.44
2.09335,0.452891,1843.27
2.09698,0.468084,1910.25
2.10061,0.462707,1835.56
2.10425,0.454515,1868.05
2.10788,0.450871,1811.15
2.11151,0.467779,1875.33
2.11514,0.459182,1847.75
2.11877,0.461808,1871.25
2.1224,0.46013,1865.37
2.12603,0.461944,1855.63
2.12966,0.479636,1941.57
2.13329,0.46186,1852.52
2.13693,0.455644,1879.53
2.14056,0.465893,1875.22
2.14419,0.459372,1857.7
2.14782,0.464355,1909.89
2.15145,0.445858,1788.78
2.15508,0.463217,1896.87
2.15871,0.452253,1845.19
2.16234,0.463261,1929.02
2.16598,0.467342,1887.6
2.16961,0.452959,1781.49
2.17324,0.476324,1891.96
2.17687,0.454784,1819.59
2.1805,0.463053,1859.62
2.18413,0.465012,1886.09
2.18776,0.452876,1841.39
2.19139,0.463095,1889.89
2.19502,0.470816,2009.91
2.19866,0.463874,1888.43
2.20229,0.465869,1895.15
2.20592,0.459297,1821.11
2.20955,0.451934,1847.51
2.21318,0.457058,1820.01
2.21681,0.468926,1901.03
2.22044,0.45745,1833
2.22407,0.467238,1864.75
2.2277,0.439345,1729.7
2.23134,0.445378,1802.89
2.23497,0.463025,1823.39
2.2386,0.46648,1853.33
2.24223,0.459207,1853.36
2.24586,0.460421,1821.89
2.24949,0.456254,1798.55
2.25312,0.456555,1849.05
2.25675,0.449835,1802.04
2.26038,0.447407,1775.31
2.26402,0.458563,1847.09
2.26765,0.454226,1809.18
2.27128,0.451032,1731.51
2.27491,0.448146,1761.21
2.27854,0.459825,1830.56
2.28217,0.449415,1786.43
2.2858,0.46088,1873.02
2.28943,0.438128,1749.44
2.29306,0.454675,1860.07
2.2967,0.451627,1764.51
2.30033,0.453591,1752.22
2.30396,0.464766,1813.05
2.30759,0.438363,1756.08
2.31122,0.443718,1759.34
2.31485,0.445093,1747.88
2.31848,0.444962,1738.91
2.32211,0.452113,1808.9
2.32575,0.438084,1765.91
2.32938,0.439924,1796.65
2.33301,0.451991,1797.57
2.33664,0.449491,1683.79
2.34027,0.436866,1732.17
2.3439,0.435552,1757.02
2.34753,0.433253,1667.16
2.35116,0.443159,1758.01
2.35479,0.445551,1765.27
2.35843,0.443731,1759.84
2.36206,0.44011,1706.75
2.36569,0.447936,1775.62
2.36932,0.44417,1721.6
2.37295,0.434017,1688.33
2.37658,0.452558,1752.3
2.38021,0.432269,1680.23
2.38384,0.448655,1755.14
2.38747,0.444092,1719.53
2.39111,0.438693,1695.55
2.39474,0.437327,1724.82
2.39837,0.445872,1728.65
2.402,0.434315,1694.7
2.40563,0.439419,1652.22
2.40926,0.441511,1741.76
2.41289,0.446613,1734.64
2.41652,0.438389,1665.88
2.42015,0.429986,1702.75
2.42379,0.429839,1671.65
2.42742,0.436946,1704.09
2.43105,0.440976,1698.2
2.43468,0.433382,1679.36
2.43831,0.431638,1645.41
2.44194,0.437203,1734.82
2.44557,0.423233,1617.17
2.4492,0.437276,1675.21
2.45284,0.438469,1724.06
2.45647,0.445803,1712.77
2.4601,0.436886,1738.8
2.46373,0.434572,1701.79
2.46736,0.438209,1715.59
2.47099,0.447029,1778.73
2.47462,0.4338,1690.09
2.47825,0.4422,1687.88
2.48188,0.436649,1684.59
2.48552,0.441621,1750.14
2.48915,0.434148,1654.54
2.49278,0.435573,1689.59
2.49641,0.432392,1680.71
2.50004,0.437722,1711.49
2.50367,0.430523,1702.72
2.5073,0.433906,1653.18
2.51093,0.441106,1725.61
2.51456,0.432652,1692.53
2.5182,0.442728,1753.2
2.52183,0.440016,1694.06
2.52546,0.42432,1626.84
2.52909,0.430412,1658.81
2.53272,0.422421,1663.91
2.53635,0.439514,1729.93
2.53998,0.426988,1666.96
2.54361,0.429999,1670.55
2.54724,0.439206,1668.98
2.55088,0.428034,1635.09
2.55451,0.438307,1700.63
2.55814,0.429898,1686.06
2.56177,0.423375,1650.32
2.5654,0.430946,1716.46
2.56903,0.432754,1694.66
2.57266,0.43081,1659.48
2.57629,0.422263,1645.56
2.57992,0.440575,1743.8
2.58356,0.431874,1687.33
2.58719,0.430514,1664.37
2.59082,0.424411,1654.35
2.59445,0.428356,1696.72
2.59808,0.438205,1709.44
2.60171,0.435196,1687.25
2.60534,0.433637,1737.58
2.60897,0.42526,1629.17
2.61261,0.432154,1696.21
2.61624,0.421522,1646.89
2.61987,0.421462,1662.67
2.6235,0.418338,1621.48
2.62713,0.423722,1689.38
2.63076,0.430553,1714.03
2.63439,0.428536,1681.15
2.63802,0.429037,1663.38
2.64165,0.425462,1671.21
2.64529,0.422627,1597.11
2.64892,0.428766,1684.19
2.65255,0.415894,1641.12
2.65618,0.422493,1615.19
2.65981,0.424354,1620.18
2.66344,0.436936,1698.37
2.66707,0.423373,1679.95
2.6707,0.426717,1681.27
2.67433,0.427345,1633.74
2.67797,0.412614,1624.05
2.6816,0.428811,1695.52
2.68523,0.435137,1694.42
2.68886,0.415481,1623.7
2.69249,0.433401,1702.4
2.69612,0.426573,1718.66
2.69975,0.427449,1676.03
2.70338,0.42794,1699.78
2.70701,0.425431,1645.57
2.71065,0.426547,1649.89
2.71428,0.419352,1645.96
2.71791,0.431889,1704.67
2.72154,0.425499,1680.3
2.72517,0.419992,1650.15
2.7288,0.433428,1780.09
2.73243,0.423344,1680.68
2.73606,0.423255,1682.44
2.7397,0.42691,1692.7
2.74333,0.42679,1679.42
2.74696,0.420012,1662.41
2.75059,0.441564,1749.92
2.75422,0.428769,1693.64
2.75785,0.43769,1712.24
2.76148,0.427455,1665.36
2.76511,0.41761,1646.63
2.76874,0.439328,1771.81
2.77238,0.427023,1674.79
2.77601,0.421195,1636.34
2.77964,0.438137,1743.79
2.78327,0.434982,1704.26
2.7869,0.435013,1712.21
2.79053,0.425797,1701.91
2.79416,0.427238,1677.76
2.79779,0.428052,1635.59
2.80142,0.414124,1673.06
2.80506,0.426492,1622.38
2.80869,0.417471,1655.27
2.81232,0.41694,1703.62
2.81595,0.434524,1711.15
2.81958,0.425978,1733.73
2.82321,0.422103,1645.78
2.82684,0.425129,1720.92
2.83047,0.412788,1651.98
2.8341,0.428971,1668.7
2.83774,0.423592,1671.07
2.84137,0.417384,1661.6
2.845,0.430977,1709.69
2.84863,0.442109,1754.73
2.85226,0.422612,1646.92
2.85589,0.417634,1618.33
2.85952,0.424602,1698.83
2.86315,0.431194,1775.66
2.86679,0.417401,1665.01
2.87042,0.426279,1714.92
2.87405,0.428158,1729.33
2.87768,0.419703,1665.38
2.88131,0.424087,1662.84
2.88494,0.429685,1721.75
2.88857,0.429061,1778.88
2.8922,0.423084,1716.03
2.89583,0.418862,1750.01
2.89947,0.426049,1660.31
2.9031,0.423839,1690.27
2.90673,0.427978,1733.31
2.91036,0.430996,1693.82
2.91399,0.426023,1735.62
2.91762,0.42946,1745.75
2.92125,0.426027,1644.47
2.92488,0.434294,1707.64
2.92851,0.433995,1694.75
2.93215,0.439517,1781.8
2.93578,0.428057,1706.24
2.93941,0.426497,1727.31
2.94304,0.410153,1599.19
2.94667,0.421726,1693.23
2.9503,0.425447,1652.86
2.95393,0.423325,1685.26
2.95756,0.432557,1706.01
2.96119,0.432662,1749.69
2.96483,0.423465,1700.63
2.96846,0.414353,1662.38
2.97209,0.431206,1726.55
2.97572,0.429424,1752.48
2.97935,0.399767,1593.47
2.98298,0.409553,1617.74
2.98661,0.423542,1682.73
2.99024,0.436815,1747.26
2.99387,0.421941,1692.83
2.99751,0.422118,1694.8
3.00114,0.412911,1634.3
3.00477,0.430847,1760.87
3.0084,0.447005,1800.98
3.01203,0.419387,1671.26
3.01566,0.413367,1636.94
3.01929,0.416006,1672.76
3.02292,0.421506,1697.4
3.02656,0.424708,1703.93
3.03019,0.430634,1722.97
3.03382,0.419138,1693.74
3.03745,0.423023,1712.4
3.04108,0.416311,1622.36
3.04471,0.408976,1641.22
3.04834,0.43532,1750.86
3.05197,0.426731,1660.41
3.0556,0.429087,1763.12
3.05924,0.425419,1713.16
3.06287,0.429527,1723.69
3.0665,0.421189,1688.55
3.07013,0.425991,1683.94
3.07376,0.422665,1672.06
3.07739,0.42377,1748.9
3.08102,0.426491,1717.05
3.08465,0.416451,1677.46
3.08828,0.419479,1719.86
3.09192,0.42528,1746.63
3.09555,0.434357,1748.72
3.09918,0.425494,1716.87
3.10281,0.418104,1695.83
3.10644,0.414342,1643.28
3.11007,0.417541,1668.91
3.1137,0.415145,1619.9
3.11733,0.423392,1646.57
3.12096,0.423659,1721.75
3.1246,0.419537,1697.87
3.12823,0.424617,1670.02
3.13186,0.431521,1738.17
3.13549,0.423385,1732.07
3.13912,0.422423,1730.67
3.14275,0.423857,1658.13
3.14638,0.426241,1684.08
3.15001,0.416172,1681.34
3.15365,0.432342,1723.32
3.15728,0.422765,1710.08
3.16091,0.426056,1691.87
3.16454,0.422018,1676.68
3.16817,0.419896,1651.03
3.1718,0.420743,1720
3.17543,0.437928,1732.88
3.17906,0.426028,1728.39
3.18269,0.420218,1696
3.18633,0.426338,1724.11
3.18996,0.407644,1618.76
3.19359,0.429429,1681.21
3.19722,0.417329,1649.28
3.20085,0.408974,1632.62
3.20448,0.41649,1691.78
3.20811,0.417548,1689.4
3.21174,0.419548,1699.17
3.21537,0.427525,1696.42
3.21901,0.421748,1684.88
3.22264,0.420855,1673.74
3.22627,0.42592,1671.31
3.2299,0.417664,1671.49
3.23353,0.429442,1714.33
3.23716,0.423608,1692.31
3.24079,0.418244,1639.93
3.24442,0.417295,1674.19
3.24805,0.420509,1702.64
3.25169,0.423839,1669.08
3.25532,0.429771,1723.81
3.25895,0.413494,1629.17
3.26258,0.415197,1676.98
3.26621,0.406028,1657
3.26984,0.425965,1721.33
3.27347,0.41548,1636.16
3.2771,0.414062,1665.77
3.28073,0.419922,1654.91
3.28437,0.430805,1692.2
3.288,0.418605,1683.63
3.29163,0.423001,1627.71
3.29526,0.423296,1676.25
3.29889,0.425886,1714.19
3.30252,0.425809,1682.8
3.30615,0.415174,1619.18
3.30978,0.427089,1646.43
3.31342,0.415886,1711.79
3.31705,0.427257,1718
3.32068,0.409976,1623.09
3.32431,0.429124,1672.73
3.32794,0.408787,1661.31
3.33157,0.40957,1599.37
3.3352,0.413875,1701.03
3.33883,0.418716,1702.5
3.34246,0.42338,1730.36
3.3461,0.421841,1683.15
3.34973,0.408104,1622.62
3.35336,0.41713,1638.49
3.35699,0.426854,1725.77
3.36062,0.41695,1676.14
3.36425,0.420302,1684.99
3.36788,0.413705,1620.07
3.37151,0.414528,1679.67
3.37514,0.419616,1642.38
3.37878,0.422051,1705.93
3.38241,0.423321,1745.78
3.38604,0.420368,1694.08
3.38967,0.41597,1712.96
3.3933,0.436416,1720.35
3.39693,0.40793,1630.9
3.40056,0.416226,1661.99
3.40419,0.412012,1664.11
3.40782,0.42558,1679.76
3.41146,0.419307,1679.32
3.41509,0.431767,1724.91
3.41872,0.416411,1675.64
3.42235,0.436215,1750.09
3.42598,0.420917,1689.56
3.42961,0.420484,1668.48
3.43324,0.423455,1719.23
3.43687,0.417951,1651.32
3.44051,0.417138,1671.47
3.44414,0.432567,1725.08
3.44777,0.418637,1686.69
3.4514,0.426011,1626.94
3.45503,0.427846,1690.85
3.45866,0.421724,1731.18
3.46229,0.416008,1658.63
3.46592,0.42064,1664.05
3.46955,0.426571,1762.59
3.47319,0.420111,1659.02
3.47682,0.425982,1692.43
3.48045,0.421394,1682.2
3.48408,0.423334,1702.65
3.48771,0.416783,1717.15
3.49134,0.417258,1634.82
3.49497,0.406485,1666.18
3.4986,0.411564,1635.56
3.50223,0.420984,1718.04
3.50587,0.398019,1609.99
3.5095,0.421534,1667.59
3.51313,0.401336,1593.3
3.51676,0.41997,1679.46
3.52039,0.421971,1676.49
3.52402,0.42321,1722.47
3.52765,0.421507,1691.09
3.53128,0.416826,1646.88
3.53491,0.419168,1653.62
3.53855,0.417812,1695.06
3.54218,0.427181,1663.87
3.54581,0.423376,1658.36
3.54944,0.427082,1702.78
3.55307,0.431239,1698.65
3.5567,0.42066,1662.87
3.56033,0.398966,1619.4
3.56396,0.419151,1679.54
3.5676,0.420147,1678.49
3.57123,0.406617,1592.72
3.57486,0.41872,1689.53
3.57849,0.422298,1675.68
3.58212,0.404269,1622.74
3.58575,0.426974,1692.95
3.58938,0.415921,1649.13
3.59301,0.426357,1721.2
3.59664,0.426237,1739.05
3.60028,0.42466,1710.53
3.60391,0.415708,1633.73
3.60754,0.416395,1675.57
3.61117,0.420806,1673.54
3.6148,0.416797,1701.36
3.61843,0.408065,1615.53
3.62206,0.411253,1643.78
3.62569,0.422387,1681.94
3.62932,0.411128,1658.49


==> imagesPhaseDiagram/Data/gr1_kth20_N380_rho0.58.csv <==
r,norm,N
-3.67554,0.00327163,58019
-3.65711,0.00327079,58004
-3.63869,0.0032775,58123
-3.62027,0.00324242,57501
-3.60184,0.00325449,57715
-3.58342,0.00325934,57801
-3.565,0.00326785,57952
-3.54657,0.00327755,58124
-3.52815,0.00324778,57596
-3.50972,0.00325866,57789
-3.4913,0.00326464,57895
-3.47288,0.00329729,58474
-3.45445,0.0032453,57552
-3.43603,0.00327535,58085
-3.41761,0.0032815,58194
-3.39918,0.00330225,58562
-3.38076,0.00329097,58362
-3.36233,0.00324631,57570
-3.34391,0.00330998,58699
-3.32549,0.0033111,58719
-3.30706,0.00329216,58383
-3.28864,0.00331511,58790
-3.27022,0.00330642,58636
-3.25179,0.00328533,58262
-3.23337,0.00331359,58763
-3.21494,0.00329977,58518
-3.19652,0.00331511,58790
-3.1781,0.00332013,58879
-3.15967,0.00332199,58912
-3.14125,0.00330981,58696
-3.12283,0.00329909,58506
-3.1044,0.00333112,59074
-3.08598,0.00333941,59221
-3.06755,0.00332131,58900
-3.04913,0.0033071,58648
-3.03071,0.00330389,58591
-3.01228,0.00330428,58598
-2.99386,0.00330197,58557
-2.97544,0.00330468,58605
-2.95701,0.0032978,58483
-2.93859,0.00331229,58740
-2.92016,0.00327135,58014
-2.90174,0.00326859,57965
-2.88332,0.00328533,58262
-2.86489,0.00328522,58260
-2.84647,0.00328319,58224
-2.82805,0.00326193,57847
-2.80962,0.00324637,57571
-2.7912,0.00324857,57610
-2.77277,0.00323763,57416
-2.75435,0.00324941,57625
-2.73593,0.00326346,57874
-2.7175,0.00320312,56804
-2.69908,0.00323312,57336
-2.68066,0.00321299,56979
-2.66223,0.00325043,57643
-2.64381,0.00325968,57807
-2.62538,0.00323329,57339
-2.60696,0.00322269,57151
-2.58854,0.00320481,56834
-2.57011,0.00320662,56866
-2.55169,0.00319765,56707
-2.53327,0.00325043,57643
-2.51484,0.00324795,57599
-2.49642,0.00322607,57211
-2.47799,0.00324197,57493
-2.45957,0.00323904,57441
-2.44115,0.00325787,57775
-2.42272,0.00324169,57488
-2.4043,0.00325438,57713
-2.38588,0.0032705,57999
-2.36745,0.00326577,57915
-2.34903,0.00326983,57987
-2.3306,0.00325009,57637
-2.31218,0.00328156,58195
-2.29376,0.00327208,58027
-2.27533,0.00329441,58423
-2.25691,0.00330625,58633
-2.23849,0.00330868,58676
-2.22006,0.00331161,58728
-2.20164,0.00329915,58507
-2.18321,0.00332199,58912
-2.16479,0.00329949,58513
-2.14637,0.00329988,58520
-2.12794,0.00334172,59262
-2.10952,0.00332593,58982
-2.0911,0.00330327,58580
-2.07267,0.00332114,58897
-2.05425,0.00330394,58592
-2.03582,0.00330535,58617
-2.0174,0.00331827,58846
-1.99898,0.00332058,58887
-1.98055,0.00328624,58278
-1.96213,0.00329819,58490
-1.94371,0.00329137,58369
-1.92528,0.00328595,58273
-1.90686,0.00329537,58440
-1.88843,0.00330417,58596
-1.87001,0.00328189,58201
-1.85159,0.00329216,58383
-1.83316,0.00329954,58514
-1.81474,0.00329847,58495
-1.79632,0.00331686,58821
-1.77789,0.00331686,58821
-1.75947,0.00331488,58786
-1.74104,0.00334719,59359
-1.72262,0.00333067,59066
-1.7042,0.0033517,59439
-1.68577,0.00336371,59652
-1.66735,0.0033936,60182
-1.64893,0.00340307,60350
-1.6305,0.00341012,60475
-1.61208,0.00343606,60935
-1.59365,0.00345219,61221
-1.57523,0.0034898,61888
-1.55681,0.00351963,62417
-1.53838,0.00351991,62422
-1.51996,0.00353237,62643
-1.50154,0.0034982,62037
-1.48311,0.00347943,61704
-1.46469,0.00343166,60857
-1.44626,0.00342884,60807
-1.42784,0.00336885,59743
-1.40942,0.00335785,59548
-1.39099,0.00331223,58739
-1.37257,0.00329672,58464
-1.35415,0.00327642,58104
-1.33572,0.00322889,57261
-1.3173,0.00321039,56933
-1.29887,0.00321005,56927
-1.28045,0.00314521,55777
-1.26203,0.00313619,55617
-1.2436,0.00311555,55251
-1.22518,0.00309085,54813
-1.20676,0.00304585,54015
-1.18833,0.0030317,53764
-1.16991,0.00302989,53732
-1.15148,0.00298873,53002
-1.13306,0.0029713,52693
-1.11464,0.00297035,52676
-1.09621,0.00294085,52153
-1.07779,0.00290617,51538
-1.05937,0.00291035,51612
-1.04094,0.00290826,51575
-1.02252,0.00288074,51087
-1.00409,0.0028552,50634
-0.985671,0.00283428,50263
-0.967247,0.00283214,50225
-0.948823,0.00280592,49760
-0.930399,0.00281161,49861
-0.911976,0.0027864,49414
-0.893552,0.00279819,49623
-0.875128,0.00275308,48823
-0.856704,0.0027409,48607
-0.838281,0.00273752,48547
-0.819857,0.00272601,48343
-0.801433,0.002748,48733
-0.783009,0.00273436,48491
-0.764586,0.002684,47598
-0.746162,0.00271423,48134
-0.727738,0.0027091,48043
-0.709314,0.00268778,47665
-0.690891,0.00271163,48088
-0.672467,0.00269556,47803
-0.654043,0.00265891,47153
-0.635619,0.0027074,48013
-0.617196,0.00268958,47697
-0.598772,0.0026919,47738
-0.580348,0.00270086,47897
-0.561924,0.00268169,47557
-0.543501,0.0026959,47809
-0.525077,0.00268175,47558
-0.506653,0.00268366,47592
-0.488229,0.00267921,47513
-0.469806,0.00268203,47563
-0.451382,0.00267893,47508
-0.432958,0.00267938,47516
-0.414534,0.00270019,47885
-0.396111,0.00273385,48482
-0.377687,0.00271676,48179
-0.359263,0.00271981,48233
-0.340839,0.00273312,48469
-0.322416,0.00271039,48066
-0.303992,0.00274253,48636
-0.285568,0.00275725,48897
-0.267144,0.00274377,48658
-0.248721,0.00276272,48994
-0.230297,0.002774,49194
-0.211873,0.0027762,49233
-0.193449,0.00280924,49819
-0.175026,0.00278325,49358
-0.156602,0.00279407,49550
-0.138178,0.00283637,50300
-0.119754,0.00281629,49944
-0.101331,0.00284048,50373
-0.0829069,0.00285886,50699
-0.0644831,0.00287561,50996
-0.0460594,0.00287161,50925
-0.0276356,0.00289501,51340
-0.00921188,0.00290206,51465
0.0276356,0.00293347,52022
0.0460594,0.00293978,52134
0.0644831,0.00295388,52384
0.0829069,0.00298895,53006
0.101331,0.00298726,52976
0.119754,0.00296409,52565
0.138178,0.00301049,53388
0.156602,0.00302188,53590
0.175026,0.00303232,53775
0.193449,0.00303677,53854
0.211873,0.00305245,54132
0.230297,0.00306829,54413
0.248721,0.00308888,54778
0.267144,0.00305679,54209
0.285568,0.00309694,54921
0.303992,0.00308769,54757
0.322416,0.00311098,55170
0.340839,0.00312508,55420
0.359263,0.0031429,55736
0.377687,0.00316387,56108
0.396111,0.00316585,56143
0.414534,0.00317058,56227
0.432958,0.00314199,55720
0.451382,0.00317662,56334
0.469806,0.0031985,56722
0.488229,0.00318784,56533
0.506653,0.00319049,56580
0.525077,0.00317679,56337
0.543501,0.0031946,56653
0.561924,0.00321772,57063
0.580348,0.00319821,56717
0.598772,0.00321857,57078
0.617196,0.00321124,56948
0.635619,0.00322376,57170
0.654043,0.00322816,57248
0.672467,0.00323656,57397
0.690891,0.0032193,57091
0.709314,0.0032074,56880
0.727738,0.00321648,57041
0.746162,0.00324135,57482
0.764586,0.00321118,56947
0.783009,0.00323549,57378
0.801433,0.00324073,57471
0.819857,0.00324349,57520
0.838281,0.00324282,57508
0.856704,0.00324592,57563
0.875128,0.0032281,57247
0.893552,0.00324817,57603
0.911976,0.00319725,56700
0.930399,0.0032378,57419
0.948823,0.00321524,57019
0.967247,0.0032502,57639
0.985671,0.00323289,57332
1.00409,0.00323317,57337
1.02252,0.00324473,57542
1.04094,0.00323633,57393
1.05937,0.00321727,57055
1.07779,0.00325612,57744
1.09621,0.003244,57529
1.11464,0.00324513,57549
1.13306,0.00323972,57453
1.15148,0.00321395,56996
1.16991,0.00322161,57132
1.18833,0.0032316,57309
1.20676,0.00323588,57385
1.22518,0.00319833,56719
1.2436,0.00324355,57521
1.26203,0.00323041,57288
1.28045,0.00321784,57065
1.29887,0.00322297,57156
1.3173,0.00323633,57393
1.33572,0.0032599,57811
1.35415,0.00324056,57468
1.37257,0.00326261,57859
1.39099,0.00326718,57940
1.40942,0.00328127,58190
1.42784,0.00325596,57741
1.44626,0.00328285,58218
1.46469,0.00330766,58658
1.48311,0.00326667,57931
1.50154,0.00331156,58727
1.51996,0.00330761,58657
1.53838,0.00332419,58951
1.55681,0.00331009,58701
1.57523,0.00331945,58867
1.59365,0.00330609,58630
1.61208,0.00328127,58190
1.6305,0.00331776,58837
1.64893,0.00331122,58721
1.66735,0.00330236,58564
1.68577,0.0033058,58625
1.7042,0.00329317,58401
1.72262,0.00327913,58152
1.74104,0.00329492,58432
1.75947,0.00328618,58277
1.77789,0.00328015,58170
1.79632,0.00328139,58192
1.81474,0.00327327,58048
1.83316,0.00327654,58106
1.85159,0.00325331,57694
1.87001,0.00327885,58147
1.88843,0.00325404,57707
1.90686,0.00324755,57592
1.92528,0.00325748,57768
1.94371,0.00324287,57509
1.96213,0.00327586,58094
1.98055,0.00328111,58187
1.99898,0.00326554,57911
2.0174,0.00326176,57844
2.03582,0.00328274,58216
2.05425,0.00325906,57796
2.07267,0.00328601,58274
2.0911,0.00327439,58068
2.10952,0.00324987,57633
2.12794,0.00327011,57992
2.14637,0.00323143,57306
2.16479,0.00323723,57409
2.18321,0.00326154,57840
2.20164,0.00324248,57502
2.22006,0.00327541,58086
2.23849,0.00327079,58004
2.25691,0.00324925,57622
2.27533,0.00325889,57793
2.29376,0.00325669,57754
2.31218,0.00323481,57366
2.3306,0.00326791,57953
2.34903,0.00325122,57657
2.36745,0.0032705,57999
2.38588,0.00324879,57614
2.4043,0.00324056,57468
2.42272,0.00326238,57855
2.44115,0.00322928,57268
2.45957,0.00325703,57760
2.47799,0.00327958,58160
2.49642,0.00325838,57784
2.51484,0.00327107,58009
2.53327,0.00325838,57784
2.55169,0.00325635,57748
2.57011,0.00324637,57571
2.58854,0.00325641,57749
2.60696,0.0032506,57646
2.62538,0.00326718,57940
2.64381,0.00326515,57904
2.66223,0.00327039,57997
2.68066,0.00324727,57587
2.69908,0.00324631,57570
2.7175,0.00324958,57628
2.73593,0.0032599,57811
2.75435,0.00323825,57427
2.77277,0.00327248,58034
2.7912,0.00325849,57786
2.80962,0.0032634,57873
2.82805,0.00325556,57734
2.84647,0.00323932,57446
2.86489,0.00326797,57954
2.88332,0.00329813,58489
2.90174,0.00324665,57576
2.92016,0.00327958,58160
2.93859,0.00328973,58340
2.95701,0.00326594,57918
2.97544,0.00326261,57859
2.99386,0.00326413,57886
3.01228,0.00327721,58118
3.03071,0.0032753,58084
3.04913,0.00328127,58190
3.06755,0.00329058,58355
3.08598,0.00328387,58236
3.1044,0.00329565,58445
3.12283,0.00327704,58115
3.14125,0.00328556,58266
3.15967,0.00326481,57898
3.1781,0.00329419,58419
3.19652,0.00327,57990
3.21494,0.00327124,58012
3.23337,0.00329526,58438
3.25179,0.00331477,58784
3.27022,0.00329954,58514
3.28864,0.00325934,57801
3.30706,0.00325596,57741
3.32549,0.00329983,58519
3.34391,0.00326876,57968
3.36233,0.00328669,58286
3.38076,0.00328629,58279
3.39918,0.00326357,57876
3.41761,0.00325517,57727
3.43603,0.00328189,58201
3.45445,0.00327998,58167
3.47288,0.00326244,57856
3.4913,0.00326182,57845
3.50972,0.00331578,58802
3.52815,0.00328449,58247
3.54657,0.00327084,58005
3.565,0.00327372,58056
3.58342,0.00327738,58121
3.60184,0.00329261,58391
3.62027,0.00328167,58197
3.63869,0.00327214,58028
3.65711,0.00326735,57943
3.67554,0.00330445,58601


==> imagesPhaseDiagram/Data/gr1_kth20_N380_rho0.60.csv <==
r,norm,N
-3.63424,0.00340704,19867
-3.61602,0.00342007,19943
-3.59781,0.00337977,19708
-3.57959,0.00336571,19626
-3.56137,0.00342042,19945
-3.54316,0.00344408,20083
-3.52494,0.00340395,19849
-3.50672,0.00335302,19552
-3.48851,0.00336623,19629
-3.47029,0.00343002,20001
-3.45207,0.00340344,19846
-3.43386,0.0034031,19844
-3.41564,0.00336228,19606
-3.39742,0.00338132,19717
-3.37921,0.00340858,19876
-3.36099,0.00342059,19946
-3.34277,0.00341201,19896
-3.32456,0.00338097,19715
-3.30634,0.00339795,19814
-3.28812,0.00341459,19911
-3.26991,0.00343397,20024
-3.25169,0.0034446,20086
-3.23347,0.00343156,20010
-3.21526,0.00340876,19877
-3.19704,0.00344117,20066
-3.17882,0.00343688,20041
-3.16061,0.00346158,20185
-3.14239,0.00347427,20259
-3.12417,0.00345695,20158
-3.10596,0.00342059,19946
-3.08774,0.00346929,20230
-3.06952,0.00341099,19890
-3.05131,0.0034019,19837
-3.03309,0.00345317,20136
-3.01487,0.00340824,19874
-2.99666,0.00346346,20196
-2.97844,0.00342213,19955
-2.96022,0.00338646,19747
-2.94201,0.00341905,19937
-2.92379,0.00345232,20131
-2.90557,0.00335474,19562
-2.88735,0.00344563,20092
-2.86914,0.00341099,19890
-2.85092,0.00343088,20006
-2.8327,0.00340721,19868
-2.81449,0.0034055,19858
-2.79627,0.00338595,19744
-2.77805,0.00338252,19724
-2.75984,0.00332987,19417
-2.74162,0.00334187,19487
-2.7234,0.00338475,19737
-2.70519,0.00336623,19629
-2.68697,0.00332747,19403
-2.66875,0.00334633,19513
-2.65054,0.00329814,19232
-2.63232,0.00337291,19668
-2.6141,0.0033417,19486
-2.59589,0.00331838,19350
-2.57767,0.00331015,19302
-2.55945,0.00335148,19543
-2.54124,0.00335028,19536
-2.52302,0.00332507,19389
-2.5048,0.00332901,19412
-2.48659,0.00331186,19312
-2.46837,0.00331341,19321
-2.45015,0.00333021,19419
-2.43194,0.00327002,19068
-2.41372,0.00327293,19085
-2.3955,0.00333947,19473
-2.37729,0.0033285,19409
-2.35907,0.00332627,19396
-2.34085,0.00330243,19257
-2.32264,0.00327551,19100
-2.30442,0.00329591,19219
-2.2862,0.00334891,19528
-2.26799,0.00341081,19889
-2.24977,0.00339144,19776
-2.23155,0.00342693,19983
-2.21334,0.00343911,20054
-2.19512,0.0034813,20300
-2.1769,0.00346621,20212
-2.15868,0.00349039,20353
-2.14047,0.00347804,20281
-2.12225,0.00347444,20260
-2.10403,0.00345334,20137
-2.08582,0.00346758,20220
-2.0676,0.00352348,20546
-2.04938,0.00345797,20164
-2.03117,0.00348781,20338
-2.01295,0.00348473,20320
-1.99473,0.0034885,20342
-1.97652,0.00350685,20449
-1.9583,0.00343019,20002
-1.94008,0.00347461,20261
-1.92187,0.00350411,20433
-1.90365,0.00350514,20439
-1.88543,0.00344666,20098
-1.86722,0.00347581,20268
-1.849,0.00342453,19969
-1.83078,0.00346175,20186
-1.81257,0.00349828,20399
-1.79435,0.00348147,20301
-1.77613,0.00348799,20339
-1.75792,0.00347221,20247
-1.7397,0.00344357,20080
-1.72148,0.00345009,20118
-1.70327,0.00346312,20194
-1.68505,0.00348387,20315
-1.66683,0.00348559,20325
-1.64862,0.00348953,20348
-1.6304,0.00350702,20450
-1.61218,0.00352126,20533
-1.59397,0.00359894,20986
-1.57575,0.00355624,20737
-1.55753,0.00354955,20698
-1.53932,0.00355984,20758
-1.5211,0.00354183,20653
-1.50288,0.00351114,20474
-1.48467,0.00350925,20463
-1.46645,0.00347958,20290
-1.44823,0.00346895,20228
-1.43001,0.00341699,19925
-1.4118,0.00338629,19746
-1.39358,0.00336794,19639
-1.37536,0.00336228,19606
-1.35715,0.00326316,19028
-1.33893,0.00329128,19192
-1.32071,0.00328597,19161
-1.3025,0.0032467,18932
-1.28428,0.00323675,18874
-1.26606,0.00316867,18477
-1.24785,0.00315855,18418
-1.22963,0.00314106,18316
-1.21141,0.00311259,18150
-1.1932,0.00308155,17969
-1.17498,0.00306457,17870
-1.15676,0.00303233,17682
-1.13855,0.00307177,17912
-1.12033,0.00305582,17819
-1.10211,0.00302599,17645
-1.0839,0.00300352,17514
-1.06568,0.00295876,17253
-1.04746,0.00298346,17397
-1.02925,0.00291109,16975
-1.01103,0.00290303,16928
-0.992813,0.00295173,17212
-0.974596,0.00288296,16811
-0.956379,0.00285981,16676
-0.938163,0.00291314,16987
-0.919946,0.00284815,16608
-0.901729,0.00286513,16707
-0.883512,0.00283631,16539
-0.865296,0.00283014,16503
-0.847079,0.00279927,16323
-0.828862,0.00275897,16088
-0.810645,0.0027991,16322
-0.792429,0.00282551,16476
-0.774212,0.00277664,16191
-0.755995,0.00279979,16326
-0.737778,0.00279807,16316
-0.719562,0.00279996,16327
-0.701345,0.0027516,16045
-0.683128,0.0028027,16343
-0.664911,0.00279155,16278
-0.646695,0.00277406,16176
-0.628478,0.00279276,16285
-0.610261,0.00278195,16222
-0.592044,0.00271507,15832
-0.573828,0.00272553,15893
-0.555611,0.00275657,16074
-0.537394,0.00278761,16255
-0.519177,0.00274354,15998
-0.500961,0.00275366,16057
-0.482744,0.00278298,16228
-0.464527,0.0027588,16087
-0.44631,0.0027504,16038
-0.428094,0.00279018,16270
-0.409877,0.00282705,16485
-0.39166,0.00283323,16521
-0.373443,0.00281865,16436
-0.355227,0.00278144,16219
-0.33701,0.00281248,16400
-0.318793,0.00277389,16175
-0.300576,0.0028478,16606
-0.28236,0.00282465,16471
-0.264143,0.00278898,16263
-0.245926,0.00284815,16608
-0.227709,0.00284077,16565
-0.209493,0.00286187,16688
-0.191276,0.00290594,16945
-0.173059,0.00290611,16946
-0.154842,0.00286924,16731
-0.136626,0.00291091,16974
-0.118409,0.00292343,17047
-0.100192,0.00291983,17026
-0.0819754,0.00294281,17160
-0.0637586,0.0030006,17497
-0.0455419,0.00296356,17281
-0.0273251,0.00300592,17528
-0.00910838,0.00299803,17482
0.0273251,0.00302341,17630
0.0455419,0.00303919,17722
0.0637586,0.00302221,17623
0.0819754,0.00304468,17754
0.100192,0.00304674,17766
0.118409,0.00309321,18037
0.136626,0.00310967,18133
0.154842,0.00310642,18114
0.173059,0.00317913,18538
0.191276,0.0031366,18290
0.209493,0.00315529,18399
0.227709,0.00316541,18458
0.245926,0.00322286,18793
0.264143,0.00316832,18475
0.28236,0.0032539,18974
0.300576,0.0032551,18981
0.318793,0.00326333,19029
0.33701,0.00325201,18963
0.355227,0.00329163,19194
0.373443,0.00331289,19318
0.39166,0.00327671,19107
0.409877,0.00334445,19502
0.428094,0.00331049,19304
0.44631,0.00333587,19452
0.464527,0.00334325,19495
0.482744,0.00335542,19566
0.500961,0.00335662,19573
0.519177,0.00336828,19641
0.537394,0.0033453,19507
0.555611,0.00339281,19784
0.573828,0.00337394,19674
0.592044,0.00343174,20011
0.610261,0.00338783,19755
0.628478,0.0034067,19865
0.646695,0.00335799,19581
0.664911,0.00336142,19601
0.683128,0.00345986,20175
0.701345,0.00345626,20154
0.719562,0.00340516,19856
0.737778,0.00346243,20190
0.755995,0.00344477,20087
0.774212,0.0034199,19942
0.792429,0.00344563,20092
0.810645,0.00345746,20161
0.828862,0.00341236,19898
0.847079,0.00341407,19908
0.865296,0.00346741,20219
0.883512,0.0034211,19949
0.901729,0.00344014,20060
0.919946,0.00340275,19842
0.938163,0.00345626,20154
0.956379,0.00347873,20285
0.974596,0.00344048,20062
0.992813,0.00339109,19774
1.01103,0.00342934,19997
1.02925,0.00341596,19919
1.04746,0.00345283,20134
1.06568,0.00337892,19703
1.0839,0.00344134,20067
1.10211,0.00343945,20056
1.12033,0.00335817,19582
1.13855,0.0033724,19665
1.15676,0.00338715,19751
1.17498,0.00336314,19611
1.1932,0.00338029,19711
1.21141,0.00338218,19722
1.22963,0.00332318,19378
1.24785,0.00337737,19694
1.26606,0.00341527,19915
1.28428,0.00338183,19720
1.3025,0.00337617,19687
1.32071,0.00335165,19544
1.33893,0.00334565,19509
1.35715,0.00337549,19683
1.37536,0.00335988,19592
1.39358,0.00335851,19584
1.4118,0.00334136,19484
1.43001,0.0033832,19728
1.44823,0.00341322,19903
1.46645,0.00336262,19608
1.48467,0.00336091,19598
1.50288,0.00338629,19746
1.5211,0.00338097,19715
1.53932,0.00337995,19709
1.55753,0.00340344,19846
1.57575,0.0034554,20149
1.59397,0.00336674,19632
1.61218,0.00338869,19760
1.6304,0.00337446,19677
1.64862,0.00339487,19796
1.66683,0.00336434,19618
1.68505,0.00337497,19680
1.70327,0.00338663,19748
1.72148,0.00337754,19695
1.7397,0.00335302,19552
1.75792,0.00337189,19662
1.77613,0.00338801,19756
1.79435,0.0033832,19728
1.81257,0.00338012,19710
1.83078,0.003382,19721
1.849,0.00336897,19645
1.86722,0.00335405,19558
1.88543,0.00336074,19597
1.90365,0.00334959,19532
1.92187,0.00334187,19487
1.94008,0.00340395,19849
1.9583,0.003376,19686
1.97652,0.00335954,19590
1.99473,0.00334582,19510
2.01295,0.00339041,19770
2.03117,0.00338681,19749
2.04938,0.00339418,19792
2.0676,0.00339367,19789
2.08582,0.00340001,19826
2.10403,0.0033748,19679
2.12225,0.00336348,19613
2.14047,0.00335748,19578
2.15868,0.00336194,19604
2.1769,0.0033736,19672
2.19512,0.00340138,19834
2.21334,0.00336811,19640
2.23155,0.00338612,19745
2.24977,0.00332078,19364
2.26799,0.00332593,19394
2.2862,0.00339572,19801
2.30442,0.00335868,19585
2.32264,0.00329317,19203
2.34085,0.00331838,19350
2.35907,0.00332027,19361
2.37729,0.00331615,19337
2.3955,0.00335388,19557
2.41372,0.00332918,19413
2.43194,0.00332575,19393
2.45015,0.00330946,19298
2.46837,0.00336623,19629
2.48659,0.00339367,19789
2.5048,0.00333484,19446
2.52302,0.00330723,19285
2.54124,0.0033429,19493
2.55945,0.00333536,19449
2.57767,0.00334822,19524
2.59589,0.00333982,19475
2.6141,0.00332455,19386
2.63232,0.00338458,19736
2.65054,0.00333467,19445
2.66875,0.00333416,19442
2.68697,0.00335439,19560
2.70519,0.00332918,19413
2.7234,0.00335697,19575
2.74162,0.00329643,19222
2.75984,0.0033309,19423
2.77805,0.00333999,19476
2.79627,0.00336726,19635
2.81449,0.0033995,19823
2.8327,0.00336828,19641
2.85092,0.00335611,19570
2.86914,0.00339178,19778
2.88735,0.00333862,19468
2.90557,0.00340841,19875
2.92379,0.00339024,19769
2.94201,0.00341304,19902
2.96022,0.00333433,19443
2.97844,0.00335679,19574
2.99666,0.00335851,19584
3.01487,0.00336125,19600
3.03309,0.00335902,19587
3.05131,0.00337411,19675
3.06952,0.00334873,19527
3.08774,0.00341767,19929
3.10596,0.00333862,19468
3.12417,0.00337034,19653
3.14239,0.00339092,19773
3.16061,0.00341647,19922
3.17882,0.00336537,19624
3.19704,0.00340155,19835
3.21526,0.00341922,19938
3.23347,0.00339144,19776
3.25169,0.00338989,19767
3.26991,0.00334119,19483
3.28812,0.00337737,19694
3.30634,0.00336485,19621
3.32456,0.00344288,20076
3.34277,0.00335971,19591
3.36099,0.00338012,19710
3.37921,0.00340721,19868
3.39742,0.00334342,19496
3.41564,0.00344648,20097
3.43386,0.0034458,20093
3.45207,0.00341459,19911
3.47029,0.00343722,20043
3.48851,0.00339607,19803
3.50672,0.00338732,19752
3.52494,0.00342282,19959
3.54316,0.0034127,19900
3.56137,0.00341373,19906
3.57959,0.00343277,20017
3.59781,0.00343517,20031
3.61602,0.003441,20065
3.63424,0.00340841,19875


==> imagesPhaseDiagram/Data/gr1_kth30_N380_rho0.58.csv <==
r,norm,N
-3.64409,0.00343281,4022
-3.64044,0.00344562,4037
-3.6368,0.00336368,3941
-3.63315,0.00336709,3945
-3.6295,0.00334149,3915
-3.62586,0.00333039,3902
-3.62221,0.00345244,4045
-3.61857,0.00344476,4036
-3.61492,0.00335344,3929
-3.61127,0.00329284,3858
-3.60763,0.00340123,3985
-3.60398,0.00343025,4019
-3.60034,0.0034183,4005
-3.59669,0.00346866,4064
-3.59304,0.00335088,3926
-3.5894,0.00342343,4011
-3.58575,0.0033449,3919
-3.58211,0.00341489,4001
-3.57846,0.00342343,4011
-3.57481,0.00341916,4006
-3.57117,0.00333807,3911
-3.56752,0.00335429,3930
-3.56388,0.00331844,3888
-3.56023,0.00328857,3853
-3.55659,0.00335173,3927
-3.55294,0.00340892,3994
-3.54929,0.00334917,3924
-3.54565,0.0033927,3975
-3.542,0.00333978,3913
-3.53836,0.00342343,4011
-3.53471,0.00341233,3998
-3.53106,0.00346525,4060
-3.52742,0.00335685,3933
-3.52377,0.00338587,3967
-3.52013,0.00339611,3979
-3.51648,0.00338075,3961
-3.51283,0.00343196,4021
-3.50919,0.0032587,3818
-3.50554,0.00334917,3924
-3.5019,0.00335002,3925
-3.49825,0.0033321,3904
-3.4946,0.00337392,3953
-3.49096,0.00339185,3974
-3.48731,0.00340636,3991
-3.48367,0.00335173,3927
-3.48002,0.00337563,3955
-3.47638,0.00334661,3921
-3.47273,0.00335258,3928
-3.46908,0.00352158,4126
-3.46544,0.00327833,3841
-3.46179,0.00344818,4040
-3.45815,0.00349256,4092
-3.4545,0.00332954,3901
-3.45085,0.00336453,3942
-3.44721,0.00341489,4001
-3.44356,0.00341233,3998
-3.43992,0.00335941,3936
-3.43627,0.00336965,3948
-3.43262,0.00335514,3931
-3.42898,0.00339355,3976
-3.42533,0.00341404,4000
-3.42169,0.00332698,3898
-3.41804,0.00346439,4059
-3.41439,0.00342855,4017
-3.41075,0.00346183,4056
-3.4071,0.00338758,3969
-3.40346,0.00336368,3941
-3.39981,0.00337392,3953
-3.39617,0.00343623,4026
-3.39252,0.00336709,3945
-3.38887,0.00338587,3967
-3.38523,0.00332698,3898
-3.38158,0.0033688,3947
-3.37794,0.00350195,4103
-3.37429,0.00331674,3886
-3.37064,0.00337563,3955
-3.367,0.00341574,4002
-3.36335,0.00337478,3954
-3.35971,0.00338246,3963
-3.35606,0.00341318,3999
-3.35241,0.003321,3891
-3.34877,0.00342343,4011
-3.34512,0.00343537,4025
-3.34148,0.00335258,3928
-3.33783,0.00335002,3925
-3.33418,0.00338929,3971
-3.33054,0.00341489,4001
-3.32689,0.00335685,3933
-3.32325,0.00346781,4063
-3.3196,0.00345501,4048
-3.31596,0.00343367,4023
-3.31231,0.00343025,4019
-3.30866,0.00327065,3832
-3.30502,0.00335173,3927
-3.30137,0.0034055,3990
-3.29773,0.00339099,3973
-3.29408,0.00347122,4067
-3.29043,0.00336965,3948
-3.28679,0.00346183,4056
-3.28314,0.0034422,4033
-3.2795,0.00349171,4091
-3.27585,0.00339782,3981
-3.2722,0.00344562,4037
-3.26856,0.0033927,3975
-3.26491,0.00343281,4022
-3.26127,0.00341404,4000
-3.25762,0.00339185,3974
-3.25397,0.00339441,3977
-3.25033,0.00343537,4025
-3.24668,0.00344562,4037
-3.24304,0.0033816,3962
-3.23939,0.00342769,4016
-3.23575,0.00333551,3908
-3.2321,0.00349683,4097
-3.22845,0.00335002,3925
-3.22481,0.00340977,3995
-3.22116,0.00342428,4012
-3.21752,0.00335514,3931
-3.21387,0.00343367,4023
-3.21022,0.00348659,4085
-3.20658,0.00336283,3940
-3.20293,0.00348659,4085
-3.19929,0.00338672,3968
-3.19564,0.00338843,3970
-3.19199,0.00344988,4042
-3.18835,0.00337478,3954
-3.1847,0.00337136,3950
-3.18106,0.00339611,3979
-3.17741,0.00338843,3970
-3.17376,0.00335514,3931
-3.17012,0.00332954,3901
-3.16647,0.00348061,4078
-3.16283,0.00340294,3987
-3.15918,0.00349,4089
-3.15554,0.00333295,3905
-3.15189,0.00342172,4009
-3.14824,0.00339014,3972
-3.1446,0.00342086,4008
-3.14095,0.00334149,3915
-3.13731,0.00339697,3980
-3.13366,0.00350195,4103
-3.13001,0.00348232,4080
-3.12637,0.00336539,3943
-3.12272,0.00343025,4019
-3.11908,0.00350109,4102
-3.11543,0.0033688,3947
-3.11178,0.00333295,3905
-3.10814,0.00337648,3956
-3.10449,0.00348659,4085
-3.10085,0.0033927,3975
-3.0972,0.00343964,4030
-3.09355,0.00344391,4035
-3.08991,0.00343879,4029
-3.08626,0.00349427,4094
-3.08262,0.00337563,3955
-3.07897,0.00344135,4032
-3.07533,0.00329369,3859
-3.07168,0.00338758,3969
-3.06803,0.00332613,3897
-3.06439,0.00342599,4014
-3.06074,0.00335856,3935
-3.0571,0.00344818,4040
-3.05345,0.00342343,4011
-3.0498,0.00338758,3969
-3.04616,0.00340209,3986
-3.04251,0.00336795,3946
-3.03887,0.00340636,3991
-3.03522,0.0034055,3990
-3.03157,0.0035139,4117
-3.02793,0.00344562,4037
-3.02428,0.00336624,3944
-3.02064,0.00345671,4050
-3.01699,0.00338929,3971
-3.01334,0.00341916,4006
-3.0097,0.00333125,3903
-3.00605,0.0034405,4031
-3.00241,0.00344562,4037
-2.99876,0.00338587,3967
-2.99512,0.00333381,3906
-2.99147,0.00339355,3976
-2.98782,0.00341745,4004
-2.98418,0.0034183,4005
-2.98053,0.00339782,3981
-2.97689,0.00333039,3902
-2.97324,0.00335941,3936
-2.96959,0.00339867,3982
-2.96595,0.00340721,3992
-2.9623,0.00348744,4086
-2.95866,0.00333978,3913
-2.95501,0.00339526,3978
-2.95136,0.00340806,3993
-2.94772,0.00344988,4042
-2.94407,0.00330223,3869
-2.94043,0.0033799,3960
-2.93678,0.00342257,4010
-2.93313,0.00347122,4067
-2.92949,0.00338331,3964
-2.92584,0.00342172,4009
-2.9222,0.00355999,4171
-2.91855,0.00348573,4084
-2.91491,0.003321,3891
-2.91126,0.00340038,3984
-2.90761,0.00332783,3899
-2.90397,0.00336965,3948
-2.90032,0.00340721,3992
-2.89668,0.00338843,3970
-2.89303,0.00328857,3853
-2.88938,0.00335685,3933
-2.88574,0.00336027,3937
-2.88209,0.00342086,4008
-2.87845,0.00341745,4004
-2.8748,0.00334661,3921
-2.87115,0.00332869,3900
-2.86751,0.00342513,4013
-2.86386,0.00336197,3939
-2.86022,0.00344135,4032
-2.85657,0.00336795,3946
-2.85292,0.00338416,3965
-2.84928,0.00345586,4049
-2.84563,0.00330137,3868
-2.84199,0.00332271,3893
-2.83834,0.00337221,3951
-2.8347,0.00334576,3920
-2.83105,0.00339953,3983
-2.8274,0.00342172,4009
-2.82376,0.00331674,3886
-2.82011,0.00346013,4054
-2.81647,0.00334149,3915
-2.81282,0.00327406,3836
-2.80917,0.00331588,3885
-2.80553,0.00334149,3915
-2.80188,0.0033816,3962
-2.79824,0.00326041,3820
-2.79459,0.00334661,3921
-2.79094,0.00329455,3860
-2.7873,0.00335771,3934
-2.78365,0.00341318,3999
-2.78001,0.00330991,3878
-2.77636,0.0032843,3848
-2.77271,0.00336368,3941
-2.76907,0.0032715,3833
-2.76542,0.00345586,4049
-2.76178,0.00334576,3920
-2.75813,0.00338502,3966
-2.75449,0.00337136,3950
-2.75084,0.00328686,3851
-2.74719,0.00335173,3927
-2.74355,0.00331247,3881
-2.7399,0.00326041,3820
-2.73626,0.0033082,3876
-2.73261,0.00341489,4001
-2.72896,0.00324931,3807
-2.72532,0.00332356,3894
-2.72167,0.00335514,3931
-2.71803,0.00328601,3850
-2.71438,0.00325955,3819
-2.71073,0.0033082,3876
-2.70709,0.00328857,3853
-2.70344,0.00327748,3840
-2.6998,0.00334746,3922
-2.69615,0.0032715,3833
-2.6925,0.00325699,3816
-2.68886,0.00328686,3851
-2.68521,0.00326382,3824
-2.68157,0.00320749,3758
-2.67792,0.00334576,3920
-2.67427,0.00326638,3827
-2.67063,0.00334149,3915
-2.66698,0.00328601,3850
-2.66334,0.00320749,3758
-2.65969,0.0032476,3805
-2.65605,0.00321346,3765
-2.6524,0.00323736,3793
-2.64875,0.00322883,3783
-2.64511,0.00323053,3785
-2.64146,0.00332613,3897
-2.63782,0.00331588,3885
-2.63417,0.00328004,3843
-2.63052,0.00319895,3748
-2.62688,0.00330479,3872
-2.62323,0.00328686,3851
-2.61959,0.00317505,3720
-2.61594,0.00316908,3713
-2.61229,0.00335088,3926
-2.60865,0.00334149,3915
-2.605,0.00319042,3738
-2.60136,0.00326126,3821
-2.59771,0.00327662,3839
-2.59406,0.00325614,3815
-2.59042,0.00333125,3903
-2.58677,0.00330906,3877
-2.58313,0.0032954,3861
-2.57948,0.00330906,3877
-2.57584,0.00326979,3831
-2.57219,0.00315628,3698
-2.56854,0.00328942,3854
-2.5649,0.00325784,3817
-2.56125,0.00314347,3683
-2.55761,0.00318359,3730
-2.55396,0.00330137,3868
-2.55031,0.00319639,3745
-2.54667,0.00318786,3735
-2.54302,0.00330223,3869
-2.53938,0.00327662,3839
-2.53573,0.00317847,3724
-2.53208,0.0032826,3846
-2.52844,0.00323053,3785
-2.52479,0.00333295,3905
-2.52115,0.0031981,3747
-2.5175,0.00326211,3822
-2.51385,0.00321432,3766
-2.51021,0.0032459,3803
-2.50656,0.00321944,3772
-2.50292,0.00323651,3792
-2.49927,0.00321602,3768
-2.49563,0.00313409,3672
-2.49198,0.00314006,3679
-2.48833,0.00331332,3882
-2.48469,0.0032587,3818
-2.48104,0.0032715,3833
-2.4774,0.00324248,3799
-2.47375,0.00310165,3634
-2.4701,0.00320322,3753
-2.46646,0.00324504,3802
-2.46281,0.00317591,3721
-2.45917,0.00317505,3720
-2.45552,0.003222,3775
-2.45187,0.00319981,3749
-2.44823,0.00313409,3672
-2.44458,0.00319725,3746
-2.44094,0.00334064,3914
-2.43729,0.00317335,3718
-2.43364,0.00322797,3782
-2.43,0.00321176,3763
-2.42635,0.00326638,3827
-2.42271,0.00312811,3665
-2.41906,0.0032843,3848
-2.41542,0.00324504,3802
-2.41177,0.00322626,3780
-2.40812,0.00322456,3778
-2.40448,0.00322541,3779
-2.40083,0.00332271,3893
-2.39719,0.00326467,3825
-2.39354,0.00329455,3860
-2.38989,0.00323395,3789
-2.38625,0.00323907,3795
-2.3826,0.00317079,3715
-2.37896,0.00325614,3815
-2.37531,0.00319127,3739
-2.37166,0.00321688,3769
-2.36802,0.00331759,3887
-2.36437,0.00335344,3929
-2.36073,0.00325955,3819
-2.35708,0.00338246,3963
-2.35343,0.003187,3734
-2.34979,0.00325358,3812
-2.34614,0.00317761,3723
-2.3425,0.00328601,3850
-2.33885,0.00323053,3785
-2.33521,0.00328942,3854
-2.33156,0.00322029,3773
-2.32791,0.00327491,3837
-2.32427,0.00327918,3842
-2.32062,0.00329284,3858
-2.31698,0.00322968,3784
-2.31333,0.00335514,3931
-2.30968,0.00336453,3942
-2.30604,0.00334405,3918
-2.30239,0.00330223,3869
-2.29875,0.00332527,3896
-2.2951,0.00336368,3941
-2.29145,0.00321944,3772
-2.28781,0.00332186,3892
-2.28416,0.00337563,3955
-2.28052,0.00320663,3757
-2.27687,0.00343452,4024
-2.27322,0.00325955,3819
-2.26958,0.00325187,3810
-2.26593,0.00323053,3785
-2.26229,0.00341489,4001
-2.25864,0.00332442,3895
-2.255,0.00331588,3885
-2.25135,0.00338416,3965
-2.2477,0.00343111,4020
-2.24406,0.00336027,3937
-2.24041,0.00336539,3943
-2.23677,0.00342086,4008
-2.23312,0.00347378,4070
-2.22947,0.00338331,3964
-2.22583,0.00350536,4107
-2.22218,0.00332613,3897
-2.21854,0.00341404,4000
-2.21489,0.00344732,4039
-2.21124,0.00342172,4009
-2.2076,0.00349256,4092
-2.20395,0.0034294,4018
-2.20031,0.00343367,4023
-2.19666,0.00345927,4053
-2.19301,0.00345586,4049
-2.18937,0.00348915,4088
-2.18572,0.00345159,4044
-2.18208,0.00340209,3986
-2.17843,0.0034533,4046
-2.17479,0.00351902,4123
-2.17114,0.00345842,4052
-2.16749,0.00348317,4081
-2.16385,0.00343879,4029
-2.1602,0.00357962,4194
-2.15656,0.00346695,4062
-2.15291,0.00343281,4022
-2.14926,0.00344818,4040
-2.14562,0.00346354,4058
-2.14197,0.00340721,3992
-2.13833,0.00348061,4078
-2.13468,0.00351646,4120
-2.13103,0.00362912,4252
-2.12739,0.00346098,4055
-2.12374,0.00357108,4184
-2.1201,0.00348232,4080
-2.11645,0.00339185,3974
-2.1128,0.00346098,4055
-2.10916,0.00350195,4103
-2.10551,0.00346013,4054
-2.10187,0.00358986,4206
-2.09822,0.00342343,4011
-2.09458,0.0035028,4104
-2.09093,0.00348573,4084
-2.08728,0.00353353,4140
-2.08364,0.00360096,4219
-2.07999,0.00347208,4068
-2.07635,0.00347122,4067
-2.0727,0.00361803,4239
-2.06905,0.00352073,4125
-2.06541,0.00347208,4068
-2.06176,0.00355743,4168
-2.05812,0.0035156,4119
-2.05447,0.00349597,4096
-2.05082,0.00353438,4141
-2.04718,0.0035873,4203
-2.04353,0.00348573,4084
-2.03989,0.00344988,4042
-2.03624,0.0034533,4046
-2.03259,0.00349597,4096
-2.02895,0.00349341,4093
-2.0253,0.00340977,3995
-2.02166,0.00361376,4234
-2.01801,0.00347634,4073
-2.01437,0.00351646,4120
-2.01072,0.00354548,4154
-2.00707,0.00358218,4197
-2.00343,0.00356511,4177
-1.99978,0.00359071,4207
-1.99614,0.00348573,4084
-1.99249,0.00347037,4066
-1.98884,0.00351816,4122
-1.9852,0.00353438,4141
-1.98155,0.00360096,4219
-1.97791,0.0035156,4119
-1.97426,0.0036129,4233
-1.97061,0.00354462,4153
-1.96697,0.00362485,4247
-1.96332,0.00349597,4096
-1.95968,0.00354718,4156
-1.95603,0.00353524,4142
-1.95238,0.003624,4246
-1.94874,0.0036718,4302
-1.94509,0.00355145,4161
-1.94145,0.00353609,4143
-1.9378,0.00349683,4097
-1.93416,0.00346866,4064
-1.93051,0.00351475,4118
-1.92686,0.00354804,4157
-1.92322,0.00354462,4153
-1.91957,0.00357876,4193
-1.91593,0.00353182,4138
-1.91228,0.003624,4246
-1.90863,0.00360864,4228
-1.90499,0.00371191,4349
-1.90134,0.00362229,4244
-1.8977,0.00354292,4151
-1.89405,0.00352926,4135
-1.8904,0.00360096,4219
-1.88676,0.00356511,4177
-1.88311,0.00352585,4131
-1.87947,0.00350963,4112
-1.87582,0.00361546,4236
-1.87217,0.00360949,4229
-1.86853,0.00354462,4153
-1.86488,0.00349427,4094
-1.86124,0.00353524,4142
-1.85759,0.00371191,4349
-1.85395,0.00359327,4210
-1.8503,0.00357108,4184
-1.84665,0.00358389,4199
-1.84301,0.00358218,4197
-1.83936,0.00355401,4164
-1.83572,0.00359157,4208
-1.83207,0.0035745,4188
-1.82842,0.00357535,4189
-1.82478,0.00357364,4187
-1.82113,0.00367777,4309
-1.81749,0.00352414,4129
-1.81384,0.00341916,4006
-1.81019,0.00359327,4210
-1.80655,0.00350451,4106
-1.8029,0.00354206,4150
-1.79926,0.00358901,4205
-1.79561,0.00368375,4316
-1.79196,0.00355913,4170
-1.78832,0.00359669,4214
-1.78467,0.00366497,4294
-1.78103,0.00353609,4143
-1.77738,0.00346695,4062
-1.77374,0.00356084,4172
-1.77009,0.00361205,4232
-1.76644,0.00353865,4146
-1.7628,0.0035762,4190
-1.75915,0.00358132,4196
-1.75551,0.00348659,4085
-1.75186,0.00351816,4122
-1.74821,0.00352926,4135
-1.74457,0.00362315,4245
-1.74092,0.0036479,4274
-1.73728,0.00352926,4135
-1.73363,0.00360266,4221
-1.72998,0.00354462,4153
-1.72634,0.00353694,4144
-1.72269,0.00349512,4095
-1.71905,0.00357108,4184
-1.7154,0.0034789,4076
-1.71175,0.00353438,4141
-1.70811,0.00354633,4155
-1.70446,0.00350195,4103
-1.70082,0.00356596,4178
-1.69717,0.00354548,4154
-1.69353,0.0035267,4132
-1.68988,0.00355145,4161
-1.68623,0.00353011,4136
-1.68259,0.00346525,4060
-1.67894,0.00353267,4139
-1.6753,0.00356938,4182
-1.67165,0.00360352,4222
-1.668,0.00358047,4195
-1.66436,0.00354718,4156
-1.66071,0.00362229,4244
-1.65707,0.0036607,4289
-1.65342,0.00354718,4156
-1.64977,0.00346098,4055
-1.64613,0.00347464,4071
-1.64248,0.00345159,4044
-1.63884,0.0035395,4147
-1.63519,0.00349683,4097
-1.63154,0.00349171,4091
-1.6279,0.00355572,4166
-1.62425,0.00354462,4153
-1.62061,0.00360693,4226
-1.61696,0.00362059,4242
-1.61332,0.00358132,4196
-1.60967,0.00349768,4098
-1.60602,0.00361717,4238
-1.60238,0.00356767,4180
-1.59873,0.00360608,4225
-1.59509,0.00341404,4000
-1.59144,0.00353011,4136
-1.58779,0.00358218,4197
-1.58415,0.00360949,4229
-1.5805,0.00360778,4227
-1.57686,0.00341233,3998
-1.57321,0.0035634,4175
-1.56956,0.00356938,4182
-1.56592,0.00366838,4298
-1.56227,0.00361205,4232
-1.55863,0.00344988,4042
-1.55498,0.00360352,4222
-1.55133,0.00362741,4250
-1.54769,0.00357706,4191
-1.54404,0.00354718,4156
-1.5404,0.00360352,4222
-1.53675,0.00355913,4170
-1.53311,0.00345671,4050
-1.52946,0.00361461,4235
-1.52581,0.0035762,4190
-1.52217,0.00354804,4157
-1.51852,0.00349085,4090
-1.51488,0.00360352,4222
-1.51123,0.00353694,4144
-1.50758,0.00357194,4185
-1.50394,0.00359839,4216
-1.50029,0.00351134,4114
-1.49665,0.00356596,4178
-1.493,0.00350963,4112
-1.48935,0.00353182,4138
-1.48571,0.00348061,4078
-1.48206,0.00352414,4129
-1.47842,0.00349256,4092
-1.47477,0.00341489,4001
-1.47112,0.00350622,4108
-1.46748,0.00350707,4109
-1.46383,0.00357962,4194
-1.46019,0.00346866,4064
-1.45654,0.00350963,4112
-1.4529,0.0033688,3947
-1.44925,0.00355145,4161
-1.4456,0.00346951,4065
-1.44196,0.00349171,4091
-1.43831,0.00353182,4138
-1.43467,0.00339697,3980
-1.43102,0.00350878,4111
-1.42737,0.00339355,3976
-1.42373,0.00343281,4022
-1.42008,0.00348573,4084
-1.41644,0.00343794,4028
-1.41279,0.00339526,3978
-1.40914,0.003356,3932
-1.4055,0.00332783,3899
-1.40185,0.00340123,3985
-1.39821,0.00342257,4010
-1.39456,0.00343196,4021
-1.39091,0.00339014,3972
-1.38727,0.00347037,4066
-1.38362,0.00338929,3971
-1.37998,0.00339355,3976
-1.37633,0.00344391,4035
-1.37269,0.00337392,3953
-1.36904,0.00337904,3959
-1.36539,0.00327918,3842
-1.36175,0.00335685,3933
-1.3581,0.00335344,3929
-1.35446,0.00333551,3908
-1.35081,0.00332527,3896
-1.34716,0.00338587,3967
-1.34352,0.00336368,3941
-1.33987,0.00339014,3972
-1.33623,0.00336283,3940
-1.33258,0.00332527,3896
-1.32893,0.00330991,3878
-1.32529,0.00327662,3839
-1.32164,0.00325955,3819
-1.318,0.00327577,3838
-1.31435,0.0033432,3917
-1.3107,0.00320919,3760
-1.30706,0.00326211,3822
-1.30341,0.00327833,3841
-1.29977,0.00331162,3880
-1.29612,0.00325699,3816
-1.29248,0.00327577,3838
-1.28883,0.00326894,3830
-1.28518,0.00320749,3758
-1.28154,0.00338758,3969
-1.27789,0.00314433,3684
-1.27425,0.00324419,3801
-1.2706,0.00322114,3774
-1.26695,0.00318871,3736
-1.26331,0.00323053,3785
-1.25966,0.00313665,3675
-1.25602,0.00321688,3769
-1.25237,0.00325784,3817
-1.24872,0.00318871,3736
-1.24508,0.003222,3775
-1.24143,0.00316993,3714
-1.23779,0.00325614,3815
-1.23414,0.00316396,3707
-1.23049,0.00313835,3677
-1.22685,0.00318018,3726
-1.2232,0.00317249,3717
-1.21956,0.00323565,3791
-1.21591,0.00320919,3760
-1.21227,0.00311104,3645
-1.20862,0.00323139,3786
-1.20497,0.00305471,3579
-1.20133,0.0031614,3704
-1.19768,0.00305556,3580
-1.19404,0.00321005,3761
-1.19039,0.00311104,3645
-1.18674,0.00315969,3702
-1.1831,0.00309397,3625
-1.17945,0.00323309,3788
-1.17581,0.00311787,3653
-1.17216,0.0031375,3676
-1.16851,0.00311104,3645
-1.16487,0.00308373,3613
-1.16122,0.00318018,3726
-1.15758,0.00314689,3687
-1.15393,0.00314774,3688
-1.15028,0.0030897,3620
-1.14664,0.00309909,3631
-1.14299,0.00310933,3643
-1.13935,0.00323224,3787
-1.1357,0.00310507,3638
-1.13206,0.00314433,3684
-1.12841,0.00309482,3626
-1.12476,0.00312384,3660
-1.12112,0.00307178,3599
-1.11747,0.00303679,3558
-1.11383,0.0031742,3719
-1.11018,0.00309482,3626
-1.10653,0.00314091,3680
-1.10289,0.00304617,3569
-1.09924,0.00311446,3649
-1.0956,0.00302142,3540
-1.09195,0.00310421,3637
-1.0883,0.0030402,3562
-1.08466,0.00309312,3624
-1.08101,0.0031247,3661
-1.07737,0.00309141,3622
-1.07372,0.00297789,3489
-1.07007,0.00308202,3611
-1.06643,0.00293266,3436
-1.06278,0.00302825,3548
-1.05914,0.0031486,3689
-1.05549,0.00299155,3505
-1.05185,0.00296936,3479
-1.0482,0.00300265,3518
-1.04455,0.00302398,3543
-1.04091,0.00308373,3613
-1.03726,0.00300094,3516
-1.03362,0.00314518,3685
-1.02997,0.0030274,3547
-1.02632,0.00302313,3542
-1.02268,0.00310848,3642
-1.01903,0.00299838,3513
-1.01539,0.00300691,3523
-1.01174,0.00305471,3579
-1.00809,0.00301801,3536
-1.00445,0.00298899,3502
-1.0008,0.00294973,3456
-0.997156,0.00294119,3446
-0.99351,0.00298984,3503
-0.989865,0.00307605,3604
-0.986219,0.00290449,3403
-0.982573,0.00293436,3438
-0.978927,0.00292498,3427
-0.975281,0.00298216,3494
-0.971635,0.00283024,3316
-0.967989,0.0030402,3562
-0.964343,0.00302057,3539
-0.960697,0.00298984,3503
-0.957051,0.00295912,3467
-0.953405,0.00297619,3487
-0.94976,0.00299752,3512
-0.946114,0.00295314,3460
-0.942468,0.00286096,3352
-0.938822,0.00294375,3449
-0.935176,0.0029668,3476
-0.93153,0.0029907,3504
-0.927884,0.00299582,3510
-0.924238,0.00294887,3455
-0.920592,0.00291729,3418
-0.916946,0.0028456,3334
-0.9133,0.00290876,3408
-0.909655,0.00290961,3409
-0.906009,0.00299326,3507
-0.902363,0.00288059,3375
-0.898717,0.00299326,3507
-0.895071,0.00286779,3360
-0.891425,0.00300435,3520
-0.887779,0.00296253,3471
-0.884133,0.00284475,3333
-0.880487,0.00290876,3408
-0.876841,0.00293351,3437
-0.873195,0.00283706,3324
-0.86955,0.00284901,3338
-0.865904,0.0028584,3349
-0.862258,0.00296168,3470
-0.858612,0.00281146,3294
-0.854966,0.00293693,3441
-0.85132,0.00278073,3258
-0.847674,0.00292839,3431
-0.844028,0.00284219,3330
-0.840382,0.0028951,3392
-0.836736,0.00295912,3467
-0.83309,0.00285328,3343
-0.829445,0.00294034,3445
-0.825799,0.00294717,3453
-0.822153,0.0028695,3362
-0.818507,0.00290278,3401
-0.814861,0.00287803,3372
-0.811215,0.00286438,3356
-0.807569,0.00289852,3396
-0.803923,0.00288913,3385
-0.800277,0.00278927,3268
-0.796631,0.00291473,3415
-0.792985,0.00292327,3425
-0.78934,0.00287291,3366
-0.785694,0.00290364,3402
-0.782048,0.00279695,3277
-0.778402,0.00295058,3457
-0.774756,0.00281658,3300
-0.77111,0.00275171,3224
-0.767464,0.00291388,3414
-0.763818,0.00277305,3249
-0.760172,0.00281231,3295
-0.756526,0.00280975,3292
-0.75288,0.00288059,3375
-0.749235,0.0028328,3319
-0.745589,0.00285755,3348
-0.741943,0.00283365,3320
-0.738297,0.00285499,3345
-0.734651,0.00286182,3353
-0.731005,0.00286608,3358
-0.727359,0.00286438,3356
-0.723713,0.00285499,3345
-0.720067,0.00277988,3257
-0.716421,0.00289254,3389
-0.712775,0.00284475,3333
-0.709129,0.00287974,3374
-0.705484,0.0027594,3233
-0.701838,0.00287547,3369
-0.698192,0.00275086,3223
-0.694546,0.00281658,3300
-0.6909,0.00284304,3331
-0.687254,0.00281402,3297
-0.683608,0.00270392,3168
-0.679962,0.00286011,3351
-0.676316,0.00287206,3365
-0.67267,0.00273038,3199
-0.669024,0.00278073,3258
-0.665379,0.00288401,3379
-0.661733,0.00276196,3236
-0.658087,0.00286182,3353
-0.654441,0.00276281,3237
-0.650795,0.00278756,3266
-0.647149,0.00275598,3229
-0.643503,0.00288828,3384
-0.639857,0.00283024,3316
-0.636211,0.00291815,3419
-0.632565,0.0028567,3347
-0.628919,0.002785,3263
-0.625274,0.00287803,3372
-0.621628,0.00274915,3221
-0.617982,0.00272269,3190
-0.614336,0.00277476,3251
-0.61069,0.00283792,3325
-0.607044,0.00285755,3348
-0.603398,0.0027483,3220
-0.599752,0.00273806,3208
-0.596106,0.002785,3263
-0.59246,0.00273464,3204
-0.588814,0.00280207,3283
-0.585169,0.0027961,3276
-0.581523,0.00276964,3245
-0.577877,0.00277476,3251
-0.574231,0.00283536,3322
-0.570585,0.00289084,3387
-0.566939,0.00275342,3226
-0.563293,0.00276964,3245
-0.559647,0.0027372,3207
-0.556001,0.00285755,3348
-0.552355,0.00278756,3266
-0.548709,0.00288913,3385
-0.545064,0.00282768,3313
-0.541418,0.00282255,3307
-0.537772,0.00280378,3285
-0.534126,0.00291644,3417
-0.53048,0.00285243,3342
-0.526834,0.00281146,3294
-0.523188,0.00281061,3293
-0.519542,0.00277817,3255
-0.515896,0.00281231,3295
-0.51225,0.00284731,3336
-0.508604,0.00276025,3234
-0.504959,0.00277647,3253
-0.501313,0.00286523,3357
-0.497667,0.00268173,3142
-0.494021,0.00272269,3190
-0.490375,0.00283706,3324
-0.486729,0.00288315,3378
-0.483083,0.00277561,3252
-0.479437,0.00280719,3289
-0.475791,0.00282938,3315
-0.472145,0.00278329,3261
-0.468499,0.00282426,3309
-0.464854,0.00284389,3332
-0.461208,0.00288998,3386
-0.457562,0.00271587,3182
-0.453916,0.00285499,3345
-0.45027,0.00283792,3325
-0.446624,0.00280378,3285
-0.442978,0.00282597,3311
-0.439332,0.00286864,3361
-0.435686,0.0028345,3321
-0.43204,0.0029557,3463
-0.428394,0.00275342,3226
-0.424749,0.0028823,3377
-0.421103,0.00277903,3256
-0.417457,0.00275513,3228
-0.413811,0.00280719,3289
-0.410165,0.00285413,3344
-0.406519,0.00288486,3380
-0.402873,0.00283109,3317
-0.399227,0.00281402,3297
-0.395581,0.00291644,3417
-0.391935,0.00272696,3195
-0.388289,0.00287974,3374
-0.384644,0.00277134,3247
-0.380998,0.00268343,3144
-0.377352,0.00288998,3386
-0.373706,0.00287462,3368
-0.37006,0.0028712,3364
-0.366414,0.00291985,3421
-0.362768,0.00273806,3208
-0.359122,0.00272269,3190
-0.355476,0.00274659,3218
-0.35183,0.00276452,3239
-0.348184,0.00273976,3210
-0.344538,0.00284475,3333
-0.340893,0.00275001,3222
-0.337247,0.00285755,3348
-0.333601,0.00283536,3322
-0.329955,0.00280548,3287
-0.326309,0.0028089,3291
-0.322663,0.00284645,3335
-0.319017,0.00278159,3259
-0.315371,0.00277732,3254
-0.311725,0.00285328,3343
-0.308079,0.00286438,3356
-0.304433,0.00282512,3310
-0.300788,0.00277903,3256
-0.297142,0.00274915,3221
-0.293496,0.00294546,3451
-0.28985,0.00280805,3290
-0.286204,0.00285157,3341
-0.282558,0.00286096,3352
-0.278912,0.00291388,3414
-0.275266,0.00288913,3385
-0.27162,0.00286779,3360
-0.267974,0.0028456,3334
-0.264328,0.00288913,3385
-0.260683,0.00286267,3354
-0.257037,0.00285499,3345
-0.253391,0.00285413,3344
-0.249745,0.00285157,3341
-0.246099,0.00280975,3292
-0.242453,0.00296594,3475
-0.238807,0.00283877,3326
-0.235161,0.00289169,3388
-0.231515,0.00278841,3267
-0.227869,0.00288742,3383
-0.224223,0.00294887,3455
-0.220578,0.00293949,3444
-0.216932,0.00286608,3358
-0.213286,0.00281743,3301
-0.20964,0.00284219,3330
-0.205994,0.00291729,3418
-0.202348,0.00288059,3375
-0.198702,0.00286694,3359
-0.195056,0.00276964,3245
-0.19141,0.00288059,3375
-0.187764,0.0028695,3362
-0.184118,0.00284475,3333
-0.180473,0.00282768,3313
-0.176827,0.00292668,3429
-0.173181,0.00285328,3343
-0.169535,0.00289254,3389
-0.165889,0.00288571,3381
-0.162243,0.00290961,3409
-0.158597,0.00286438,3356
-0.154951,0.00282768,3313
-0.151305,0.00280634,3288
-0.147659,0.00296082,3469
-0.144013,0.00287974,3374
-0.140368,0.00287974,3374
-0.136722,0.00294205,3447
-0.133076,0.00285499,3345
-0.12943,0.00282682,3312
-0.125784,0.00285499,3345
-0.122138,0.0028934,3390
-0.118492,0.00285413,3344
-0.114846,0.00292498,3427
-0.1112,0.00292071,3422
-0.107554,0.00286864,3361
-0.103908,0.0029429,3448
-0.100263,0.00294973,3456
-0.0966166,0.00294887,3455
-0.0929707,0.00287291,3366
-0.0893248,0.00292412,3426
-0.0856789,0.00287803,3372
-0.082033,0.00292412,3426
-0.0783871,0.00288828,3384
-0.0747412,0.00285157,3341
-0.0710952,0.00288998,3386
-0.0674493,0.00284645,3335
-0.0638034,0.00290193,3400
-0.0601575,0.00283194,3318
-0.0565116,0.00302142,3540
-0.0528657,0.00296253,3471
-0.0492198,0.002954,3461
-0.0455739,0.00288998,3386
-0.041928,0.00292583,3428
-0.0382821,0.00294631,3452
-0.0346361,0.00290876,3408
-0.0309902,0.0029429,3448
-0.0273443,0.00290791,3407
-0.0236984,0.00292924,3432
-0.0200525,0.00293436,3438
-0.0164066,0.00292242,3424
-0.0127607,0.0030035,3519
-0.00911478,0.00290705,3406
-0.00546886,0.00288998,3386
-0.00182296,0.00291303,3413
0.00546886,0.00289852,3396
0.00911478,0.00297363,3484
0.0127607,0.00307519,3603
0.0164066,0.00295485,3462
0.0200525,0.00292839,3431
0.0236984,0.00309738,3629
0.0273443,0.00296253,3471
0.0309902,0.00304788,3571
0.0346361,0.0030513,3575
0.0382821,0.00295912,3467
0.041928,0.00300179,3517
0.0455739,0.0029907,3504
0.0492198,0.0031008,3633
0.0528657,0.00301716,3535
0.0565116,0.00297875,3490
0.0601575,0.00296338,3472
0.0638034,0.00304191,3564
0.0674493,0.00303593,3557
0.0710952,0.00308031,3609
0.0747412,0.00296594,3475
0.0783871,0.0029318,3435
0.082033,0.00297875,3490
0.0856789,0.00302825,3548
0.0893248,0.00300435,3520
0.0929707,0.00297277,3483
0.0966166,0.00302825,3548
0.100263,0.00302654,3546
0.103908,0.00300691,3523
0.107554,0.00307349,3601
0.1112,0.0030402,3562
0.114846,0.00308202,3611
0.118492,0.00302996,3550
0.122138,0.00299411,3508
0.125784,0.00306154,3587
0.12943,0.00306068,3586
0.133076,0.00297789,3489
0.136722,0.0029796,3491
0.140368,0.00305471,3579
0.144013,0.00300947,3526
0.147659,0.00297619,3487
0.151305,0.00305215,3576
0.154951,0.00307605,3604
0.158597,0.00296936,3479
0.162243,0.00314006,3679
0.165889,0.00299582,3510
0.169535,0.00298045,3492
0.173181,0.00303679,3558
0.176827,0.00301459,3532
0.180473,0.00312043,3656
0.184118,0.00303252,3553
0.187764,0.00303252,3553
0.19141,0.00301374,3531
0.195056,0.00297875,3490
0.198702,0.00305471,3579
0.202348,0.00300606,3522
0.205994,0.00308288,3612
0.20964,0.00302996,3550
0.213286,0.00304532,3568
0.216932,0.00307178,3599
0.220578,0.00310763,3641
0.224223,0.00307263,3600
0.227869,0.00316823,3712
0.231515,0.00316737,3711
0.235161,0.00315713,3699
0.238807,0.00310848,3642
0.242453,0.00318274,3729
0.246099,0.00306324,3589
0.249745,0.00306666,3593
0.253391,0.00304703,3570
0.257037,0.0031264,3663
0.260683,0.00310165,3634
0.264328,0.00317932,3725
0.267974,0.00313921,3678
0.27162,0.00317591,3721
0.275266,0.00313921,3678
0.278912,0.00309312,3624
0.282558,0.00313494,3673
0.286204,0.00304703,3570
0.28985,0.00317505,3720
0.293496,0.00311189,3646
0.297142,0.00317847,3724
0.300788,0.00312555,3662
0.304433,0.00313238,3670
0.308079,0.00311531,3650
0.311725,0.00315628,3698
0.315371,0.00323395,3789
0.319017,0.00311872,3654
0.322663,0.00309226,3623
0.326309,0.00317079,3715
0.329955,0.00315372,3695
0.333601,0.00314518,3685
0.337247,0.00320578,3756
0.340893,0.00316396,3707
0.344538,0.00324077,3797
0.348184,0.00318871,3736
0.35183,0.00315116,3692
0.355476,0.00321773,3770
0.359122,0.00314433,3684
0.362768,0.00314433,3684
0.366414,0.00313494,3673
0.37006,0.0031853,3732
0.373706,0.00321858,3771
0.377352,0.00316908,3713
0.380998,0.00313153,3669
0.384644,0.00303593,3557
0.388289,0.00320237,3752
0.391935,0.003222,3775
0.395581,0.00316481,3708
0.399227,0.00323224,3787
0.402873,0.00315628,3698
0.406519,0.00320919,3760
0.410165,0.00315798,3700
0.413811,0.00316225,3705
0.417457,0.00321517,3767
0.421103,0.00323821,3794
0.424749,0.00322285,3776
0.428394,0.00323907,3795
0.43204,0.00321858,3771
0.435686,0.00324163,3798
0.439332,0.00328345,3847
0.442978,0.00318786,3735
0.446624,0.00317164,3716
0.45027,0.00323224,3787
0.453916,0.00320322,3753
0.457562,0.00313579,3674
0.461208,0.00315969,3702
0.464854,0.0031853,3732
0.468499,0.00320919,3760
0.472145,0.00317932,3725
0.475791,0.00322285,3776
0.479437,0.00316396,3707
0.483083,0.00327662,3839
0.486729,0.00324333,3800
0.490375,0.00330906,3877
0.494021,0.00330308,3870
0.497667,0.00323821,3794
0.501313,0.00327321,3835
0.504959,0.0031981,3747
0.508604,0.00325443,3813
0.51225,0.00313665,3675
0.515896,0.00331247,3881
0.519542,0.0032587,3818
0.523188,0.00326382,3824
0.526834,0.00326041,3820
0.53048,0.00326809,3829
0.534126,0.00316225,3705
0.537772,0.00321602,3768
0.541418,0.00328772,3852
0.545064,0.00318103,3727
0.548709,0.00330906,3877
0.552355,0.00318188,3728
0.556001,0.00321517,3767
0.559647,0.00317249,3717
0.563293,0.00324077,3797
0.566939,0.00332442,3895
0.570585,0.00327491,3837
0.574231,0.00330735,3875
0.577877,0.00331247,3881
0.581523,0.00322797,3782
0.585169,0.00328345,3847
0.588814,0.00316823,3712
0.59246,0.00326894,3830
0.596106,0.00326894,3830
0.599752,0.00331076,3879
0.603398,0.00331503,3884
0.607044,0.00320066,3750
0.61069,0.00336795,3946
0.614336,0.0031853,3732
0.617982,0.00337307,3952
0.621628,0.00332442,3895
0.625274,0.00328772,3852
0.628919,0.0032715,3833
0.632565,0.00325528,3814
0.636211,0.00331076,3879
0.639857,0.00328089,3844
0.643503,0.00326467,3825
0.647149,0.0033082,3876
0.650795,0.00322456,3778
0.654441,0.00329113,3856
0.658087,0.00322114,3774
0.661733,0.00335002,3925
0.665379,0.00334832,3923
0.669024,0.00330393,3871
0.67267,0.0033321,3904
0.676316,0.00329284,3858
0.679962,0.00322712,3781
0.683608,0.00330991,3878
0.687254,0.00318871,3736
0.6909,0.00323651,3792
0.694546,0.00323907,3795
0.698192,0.00329711,3863
0.701838,0.00335173,3927
0.705484,0.00327406,3836
0.709129,0.00330906,3877
0.712775,0.00323224,3787
0.716421,0.00340636,3991
0.720067,0.00339355,3976
0.723713,0.00334661,3921
0.727359,0.00336368,3941
0.731005,0.00329967,3866
0.734651,0.00334917,3924
0.738297,0.00336965,3948
0.741943,0.00340294,3987
0.745589,0.00328601,3850
0.749235,0.00337136,3950
0.75288,0.00326894,3830
0.756526,0.00333381,3906
0.760172,0.00351134,4114
0.763818,0.00329881,3865
0.767464,0.00313665,3675
0.77111,0.00328089,3844
0.774756,0.0032715,3833
0.778402,0.00339867,3982
0.782048,0.00339014,3972
0.785694,0.00342428,4012
0.78934,0.00331674,3886
0.792985,0.00335258,3928
0.796631,0.00324931,3807
0.800277,0.00340721,3992
0.803923,0.00324248,3799
0.807569,0.00322114,3774
0.811215,0.00337819,3958
0.814861,0.00331332,3882
0.818507,0.00346695,4062
0.822153,0.00343025,4019
0.825799,0.00320493,3755
0.829445,0.00333978,3913
0.83309,0.00341233,3998
0.836736,0.00327577,3838
0.840382,0.0034166,4003
0.844028,0.00330735,3875
0.847674,0.00336027,3937
0.85132,0.00330052,3867
0.854966,0.00330564,3873
0.858612,0.00333722,3910
0.862258,0.00333466,3907
0.865904,0.00325528,3814
0.86955,0.00333039,3902
0.873195,0.00337819,3958
0.876841,0.00330308,3870
0.880487,0.00323992,3796
0.884133,0.0033799,3960
0.887779,0.00330564,3873
0.891425,0.0033449,3919
0.895071,0.00331247,3881
0.898717,0.00326297,3823
0.902363,0.00330393,3871
0.906009,0.00331162,3880
0.909655,0.00333466,3907
0.9133,0.00344562,4037
0.916946,0.00324163,3798
0.920592,0.00341574,4002
0.924238,0.00340806,3993
0.927884,0.00335856,3935
0.93153,0.00335771,3934
0.935176,0.00342257,4010
0.938822,0.00331844,3888
0.942468,0.00328345,3847
0.946114,0.00316054,3703
0.94976,0.00340294,3987
0.953405,0.0033816,3962
0.957051,0.00333466,3907
0.960697,0.00329198,3857
0.964343,0.00330906,3877
0.967989,0.00342343,4011
0.971635,0.00339014,3972
0.975281,0.00336709,3945
0.978927,0.00337478,3954
0.982573,0.00327918,3842
0.986219,0.00337221,3951
0.989865,0.00335258,3928
0.99351,0.00332527,3896
0.997156,0.00339697,3980
1.0008,0.00339441,3977
1.00445,0.00335258,3928
1.00809,0.00332442,3895
1.01174,0.00337392,3953
1.01539,0.00338075,3961
1.01903,0.00334234,3916
1.02268,0.00335173,3927
1.02632,0.0032843,3848
1.02997,0.00342086,4008
1.03362,0.00339697,3980
1.03726,0.00322712,3781
1.04091,0.00340977,3995
1.04455,0.00332869,3900
1.0482,0.00326382,3824
1.05185,0.00343452,4024
1.05549,0.00328601,3850
1.05914,0.00329711,3863
1.06278,0.00334746,3922
1.06643,0.00341489,4001
1.07007,0.00327748,3840
1.07372,0.00342855,4017
1.07737,0.00334661,3921
1.08101,0.00326211,3822
1.08466,0.00336112,3938
1.0883,0.00332527,3896
1.09195,0.00337819,3958
1.0956,0.00346269,4057
1.09924,0.00336453,3942
1.10289,0.00334661,3921
1.10653,0.00332869,3900
1.11018,0.00340294,3987
1.11383,0.00340294,3987
1.11747,0.00352243,4127
1.12112,0.00338502,3966
1.12476,0.00338246,3963
1.12841,0.00346781,4063
1.13206,0.00336624,3944
1.1357,0.003321,3891
1.13935,0.0033449,3919
1.14299,0.00333381,3906
1.14664,0.00326979,3831
1.15028,0.00343367,4023
1.15393,0.00335514,3931
1.15758,0.00338502,3966
1.16122,0.00340379,3988
1.16487,0.00340294,3987
1.16851,0.00332698,3898
1.17216,0.00349,4089
1.17581,0.00342001,4007
1.17945,0.00332869,3900
1.1831,0.00338672,3968
1.18674,0.00334234,3916
1.19039,0.00344903,4041
1.19404,0.00340636,3991
1.19768,0.00335685,3933
1.20133,0.00344732,4039
1.20497,0.00340721,3992
1.20862,0.00333466,3907
1.21227,0.00337734,3957
1.21591,0.00340806,3993
1.21956,0.00345159,4044
1.2232,0.00347293,4069
1.22685,0.00333551,3908
1.23049,0.00338929,3971
1.23414,0.00350024,4101
1.23779,0.00335685,3933
1.24143,0.00340721,3992
1.24508,0.00345501,4048
1.24872,0.00337648,3956
1.25237,0.00333893,3912
1.25602,0.00324333,3800
1.25966,0.00331503,3884
1.26331,0.00336539,3943
1.26695,0.0032843,3848
1.2706,0.00330906,3877
1.27425,0.00343111,4020
1.27789,0.00339611,3979
1.28154,0.0033688,3947
1.28518,0.00336624,3944
1.28883,0.0033927,3975
1.29248,0.00336965,3948
1.29612,0.00340636,3991
1.29977,0.00336453,3942
1.30341,0.00323907,3795
1.30706,0.00342343,4011
1.3107,0.00346013,4054
1.31435,0.0033927,3975
1.318,0.00332271,3893
1.32164,0.00345074,4043
1.32529,0.00333125,3903
1.32893,0.00336795,3946
1.33258,0.00337136,3950
1.33623,0.00328174,3845
1.33987,0.00338502,3966
1.34352,0.00335856,3935
1.34716,0.0033193,3889
1.35081,0.00337904,3959
1.35446,0.00338416,3965
1.3581,0.00334405,3918
1.36175,0.00346183,4056
1.36539,0.00336368,3941
1.36904,0.00335088,3926
1.37269,0.00343794,4028
1.37633,0.00344306,4034
1.37998,0.00341148,3997
1.38362,0.00337392,3953
1.38727,0.00336453,3942
1.39091,0.00337051,3949
1.39456,0.00345501,4048
1.39821,0.0034405,4031
1.40185,0.00345927,4053
1.4055,0.00343025,4019
1.40914,0.00333125,3903
1.41279,0.00344135,4032
1.41644,0.00340721,3992
1.42008,0.00346269,4057
1.42373,0.00344903,4041
1.42737,0.00345244,4045
1.43102,0.00345586,4049
1.43467,0.0034183,4005
1.43831,0.00336624,3944
1.44196,0.00346013,4054
1.4456,0.00346098,4055
1.44925,0.00346098,4055
1.4529,0.00345159,4044
1.45654,0.00340465,3989
1.46019,0.00343196,4021
1.46383,0.00332356,3894
1.46748,0.00340892,3994
1.47112,0.00344306,4034
1.47477,0.00337307,3952
1.47842,0.00355145,4161
1.48206,0.00349512,4095
1.48571,0.00346354,4058
1.48935,0.00337478,3954
1.493,0.00345586,4049
1.49665,0.00336539,3943
1.50029,0.00338502,3966
1.50394,0.00340123,3985
1.50758,0.00346525,4060
1.51123,0.00345501,4048
1.51488,0.00344988,4042
1.51852,0.00337648,3956
1.52217,0.00337307,3952
1.52581,0.00354804,4157
1.52946,0.0034422,4033
1.53311,0.00340721,3992
1.53675,0.00332613,3897
1.5404,0.0034055,3990
1.54404,0.00338075,3961
1.54769,0.00337307,3952
1.55133,0.00350963,4112
1.55498,0.00344988,4042
1.55863,0.00349853,4099
1.56227,0.00346354,4058
1.56592,0.00351304,4116
1.56956,0.00348659,4085
1.57321,0.00331759,3887
1.57686,0.00335258,3928
1.5805,0.00349768,4098
1.58415,0.00340294,3987
1.58779,0.00341489,4001
1.59144,0.00350451,4106
1.59509,0.00344562,4037
1.59873,0.00338502,3966
1.60238,0.00339611,3979
1.60602,0.00345074,4043
1.60967,0.00341318,3999
1.61332,0.0033816,3962
1.61696,0.00341062,3996
1.62061,0.00344562,4037
1.62425,0.00347208,4068
1.6279,0.00336965,3948
1.63154,0.00346866,4064
1.63519,0.00342428,4012
1.63884,0.00343281,4022
1.64248,0.00336027,3937
1.64613,0.00339953,3983
1.64977,0.00349085,4090
1.65342,0.00345501,4048
1.65707,0.00339526,3978
1.66071,0.00350109,4102
1.66436,0.00337221,3951
1.668,0.00335685,3933
1.67165,0.00341489,4001
1.6753,0.00344562,4037
1.67894,0.00338929,3971
1.68259,0.00339014,3972
1.68623,0.0034772,4074
1.68988,0.00341489,4001
1.69353,0.00342172,4009
1.69717,0.00344903,4041
1.70082,0.00338929,3971
1.70446,0.0034294,4018
1.70811,0.00329284,3858
1.71175,0.00348829,4087
1.7154,0.00348573,4084
1.71905,0.00345757,4051
1.72269,0.0035156,4119
1.72634,0.00339697,3980
1.72998,0.00336197,3939
1.73363,0.00338331,3964
1.73728,0.00346866,4064
1.74092,0.00335002,3925
1.74457,0.00340636,3991
1.74821,0.00339185,3974
1.75186,0.00344647,4038
1.75551,0.00339611,3979
1.75915,0.00342684,4015
1.7628,0.00338502,3966
1.76644,0.00346951,4065
1.77009,0.00342599,4014
1.77374,0.00340721,3992
1.77738,0.00346269,4057
1.78103,0.00339185,3974
1.78467,0.00350366,4105
1.78832,0.00340038,3984
1.79196,0.00342343,4011
1.79561,0.0035028,4104
1.79926,0.00338758,3969
1.8029,0.00324846,3806
1.80655,0.00341404,4000
1.81019,0.00342257,4010
1.81384,0.00336795,3946
1.81749,0.00346695,4062
1.82113,0.00348317,4081
1.82478,0.003356,3932
1.82842,0.0033432,3917
1.83207,0.00346525,4060
1.83572,0.00336197,3939
1.83936,0.00339099,3973
1.84301,0.00343281,4022
1.84665,0.00347378,4070
1.8503,0.00338758,3969
1.85395,0.003356,3932
1.85759,0.00330906,3877
1.86124,0.00339782,3981
1.86488,0.00339014,3972
1.86853,0.00343025,4019
1.87217,0.00335002,3925
1.87582,0.00344306,4034
1.87947,0.00333466,3907
1.88311,0.00340123,3985
1.88676,0.00345671,4050
1.8904,0.00330223,3869
1.89405,0.0034183,4005
1.8977,0.00349768,4098
1.90134,0.00343367,4023
1.90499,0.00334746,3922
1.90863,0.00333039,3902
1.91228,0.00342599,4014
1.91593,0.00341404,4000
1.91957,0.0033816,3962
1.92322,0.00340379,3988
1.92686,0.00348829,4087
1.93051,0.00345501,4048
1.93416,0.00333807,3911
1.9378,0.0035028,4104
1.94145,0.00339441,3977
1.94509,0.00338929,3971
1.94874,0.00335258,3928
1.95238,0.00344988,4042
1.95603,0.00336709,3945
1.95968,0.00340379,3988
1.96332,0.00338929,3971
1.96697,0.00340636,3991
1.97061,0.00343196,4021
1.97426,0.00335344,3929
1.97791,0.00331418,3883
1.98155,0.00335258,3928
1.9852,0.0034294,4018
1.98884,0.00341318,3999
1.99249,0.0033449,3919
1.99614,0.0033799,3960
1.99978,0.00339611,3979
2.00343,0.00338843,3970
2.00707,0.00349512,4095
2.01072,0.00343025,4019
2.01437,0.0034405,4031
2.01801,0.00332186,3892
2.02166,0.00333125,3903
2.0253,0.00339953,3983
2.02895,0.00336027,3937
2.03259,0.00337904,3959
2.03624,0.00345159,4044
2.03989,0.00333978,3913
2.04353,0.00346439,4059
2.04718,0.00332356,3894
2.05082,0.00350024,4101
2.05447,0.00346354,4058
2.05812,0.00337307,3952
2.06176,0.00343367,4023
2.06541,0.00340038,3984
2.06905,0.00338672,3968
2.0727,0.00336283,3940
2.07635,0.00346183,4056
2.07999,0.00341916,4006
2.08364,0.00334661,3921
2.08728,0.00348744,4086
2.09093,0.00343708,4027
2.09458,0.00337819,3958
2.09822,0.00346354,4058
2.10187,0.0033799,3960
2.10551,0.00343537,4025
2.10916,0.00335258,3928
2.1128,0.00339953,3983
2.11645,0.00343367,4023
2.1201,0.00343537,4025
2.12374,0.00344818,4040
2.12739,0.00333295,3905
2.13103,0.00339953,3983
2.13468,0.0034183,4005
2.13833,0.00331759,3887
2.14197,0.00333722,3910
2.14562,0.00341148,3997
2.14926,0.00336283,3940
2.15291,0.00340806,3993
2.15656,0.00337136,3950
2.1602,0.00340294,3987
2.16385,0.00333722,3910
2.16749,0.00337819,3958
2.17114,0.00349256,4092
2.17479,0.00346695,4062
2.17843,0.00342855,4017
2.18208,0.0034055,3990
2.18572,0.00343281,4022
2.18937,0.00333381,3906
2.19301,0.00339014,3972
2.19666,0.00337051,3949
2.20031,0.00332783,3899
2.20395,0.00332783,3899
2.2076,0.00334746,3922
2.21124,0.00337392,3953
2.21489,0.00340379,3988
2.21854,0.00338758,3969
2.22218,0.00338672,3968
2.22583,0.00332442,3895
2.22947,0.00328089,3844
2.23312,0.00338331,3964
2.23677,0.00333637,3909
2.24041,0.0033799,3960
2.24406,0.00324846,3806
2.2477,0.00334661,3921
2.25135,0.00334917,3924
2.255,0.00338758,3969
2.25864,0.00348402,4082
2.26229,0.00329113,3856
2.26593,0.00342257,4010
2.26958,0.00341318,3999
2.27322,0.00348402,4082
2.27687,0.00328516,3849
2.28052,0.00329796,3864
2.28416,0.0034294,4018
2.28781,0.00337904,3959
2.29145,0.00343879,4029
2.2951,0.00333551,3908
2.29875,0.00333637,3909
2.30239,0.00328942,3854
2.30604,0.00339526,3978
2.30968,0.00336197,3939
2.31333,0.00331503,3884
2.31698,0.00332015,3890
2.32062,0.00324248,3799
2.32427,0.00327235,3834
2.32791,0.0033688,3947
2.33156,0.00338416,3965
2.33521,0.00325443,3813
2.33885,0.00330735,3875
2.3425,0.00336283,3940
2.34614,0.00334746,3922
2.34979,0.00339441,3977
2.35343,0.00333978,3913
2.35708,0.00327491,3837
2.36073,0.00325784,3817
2.36437,0.00338075,3961
2.36802,0.00334064,3914
2.37166,0.00331503,3884
2.37531,0.00332442,3895
2.37896,0.00323053,3785
2.3826,0.00324504,3802
2.38625,0.00333381,3906
2.38989,0.00327577,3838
2.39354,0.00334832,3923
2.39719,0.00335856,3935
2.40083,0.00328857,3853
2.40448,0.00329198,3857
2.40812,0.00327406,3836
2.41177,0.00331588,3885
2.41542,0.00337904,3959
2.41906,0.00329796,3864
2.42271,0.00328601,3850
2.42635,0.00331844,3888
2.43,0.00333807,3911
2.43364,0.00338075,3961
2.43729,0.00330308,3870
2.44094,0.00332613,3897
2.44458,0.00328004,3843
2.44823,0.00334064,3914
2.45187,0.00329369,3859
2.45552,0.00335514,3931
2.45917,0.00323053,3785
2.46281,0.00329455,3860
2.46646,0.00337819,3958
2.4701,0.00327662,3839
2.47375,0.00335771,3934
2.4774,0.00330564,3873
2.48104,0.00325528,3814
2.48469,0.00318956,3737
2.48833,0.00332356,3894
2.49198,0.00318615,3733
2.49563,0.00330649,3874
2.49927,0.00331332,3882
2.50292,0.00331588,3885
2.50656,0.00333039,3902
2.51021,0.00334064,3914
2.51385,0.00335344,3929
2.5175,0.00325016,3808
2.52115,0.00343111,4020
2.52479,0.00330223,3869
2.52844,0.00344647,4038
2.53208,0.00340977,3995
2.53573,0.00334405,3918
2.53938,0.0032826,3846
2.54302,0.00326723,3828
2.54667,0.00335002,3925
2.55031,0.00341318,3999
2.55396,0.00323565,3791
2.55761,0.00331332,3882
2.56125,0.00329625,3862
2.5649,0.0034294,4018
2.56854,0.00333637,3909
2.57219,0.00335941,3936
2.57584,0.00335685,3933
2.57948,0.00334149,3915
2.58313,0.00333893,3912
2.58677,0.00332442,3895
2.59042,0.00341233,3998
2.59406,0.0033193,3889
2.59771,0.00336795,3946
2.60136,0.00333551,3908
2.605,0.00332869,3900
2.60865,0.00329455,3860
2.61229,0.00328174,3845
2.61594,0.00329113,3856
2.61959,0.00321688,3769
2.62323,0.00330991,3878
2.62688,0.00336795,3946
2.63052,0.00330052,3867
2.63417,0.00324931,3807
2.63782,0.00329113,3856
2.64146,0.0033927,3975
2.64511,0.00324248,3799
2.64875,0.00328089,3844
2.6524,0.00325443,3813
2.65605,0.00337563,3955
2.65969,0.0033082,3876
2.66334,0.00335173,3927
2.66698,0.00325614,3815
2.67063,0.00327406,3836
2.67427,0.00335941,3936
2.67792,0.00324163,3798
2.68157,0.00334149,3915
2.68521,0.00330308,3870
2.68886,0.00341062,3996
2.6925,0.00337051,3949
2.69615,0.00341233,3998
2.6998,0.00330649,3874
2.70344,0.00341404,4000
2.70709,0.00336709,3945
2.71073,0.00331076,3879
2.71438,0.00342599,4014
2.71803,0.00331503,3884
2.72167,0.0033799,3960
2.72532,0.00332698,3898
2.72896,0.00334917,3924
2.73261,0.00333381,3906
2.73626,0.00335771,3934
2.7399,0.00335941,3936
2.74355,0.00328089,3844
2.74719,0.00341062,3996
2.75084,0.00332527,3896
2.75449,0.00340977,3995
2.75813,0.00329881,3865
2.76178,0.00337819,3958
2.76542,0.00340209,3986
2.76907,0.00340038,3984
2.77271,0.0033816,3962
2.77636,0.00341916,4006
2.78001,0.00329711,3863
2.78365,0.00337136,3950
2.7873,0.00337392,3953
2.79094,0.00338416,3965
2.79459,0.00334405,3918
2.79824,0.00326211,3822
2.80188,0.00338416,3965
2.80553,0.00344135,4032
2.80917,0.00334149,3915
2.81282,0.0033432,3917
2.81647,0.00335685,3933
2.82011,0.00345159,4044
2.82376,0.00330393,3871
2.8274,0.00326126,3821
2.83105,0.00337648,3956
2.8347,0.00331418,3883
2.83834,0.00339953,3983
2.84199,0.00334661,3921
2.84563,0.00338416,3965
2.84928,0.00337392,3953
2.85292,0.00337904,3959
2.85657,0.00331332,3882
2.86022,0.00339185,3974
2.86386,0.003356,3932
2.86751,0.00330735,3875
2.87115,0.00329113,3856
2.8748,0.00336283,3940
2.87845,0.00338246,3963
2.88209,0.00342172,4009
2.88574,0.00342684,4015
2.88938,0.00340977,3995
2.89303,0.00332271,3893
2.89668,0.00342001,4007
2.90032,0.00343281,4022
2.90397,0.00332015,3890
2.90761,0.00330564,3873
2.91126,0.00327577,3838
2.91491,0.00335856,3935
2.91855,0.00332954,3901
2.9222,0.00337734,3957
2.92584,0.00335771,3934
2.92949,0.00332186,3892
2.93313,0.00331076,3879
2.93678,0.00345842,4052
2.94043,0.00330564,3873
2.94407,0.00348402,4082
2.94772,0.00332015,3890
2.95136,0.00336795,3946
2.95501,0.00334917,3924
2.95866,0.00344732,4039
2.9623,0.0034055,3990
2.96595,0.00340721,3992
2.96959,0.00332356,3894
2.97324,0.00345074,4043
2.97689,0.00344988,4042
2.98053,0.00335258,3928
2.98418,0.00338075,3961
2.98782,0.00335173,3927
2.99147,0.00345244,4045
2.99512,0.00336112,3938
2.99876,0.0033799,3960
3.00241,0.00352414,4129
3.00605,0.00333637,3909
3.0097,0.00343964,4030
3.01334,0.00334832,3923
3.01699,0.00333893,3912
3.02064,0.00339355,3976
3.02428,0.0033927,3975
3.02793,0.00338843,3970
3.03157,0.00334576,3920
3.03522,0.00335685,3933
3.03887,0.00344818,4040
3.04251,0.00342513,4013
3.04616,0.00346525,4060
3.0498,0.0033688,3947
3.05345,0.00342855,4017
3.0571,0.00337904,3959
3.06074,0.00341062,3996
3.06439,0.00342343,4011
3.06803,0.00335685,3933
3.07168,0.00336965,3948
3.07533,0.0033193,3889
3.07897,0.00335685,3933
3.08262,0.00345159,4044
3.08626,0.00336539,3943
3.08991,0.00348915,4088
3.09355,0.00327662,3839
3.0972,0.0034772,4074
3.10085,0.00343196,4021
3.10449,0.00339099,3973
3.10814,0.00338416,3965
3.11178,0.00335173,3927
3.11543,0.00332271,3893
3.11908,0.00342001,4007
3.12272,0.00337734,3957
3.12637,0.00352329,4128
3.13001,0.00342086,4008
3.13366,0.00338672,3968
3.13731,0.00343025,4019
3.14095,0.00339782,3981
3.1446,0.00331588,3885
3.14824,0.00342343,4011
3.15189,0.0033193,3889
3.15554,0.00335088,3926
3.15918,0.00338502,3966
3.16283,0.00344647,4038
3.16647,0.00342769,4016
3.17012,0.0033082,3876
3.17376,0.00343367,4023
3.17741,0.00343794,4028
3.18106,0.00342343,4011
3.1847,0.00337392,3953
3.18835,0.00344135,4032
3.19199,0.00332954,3901
3.19564,0.00334064,3914
3.19929,0.0034055,3990
3.20293,0.00340379,3988
3.20658,0.00334917,3924
3.21022,0.00331162,3880
3.21387,0.00332954,3901
3.21752,0.00333807,3911
3.22116,0.00336197,3939
3.22481,0.0033432,3917
3.22845,0.00342001,4007
3.2321,0.00347208,4068
3.23575,0.00331162,3880
3.23939,0.00340038,3984
3.24304,0.0034533,4046
3.24668,0.00345927,4053
3.25033,0.00336283,3940
3.25397,0.00343537,4025
3.25762,0.00336965,3948
3.26127,0.00339953,3983
3.26491,0.00338246,3963
3.26856,0.00334746,3922
3.2722,0.00341489,4001
3.27585,0.00334149,3915
3.2795,0.00349171,4091
3.28314,0.00345159,4044
3.28679,0.00342599,4014
3.29043,0.00341489,4001
3.29408,0.0033927,3975
3.29773,0.00333125,3903
3.30137,0.00328857,3853
3.30502,0.00337734,3957
3.30866,0.003356,3932
3.31231,0.00343623,4026
3.31596,0.00331247,3881
3.3196,0.00340209,3986
3.32325,0.00329028,3855
3.32689,0.00336027,3937
3.33054,0.00334234,3916
3.33418,0.00346695,4062
3.33783,0.00336709,3945
3.34148,0.00342257,4010
3.34512,0.00340123,3985
3.34877,0.00339099,3973
3.35241,0.00333039,3902
3.35606,0.00340636,3991
3.35971,0.00348915,4088
3.36335,0.00346098,4055
3.367,0.00336368,3941
3.37064,0.00347037,4066
3.37429,0.00338502,3966
3.37794,0.00343196,4021
3.38158,0.00342428,4012
3.38523,0.00348829,4087
3.38887,0.00342513,4013
3.39252,0.00337051,3949
3.39617,0.00335088,3926
3.39981,0.00340294,3987
3.40346,0.0033927,3975
3.4071,0.00338502,3966
3.41075,0.0033082,3876
3.41439,0.003356,3932
3.41804,0.00338672,3968
3.42169,0.00338075,3961
3.42533,0.00340721,3992
3.42898,0.00339185,3974
3.43262,0.00325784,3817
3.43627,0.0034166,4003
3.43992,0.0034183,4005
3.44356,0.00334576,3920
3.44721,0.00331162,3880
3.45085,0.00338416,3965
3.4545,0.00334832,3923
3.45815,0.00344476,4036
3.46179,0.00333381,3906
3.46544,0.00336965,3948
3.46908,0.00346183,4056
3.47273,0.00345501,4048
3.47638,0.00337904,3959
3.48002,0.00330308,3870
3.48367,0.00326638,3827
3.48731,0.00345842,4052
3.49096,0.00342343,4011
3.4946,0.00352158,4126
3.49825,0.00337904,3959
3.5019,0.0034166,4003
3.50554,0.00330906,3877
3.50919,0.00329881,3865
3.51283,0.00345244,4045
3.51648,0.00327833,3841
3.52013,0.00341318,3999
3.52377,0.00335088,3926
3.52742,0.00335002,3925
3.53106,0.00333039,3902
3.53471,0.00337904,3959
3.53836,0.0034055,3990
3.542,0.0032476,3805
3.54565,0.0035506,4160
3.54929,0.00339697,3980
3.55294,0.00344647,4038
3.55659,0.00354206,4150
3.56023,0.00337819,3958
3.56388,0.00330564,3873
3.56752,0.00333893,3912
3.57117,0.00344306,4034
3.57481,0.00341916,4006
3.57846,0.00333722,3910
3.58211,0.00331162,3880
3.58575,0.0034055,3990
3.5894,0.00336539,3943
3.59304,0.00341916,4006
3.59669,0.00331076,3879
3.60034,0.00327577,3838
3.60398,0.00332783,3899
3.60763,0.00338587,3967
3.61127,0.00337221,3951
3.61492,0.00344732,4039
3.61857,0.00336624,3944
3.62221,0.00339441,3977
3.62586,0.00337392,3953
3.6295,0.00342428,4012
3.63315,0.00340209,3986
3.6368,0.00340038,3984
3.64044,0.00340636,3991
3.64409,0.0034055,3990


==> imagesPhaseDiagram/Data/gr1_kth35_N380_rho0.55.csv <==
r,norm,N
-3.69414,0.00320877,3820
-3.69045,0.00328017,3905
-3.68675,0.00332805,3962
-3.68305,0.00327681,3901
-3.67936,0.00319197,3800
-3.67566,0.00325077,3870
-3.67197,0.00335577,3995
-3.66827,0.00335577,3995
-3.66457,0.00323397,3850
-3.66088,0.00330201,3931
-3.65718,0.00316761,3771
-3.65349,0.00327345,3897
-3.64979,0.00322053,3834
-3.64609,0.00332049,3953
-3.6424,0.00319365,3802
-3.6387,0.00314745,3747
-3.63501,0.00327177,3895
-3.63131,0.00330117,3930
-3.62761,0.00331545,3947
-3.62392,0.00325161,3871
-3.62022,0.00318273,3789
-3.61653,0.00327261,3896
-3.61283,0.00332301,3956
-3.60913,0.00333477,3970
-3.60544,0.00323901,3856
-3.60174,0.00326337,3885
-3.59805,0.00319113,3799
-3.59435,0.00326169,3883
-3.59065,0.00329109,3918
-3.58696,0.00319617,3805
-3.58326,0.00321297,3825
-3.57957,0.00313233,3729
-3.57587,0.00332805,3962
-3.57217,0.00321465,3827
-3.56848,0.00311553,3709
-3.56478,0.00329949,3928
-3.56109,0.00324993,3869
-3.55739,0.00325329,3873
-3.55369,0.00314661,3746
-3.55,0.00329445,3922
-3.5463,0.00322473,3839
-3.54261,0.00329361,3921
-3.53891,0.00311385,3707
-3.53521,0.00321465,3827
-3.53152,0.00329361,3921
-3.52782,0.00326337,3885
-3.52413,0.00322893,3844
-3.52043,0.00321549,3828
-3.51673,0.00319365,3802
-3.51304,0.00330873,3939
-3.50934,0.00323565,3852
-3.50565,0.00318273,3789
-3.50195,0.00321633,3829
-3.49825,0.00321045,3822
-3.49456,0.00316677,3770
-3.49086,0.00323061,3846
-3.48717,0.00315501,3756
-3.48347,0.00324657,3865
-3.47977,0.00329277,3920
-3.47608,0.00323649,3853
-3.47238,0.00330117,3930
-3.46869,0.00318945,3797
-3.46499,0.00321465,3827
-3.46129,0.00328689,3913
-3.4576,0.00324993,3869
-3.4539,0.00319365,3802
-3.45021,0.00319281,3801
-3.44651,0.00324237,3860
-3.44281,0.00319365,3802
-3.43912,0.00324993,3869
-3.43542,0.00326337,3885
-3.43173,0.00323733,3854
-3.42803,0.00318525,3792
-3.42433,0.00319785,3807
-3.42064,0.00326169,3883
-3.41694,0.00334485,3982
-3.41325,0.00316677,3770
-3.40955,0.00331545,3947
-3.40585,0.00326085,3882
-3.40216,0.00330537,3935
-3.39846,0.00328269,3908
-3.39477,0.00316845,3772
-3.39107,0.00315585,3757
-3.38737,0.00332721,3961
-3.38368,0.00321969,3833
-3.37998,0.00322473,3839
-3.37629,0.00323481,3851
-3.37259,0.00314661,3746
-3.36889,0.00322809,3843
-3.3652,0.00330201,3931
-3.3615,0.00331461,3946
-3.35781,0.00328353,3909
-3.35411,0.00325077,3870
-3.35041,0.00317685,3782
-3.34672,0.00323565,3852
-3.34302,0.00325161,3871
-3.33933,0.00323733,3854
-3.33563,0.00321717,3830
-3.33193,0.00321045,3822
-3.32824,0.00327849,3903
-3.32454,0.00328857,3915
-3.32085,0.00326253,3884
-3.31715,0.00323733,3854
-3.31346,0.00325329,3873
-3.30976,0.00326001,3881
-3.30606,0.00319953,3809
-3.30237,0.00316677,3770
-3.29867,0.00334485,3982
-3.29498,0.00327345,3897
-3.29128,0.00318777,3795
-3.28758,0.00317433,3779
-3.28389,0.00327429,3898
-3.28019,0.00317853,3784
-3.2765,0.00322893,3844
-3.2728,0.00334569,3983
-3.2691,0.00328521,3911
-3.26541,0.00318105,3787
-3.26171,0.00313821,3736
-3.25802,0.00331125,3942
-3.25432,0.00319701,3806
-3.25062,0.00317433,3779
-3.24693,0.00326085,3882
-3.24323,0.00319785,3807
-3.23954,0.00325245,3872
-3.23584,0.00322389,3838
-3.23214,0.00329193,3919
-3.22845,0.00318693,3794
-3.22475,0.00325833,3879
-3.22106,0.00326001,3881
-3.21736,0.00322557,3840
-3.21366,0.00328269,3908
-3.20997,0.00328521,3911
-3.20627,0.00328773,3914
-3.20258,0.00330537,3935
-3.19888,0.00322221,3836
-3.19518,0.00335661,3996
-3.19149,0.00324573,3864
-3.18779,0.00320793,3819
-3.1841,0.00324741,3866
-3.1804,0.00313401,3731
-3.1767,0.00331209,3943
-3.17301,0.00325245,3872
-3.16931,0.00325413,3874
-3.16562,0.00333561,3971
-3.16192,0.00329949,3928
-3.15822,0.00322137,3835
-3.15453,0.00325497,3875
-3.15083,0.00327681,3901
-3.14714,0.00337845,4022
-3.14344,0.00324069,3858
-3.13974,0.00324825,3867
-3.13605,0.00330621,3936
-3.13235,0.00329865,3927
-3.12866,0.00327765,3902
-3.12496,0.00323901,3856
-3.12126,0.00323985,3857
-3.11757,0.00324237,3860
-3.11387,0.00321381,3826
-3.11018,0.00332553,3959
-3.10648,0.00336333,4004
-3.10278,0.00326505,3887
-3.09909,0.00319785,3807
-3.09539,0.00321717,3830
-3.0917,0.00325497,3875
-3.088,0.00329193,3919
-3.0843,0.00321549,3828
-3.08061,0.00329025,3917
-3.07691,0.00328437,3910
-3.07322,0.00323901,3856
-3.06952,0.00326757,3890
-3.06582,0.00325917,3880
-3.06213,0.00323565,3852
-3.05843,0.00327513,3899
-3.05474,0.00326673,3889
-3.05104,0.00328941,3916
-3.04734,0.00324573,3864
-3.04365,0.00323145,3847
-3.03995,0.00327345,3897
-3.03626,0.00325917,3880
-3.03256,0.00313233,3729
-3.02886,0.00326337,3885
-3.02517,0.00318273,3789
-3.02147,0.00326673,3889
-3.01778,0.00329613,3924
-3.01408,0.00330453,3934
-3.01038,0.00328353,3909
-3.00669,0.00326001,3881
-3.00299,0.00324993,3869
-2.9993,0.00327345,3897
-2.9956,0.00324993,3869
-2.9919,0.00332721,3961
-2.98821,0.00320709,3818
-2.98451,0.00321129,3823
-2.98082,0.00326001,3881
-2.97712,0.00328773,3914
-2.97342,0.00332721,3961
-2.96973,0.00325329,3873
-2.96603,0.00323817,3855
-2.96234,0.00326925,3892
-2.95864,0.00331293,3944
-2.95494,0.00326673,3889
-2.95125,0.00324825,3867
-2.94755,0.00319449,3803
-2.94386,0.00322557,3840
-2.94016,0.00330873,3939
-2.93646,0.00326673,3889
-2.93277,0.00337005,4012
-2.92907,0.00322389,3838
-2.92538,0.00325917,3880
-2.92168,0.00328521,3911
-2.91798,0.00324237,3860
-2.91429,0.00334401,3981
-2.91059,0.00328437,3910
-2.9069,0.00323985,3857
-2.9032,0.00329613,3924
-2.8995,0.00323733,3854
-2.89581,0.00325077,3870
-2.89211,0.00328101,3906
-2.88842,0.00325245,3872
-2.88472,0.00321465,3827
-2.88102,0.00331041,3941
-2.87733,0.00316173,3764
-2.87363,0.00325161,3871
-2.86994,0.00323061,3846
-2.86624,0.00312393,3719
-2.86254,0.00320961,3821
-2.85885,0.00323061,3846
-2.85515,0.00316929,3773
-2.85146,0.00327933,3904
-2.84776,0.00325161,3871
-2.84406,0.00324153,3859
-2.84037,0.00324237,3860
-2.83667,0.00323985,3857
-2.83298,0.00321717,3830
-2.82928,0.00328605,3912
-2.82558,0.00326589,3888
-2.82189,0.00312225,3717
-2.81819,0.00324237,3860
-2.8145,0.00321549,3828
-2.8108,0.00322473,3839
-2.8071,0.00322809,3843
-2.80341,0.00319785,3807
-2.79971,0.00316257,3765
-2.79602,0.00325329,3873
-2.79232,0.00319281,3801
-2.78862,0.00323733,3854
-2.78493,0.00317097,3775
-2.78123,0.00330117,3930
-2.77754,0.00325077,3870
-2.77384,0.00324825,3867
-2.77014,0.00337257,4015
-2.76645,0.00316257,3765
-2.76275,0.00324909,3868
-2.75906,0.00328353,3909
-2.75536,0.00323817,3855
-2.75166,0.00320541,3816
-2.74797,0.00322977,3845
-2.74427,0.00318105,3787
-2.74058,0.00319197,3800
-2.73688,0.00326925,3892
-2.73318,0.00326337,3885
-2.72949,0.00312645,3722
-2.72579,0.00324741,3866
-2.7221,0.00326253,3884
-2.7184,0.00328101,3906
-2.7147,0.00321717,3830
-2.71101,0.00318777,3795
-2.70731,0.00328353,3909
-2.70362,0.00328185,3907
-2.69992,0.00324657,3865
-2.69622,0.00318357,3790
-2.69253,0.00318777,3795
-2.68883,0.00320037,3810
-2.68514,0.00319365,3802
-2.68144,0.00322389,3838
-2.67774,0.00325413,3874
-2.67405,0.00312141,3716
-2.67035,0.00314745,3747
-2.66666,0.00320961,3821
-2.66296,0.00323229,3848
-2.65926,0.00318861,3796
-2.65557,0.00323397,3850
-2.65187,0.00319113,3799
-2.64818,0.00321633,3829
-2.64448,0.00309453,3684
-2.64078,0.00315417,3755
-2.63709,0.00317601,3781
-2.63339,0.00324321,3861
-2.6297,0.00326337,3885
-2.626,0.00323817,3855
-2.6223,0.00324909,3868
-2.61861,0.00318945,3797
-2.61491,0.00319197,3800
-2.61122,0.00311805,3712
-2.60752,0.00322221,3836
-2.60382,0.00321801,3831
-2.60013,0.00317349,3778
-2.59643,0.00323733,3854
-2.59274,0.00325413,3874
-2.58904,0.00313653,3734
-2.58535,0.00321381,3826
-2.58165,0.00318693,3794
-2.57795,0.00320121,3811
-2.57426,0.00308025,3667
-2.57056,0.00320457,3815
-2.56687,0.00322557,3840
-2.56317,0.00315921,3761
-2.55947,0.00320541,3816
-2.55578,0.00321045,3822
-2.55208,0.00303825,3617
-2.54839,0.00321213,3824
-2.54469,0.00305421,3636
-2.54099,0.00314577,3745
-2.5373,0.00317097,3775
-2.5336,0.00320709,3818
-2.52991,0.00322473,3839
-2.52621,0.00314577,3745
-2.52251,0.00316509,3768
-2.51882,0.00321885,3832
-2.51512,0.00325161,3871
-2.51143,0.00315417,3755
-2.50773,0.00316005,3762
-2.50403,0.00325077,3870
-2.50034,0.00314745,3747
-2.49664,0.00314241,3741
-2.49295,0.00312897,3725
-2.48925,0.00311553,3709
-2.48555,0.00317265,3777
-2.48186,0.00321549,3828
-2.47816,0.00319365,3802
-2.47447,0.00327681,3901
-2.47077,0.00315585,3757
-2.46707,0.00320541,3816
-2.46338,0.00312729,3723
-2.45968,0.00317349,3778
-2.45599,0.00317097,3775
-2.45229,0.00314913,3749
-2.44859,0.00322893,3844
-2.4449,0.00315165,3752
-2.4412,0.00323229,3848
-2.43751,0.00316845,3772
-2.43381,0.00314913,3749
-2.43011,0.00320289,3813
-2.42642,0.00321633,3829
-2.42272,0.00322053,3834
-2.41903,0.00317853,3784
-2.41533,0.00331041,3941
-2.41163,0.00312477,3720
-2.40794,0.00316089,3763
-2.40424,0.00320457,3815
-2.40055,0.00308613,3674
-2.39685,0.00315921,3761
-2.39315,0.00319281,3801
-2.38946,0.00329865,3927
-2.38576,0.00322389,3838
-2.38207,0.00325665,3877
-2.37837,0.00316257,3765
-2.37467,0.00325917,3880
-2.37098,0.00314073,3739
-2.36728,0.00320373,3814
-2.36359,0.00316509,3768
-2.35989,0.00327681,3901
-2.35619,0.00333897,3975
-2.3525,0.00328689,3913
-2.3488,0.00325245,3872
-2.34511,0.00323145,3847
-2.34141,0.00320373,3814
-2.33771,0.00327681,3901
-2.33402,0.00324321,3861
-2.33032,0.00311133,3704
-2.32663,0.00318525,3792
-2.32293,0.00323733,3854
-2.31923,0.00322977,3845
-2.31554,0.00321885,3832
-2.31184,0.00317853,3784
-2.30815,0.00316257,3765
-2.30445,0.00321549,3828
-2.30075,0.00330705,3937
-2.29706,0.00313653,3734
-2.29336,0.00320793,3819
-2.28967,0.00319533,3804
-2.28597,0.00321381,3826
-2.28227,0.00330789,3938
-2.27858,0.00324237,3860
-2.27488,0.00335073,3989
-2.27119,0.00319365,3802
-2.26749,0.00318525,3792
-2.26379,0.00319617,3805
-2.2601,0.00331545,3947
-2.2564,0.00330789,3938
-2.25271,0.00324825,3867
-2.24901,0.00325077,3870
-2.24531,0.00324741,3866
-2.24162,0.00331125,3942
-2.23792,0.00327429,3898
-2.23423,0.00316341,3766
-2.23053,0.00329949,3928
-2.22683,0.00323817,3855
-2.22314,0.00319365,3802
-2.21944,0.00335073,3989
-2.21575,0.00327765,3902
-2.21205,0.00313401,3731
-2.20835,0.00327345,3897
-2.20466,0.00331293,3944
-2.20096,0.00319113,3799
-2.19727,0.00326169,3883
-2.19357,0.00326925,3892
-2.18987,0.00319785,3807
-2.18618,0.00317853,3784
-2.18248,0.00319449,3803
-2.17879,0.00325329,3873
-2.17509,0.00335409,3993
-2.17139,0.00324825,3867
-2.1677,0.00322641,3841
-2.164,0.00313485,3732
-2.16031,0.00322641,3841
-2.15661,0.00310125,3692
-2.15291,0.00322137,3835
-2.14922,0.00327009,3893
-2.14552,0.00325245,3872
-2.14183,0.00313149,3728
-2.13813,0.00334821,3986
-2.13443,0.00325665,3877
-2.13074,0.00317013,3774
-2.12704,0.00330369,3933
-2.12335,0.00322641,3841
-2.11965,0.00318693,3794
-2.11595,0.00327933,3904
-2.11226,0.00325077,3870
-2.10856,0.00323733,3854
-2.10487,0.00332133,3954
-2.10117,0.00328605,3912
-2.09747,0.00324993,3869
-2.09378,0.00328185,3907
-2.09008,0.00330453,3934
-2.08639,0.00324489,3863
-2.08269,0.00323649,3853
-2.07899,0.00328689,3913
-2.0753,0.00336669,4008
-2.0716,0.00330201,3931
-2.06791,0.00326505,3887
-2.06421,0.00326169,3883
-2.06051,0.00331209,3943
-2.05682,0.00330033,3929
-2.05312,0.00318189,3788
-2.04943,0.00331293,3944
-2.04573,0.00313989,3738
-2.04203,0.00332217,3955
-2.03834,0.00319281,3801
-2.03464,0.00324741,3866
-2.03095,0.00320205,3812
-2.02725,0.00329529,3923
-2.02355,0.00328017,3905
-2.01986,0.00331797,3950
-2.01616,0.00319533,3804
-2.01247,0.00335661,3996
-2.00877,0.00333141,3966
-2.00507,0.00338601,4031
-2.00138,0.00330705,3937
-1.99768,0.00329109,3918
-1.99399,0.00321297,3825
-1.99029,0.00322053,3834
-1.98659,0.00326253,3884
-1.9829,0.00328941,3916
-1.9792,0.00329529,3923
-1.97551,0.00328017,3905
-1.97181,0.00342549,4078
-1.96811,0.00320121,3811
-1.96442,0.00331377,3945
-1.96072,0.00328605,3912
-1.95703,0.00326925,3892
-1.95333,0.00333897,3975
-1.94963,0.00333561,3971
-1.94594,0.00321129,3823
-1.94224,0.00325245,3872
-1.93855,0.00322893,3844
-1.93485,0.00332553,3959
-1.93115,0.00319533,3804
-1.92746,0.00315669,3758
-1.92376,0.00334821,3986
-1.92007,0.00321549,3828
-1.91637,0.00317097,3775
-1.91267,0.00320121,3811
-1.90898,0.00332301,3956
-1.90528,0.00330201,3931
-1.90159,0.00335325,3992
-1.89789,0.00330789,3938
-1.89419,0.00325413,3874
-1.8905,0.00332217,3955
-1.8868,0.00323901,3856
-1.88311,0.00327009,3893
-1.87941,0.00323817,3855
-1.87571,0.00330537,3935
-1.87202,0.00331461,3946
-1.86832,0.00327093,3894
-1.86463,0.00330033,3929
-1.86093,0.00329361,3921
-1.85723,0.00323733,3854
-1.85354,0.00327009,3893
-1.84984,0.00319953,3809
-1.84615,0.00332637,3960
-1.84245,0.00322977,3845
-1.83876,0.00334821,3986
-1.83506,0.00332553,3959
-1.83136,0.00337089,4013
-1.82767,0.00334401,3981
-1.82397,0.00338349,4028
-1.82028,0.00325833,3879
-1.81658,0.00316845,3772
-1.81288,0.00335409,3993
-1.80919,0.00323649,3853
-1.80549,0.00338853,4034
-1.8018,0.00337089,4013
-1.7981,0.00319281,3801
-1.7944,0.00326589,3888
-1.79071,0.00323397,3850
-1.78701,0.00330621,3936
-1.78332,0.00345405,4112
-1.77962,0.00330285,3932
-1.77592,0.00333981,3976
-1.77223,0.00336501,4006
-1.76853,0.00327261,3896
-1.76484,0.00325833,3879
-1.76114,0.00335325,3992
-1.75744,0.00326589,3888
-1.75375,0.00336417,4005
-1.75005,0.00327261,3896
-1.74636,0.00329697,3925
-1.74266,0.00320373,3814
-1.73896,0.00325917,3880
-1.73527,0.00337677,4020
-1.73157,0.00333561,3971
-1.72788,0.00325329,3873
-1.72418,0.00341037,4060
-1.72048,0.00332553,3959
-1.71679,0.00346749,4128
-1.71309,0.00335577,3995
-1.7094,0.00340029,4048
-1.7057,0.00329949,3928
-1.702,0.00330033,3929
-1.69831,0.00336165,4002
-1.69461,0.00333393,3969
-1.69092,0.00339945,4047
-1.68722,0.00341289,4063
-1.68352,0.00343473,4089
-1.67983,0.00340281,4051
-1.67613,0.00342465,4077
-1.67244,0.00338013,4024
-1.66874,0.00340869,4058
-1.66504,0.00339525,4042
-1.66135,0.00344649,4103
-1.65765,0.00347673,4139
-1.65396,0.00344061,4096
-1.65026,0.00338769,4033
-1.64656,0.00337845,4022
-1.64287,0.00340197,4050
-1.63917,0.00344565,4102
-1.63548,0.00351369,4183
-1.63178,0.00353469,4208
-1.62808,0.00355737,4235
-1.62439,0.00341877,4070
-1.62069,0.00353553,4209
-1.617,0.00344229,4098
-1.6133,0.00352209,4193
-1.6096,0.00343725,4092
-1.60591,0.00351285,4182
-1.60221,0.00350109,4168
-1.59852,0.00352461,4196
-1.59482,0.00348681,4151
-1.59112,0.00352881,4201
-1.58743,0.00342885,4082
-1.58373,0.00356745,4247
-1.58004,0.00351873,4189
-1.57634,0.00353889,4213
-1.57264,0.00340449,4053
-1.56895,0.00360189,4288
-1.56525,0.00350865,4177
-1.56156,0.00349689,4163
-1.55786,0.00356577,4245
-1.55416,0.00350949,4178
-1.55047,0.00347673,4139
-1.54677,0.00346077,4120
-1.54308,0.00355149,4228
-1.53938,0.00358173,4264
-1.53568,0.00347925,4142
-1.53199,0.00354309,4218
-1.52829,0.00352377,4195
-1.5246,0.00349101,4156
-1.5209,0.00352041,4191
-1.5172,0.00340701,4056
-1.51351,0.00349437,4160
-1.50981,0.00346665,4127
-1.50612,0.00350277,4170
-1.50242,0.00352629,4198
-1.49872,0.00339693,4044
-1.49503,0.00342381,4076
-1.49133,0.00337257,4015
-1.48764,0.00340617,4055
-1.48394,0.00341961,4071
-1.48024,0.00344649,4103
-1.47655,0.00343473,4089
-1.47285,0.00355569,4233
-1.46916,0.00336669,4008
-1.46546,0.00341541,4066
-1.46176,0.00343389,4088
-1.45807,0.00336333,4004
-1.45437,0.00333813,3974
-1.45068,0.00334569,3983
-1.44698,0.00335073,3989
-1.44328,0.00339441,4041
-1.43959,0.00332301,3956
-1.43589,0.00336669,4008
-1.4322,0.00330285,3932
-1.4285,0.00335997,4000
-1.4248,0.00332973,3964
-1.42111,0.00330957,3940
-1.41741,0.00336837,4010
-1.41372,0.00335577,3995
-1.41002,0.00343977,4095
-1.40632,0.00333309,3968
-1.40263,0.00324657,3865
-1.39893,0.00327765,3902
-1.39524,0.00332889,3963
-1.39154,0.00332889,3963
-1.38784,0.00328773,3914
-1.38415,0.00323733,3854
-1.38045,0.00336669,4008
-1.37676,0.00336837,4010
-1.37306,0.00329445,3922
-1.36936,0.00325329,3873
-1.36567,0.00324489,3863
-1.36197,0.00331797,3950
-1.35828,0.00329277,3920
-1.35458,0.00319029,3798
-1.35088,0.00322221,3836
-1.34719,0.00326001,3881
-1.34349,0.00328773,3914
-1.3398,0.00309369,3683
-1.3361,0.00317013,3774
-1.3324,0.00325077,3870
-1.32871,0.00322473,3839
-1.32501,0.00334317,3980
-1.32132,0.00312981,3726
-1.31762,0.00329529,3923
-1.31392,0.00317013,3774
-1.31023,0.00322725,3842
-1.30653,0.00322389,3838
-1.30284,0.00316761,3771
-1.29914,0.00311553,3709
-1.29544,0.00316593,3769
-1.29175,0.00317181,3776
-1.28805,0.00318525,3792
-1.28436,0.00317097,3775
-1.28066,0.00322053,3834
-1.27696,0.00315585,3757
-1.27327,0.00312393,3719
-1.26957,0.00310797,3700
-1.26588,0.00318273,3789
-1.26218,0.00320793,3819
-1.25848,0.00315081,3751
-1.25479,0.00314745,3747
-1.25109,0.00319029,3798
-1.2474,0.00313821,3736
-1.2437,0.00311637,3710
-1.24,0.00310293,3694
-1.23631,0.00312561,3721
-1.23261,0.00307185,3657
-1.22892,0.00305085,3632
-1.22522,0.00308025,3667
-1.22152,0.00304917,3630
-1.21783,0.00313233,3729
-1.21413,0.00309621,3686
-1.21044,0.00321297,3825
-1.20674,0.00315249,3753
-1.20304,0.00306933,3654
-1.19935,0.00306009,3643
-1.19565,0.00311049,3703
-1.19196,0.00313065,3727
-1.18826,0.00308277,3670
-1.18456,0.00311553,3709
-1.18087,0.00298869,3558
-1.17717,0.00308277,3670
-1.17348,0.00304497,3625
-1.16978,0.00301305,3587
-1.16608,0.00309789,3688
-1.16239,0.00311805,3712
-1.15869,0.00304917,3630
-1.155,0.00309201,3681
-1.1513,0.00296181,3526
-1.1476,0.00295929,3523
-1.14391,0.00300549,3578
-1.14021,0.00304749,3628
-1.13652,0.00309789,3688
-1.13282,0.00300465,3577
-1.12912,0.00301893,3594
-1.12543,0.00299709,3568
-1.12173,0.00303993,3619
-1.11804,0.00300801,3581
-1.11434,0.00299961,3571
-1.11064,0.00299625,3567
-1.10695,0.00300381,3576
-1.10325,0.00290301,3456
-1.09956,0.00292737,3485
-1.09586,0.00303069,3608
-1.09217,0.00310545,3697
-1.08847,0.00293661,3496
-1.08477,0.00297357,3540
-1.08108,0.00301809,3593
-1.07738,0.00289881,3451
-1.07369,0.00287781,3426
-1.06999,0.00296685,3532
-1.06629,0.00301137,3585
-1.0626,0.00293493,3494
-1.0589,0.00292149,3478
-1.05521,0.00291561,3471
-1.05151,0.00297609,3543
-1.04781,0.00296433,3529
-1.04412,0.00293073,3489
-1.04042,0.00295677,3520
-1.03673,0.00291981,3476
-1.03303,0.00293997,3500
-1.02933,0.00292233,3479
-1.02564,0.00298365,3552
-1.02194,0.00292401,3481
-1.01825,0.00296181,3526
-1.01455,0.00292065,3477
-1.01085,0.00300213,3574
-1.00716,0.00300213,3574
-1.00346,0.00297525,3542
-0.999765,0.00289965,3452
-0.996069,0.00297609,3543
-0.992373,0.00286773,3414
-0.988677,0.00291477,3470
-0.984981,0.00291225,3467
-0.981285,0.00295425,3517
-0.977589,0.00288537,3435
-0.973893,0.00295425,3517
-0.970197,0.00295509,3518
-0.966501,0.00280473,3339
-0.962805,0.00277197,3300
-0.959109,0.00300633,3579
-0.955413,0.00289713,3449
-0.951717,0.00284169,3383
-0.948021,0.00288033,3429
-0.944325,0.00281817,3355
-0.940629,0.00290469,3458
-0.936933,0.00287025,3417
-0.933237,0.00288621,3436
-0.929541,0.00286353,3409
-0.925845,0.00287193,3419
-0.92215,0.00282741,3366
-0.918454,0.00283833,3379
-0.914758,0.00289881,3451
-0.911062,0.00284085,3382
-0.907366,0.00275853,3284
-0.90367,0.00292065,3477
-0.899974,0.00284337,3385
-0.896278,0.00283077,3370
-0.892582,0.00284337,3385
-0.888886,0.00290469,3458
-0.88519,0.00288453,3434
-0.881494,0.00283833,3379
-0.877798,0.00289377,3445
-0.874102,0.00280977,3345
-0.870406,0.00282489,3363
-0.86671,0.00288537,3435
-0.863014,0.00282069,3358
-0.859318,0.00292401,3481
-0.855622,0.00285429,3398
-0.851926,0.00292737,3485
-0.84823,0.00283749,3378
-0.844534,0.00275265,3277
-0.840838,0.00280053,3334
-0.837142,0.00280725,3342
-0.833446,0.00281817,3355
-0.82975,0.00275265,3277
-0.826054,0.00290553,3459
-0.822358,0.00280809,3343
-0.818662,0.00279381,3326
-0.814966,0.00285093,3394
-0.81127,0.00276861,3296
-0.807574,0.00277617,3305
-0.803878,0.00286857,3415
-0.800182,0.00288537,3435
-0.796486,0.00280557,3340
-0.79279,0.00276945,3297
-0.789094,0.00276861,3296
-0.785398,0.00291729,3473
-0.781702,0.00281061,3346
-0.778006,0.00280893,3344
-0.77431,0.00281313,3349
-0.770614,0.00279465,3327
-0.766918,0.00283833,3379
-0.763222,0.00276105,3287
-0.759526,0.00273753,3259
-0.75583,0.00285597,3400
-0.752134,0.00274593,3269
-0.748438,0.00280389,3338
-0.744742,0.00281901,3356
-0.741046,0.00280893,3344
-0.73735,0.00277533,3304
-0.733654,0.00277953,3309
-0.729958,0.00275181,3276
-0.726262,0.00280977,3345
-0.722566,0.00278961,3321
-0.71887,0.00276021,3286
-0.715174,0.00277617,3305
-0.711478,0.00274845,3272
-0.707782,0.00272829,3248
-0.704086,0.00274341,3266
-0.70039,0.00281313,3349
-0.696694,0.00289377,3445
-0.692998,0.00281061,3346
-0.689302,0.00280389,3338
-0.685606,0.00269889,3213
-0.68191,0.00271989,3238
-0.678214,0.00272241,3241
-0.674518,0.00266613,3174
-0.670822,0.00283245,3372
-0.667126,0.00279129,3323
-0.66343,0.00272997,3250
-0.659734,0.00279801,3331
-0.656038,0.00280893,3344
-0.652342,0.00279717,3330
-0.648646,0.00280389,3338
-0.64495,0.00270897,3225
-0.641254,0.00278289,3313
-0.637558,0.00272409,3243
-0.633862,0.00279297,3325
-0.630166,0.00264598,3150
-0.62647,0.00277113,3299
-0.622774,0.00272745,3247
-0.619078,0.00278541,3316
-0.615382,0.00278625,3317
-0.611686,0.00277365,3302
-0.60799,0.00284169,3383
-0.604294,0.00275349,3278
-0.600598,0.00274005,3262
-0.596902,0.00277533,3304
-0.593206,0.00269385,3207
-0.58951,0.00273333,3254
-0.585814,0.00271485,3232
-0.582118,0.00277533,3304
-0.578422,0.00265353,3159
-0.574726,0.00280137,3335
-0.57103,0.00272745,3247
-0.567334,0.00273837,3260
-0.563638,0.00275433,3279
-0.559942,0.00271149,3228
-0.556246,0.00276945,3297
-0.552551,0.00269301,3206
-0.548855,0.00274677,3270
-0.545159,0.00282909,3368
-0.541463,0.00277533,3304
-0.537767,0.00272913,3249
-0.534071,0.00270897,3225
-0.530375,0.00273585,3257
-0.526679,0.00273417,3255
-0.522983,0.00274089,3263
-0.519287,0.00272493,3244
-0.515591,0.00272325,3242
-0.511895,0.00266193,3169
-0.508199,0.00269973,3214
-0.504503,0.00273585,3257
-0.500807,0.00267453,3184
-0.497111,0.00266949,3178
-0.493415,0.00266613,3174
-0.489719,0.00278289,3313
-0.486023,0.00277113,3299
-0.482327,0.00281817,3355
-0.478631,0.00276609,3293
-0.474935,0.00271905,3237
-0.471239,0.00270981,3226
-0.467543,0.00277869,3308
-0.463847,0.00270981,3226
-0.460151,0.00267537,3185
-0.456455,0.00274173,3264
-0.452759,0.00270057,3215
-0.449063,0.00274173,3264
-0.445367,0.00273921,3261
-0.441671,0.00277365,3302
-0.437975,0.00271233,3229
-0.434279,0.00271653,3234
-0.430583,0.00276441,3291
-0.426887,0.00281229,3348
-0.423191,0.00280473,3339
-0.419495,0.00272241,3241
-0.415799,0.00273753,3259
-0.412103,0.00269049,3203
-0.408407,0.00269973,3214
-0.404711,0.0026275,3128
-0.401015,0.00280053,3334
-0.397319,0.00277701,3306
-0.393623,0.00271737,3235
-0.389927,0.00272241,3241
-0.386231,0.00274677,3270
-0.382535,0.00277449,3303
-0.378839,0.00277197,3300
-0.375143,0.00282237,3360
-0.371447,0.00273333,3254
-0.367751,0.00278961,3321
-0.364055,0.00266949,3178
-0.360359,0.00272325,3242
-0.356663,0.00281145,3347
-0.352967,0.00274929,3273
-0.349271,0.00274929,3273
-0.345575,0.00269301,3206
-0.341879,0.00274089,3263
-0.338183,0.00278709,3318
-0.334487,0.00291141,3466
-0.330791,0.00281313,3349
-0.327095,0.00269301,3206
-0.323399,0.00274929,3273
-0.319703,0.00273501,3256
-0.316007,0.00279717,3330
-0.312311,0.00276021,3286
-0.308615,0.00275013,3274
-0.304919,0.00283329,3373
-0.301223,0.00271569,3233
-0.297527,0.00269637,3210
-0.293831,0.00269805,3212
-0.290135,0.00277953,3309
-0.286439,0.00279297,3325
-0.282743,0.00272157,3240
-0.279047,0.00266109,3168
-0.275351,0.00277701,3306
-0.271655,0.00272661,3246
-0.267959,0.00272913,3249
-0.264263,0.00275517,3280
-0.260567,0.00275937,3285
-0.256871,0.00283665,3377
-0.253175,0.00277449,3303
-0.249479,0.00273081,3251
-0.245783,0.00282069,3358
-0.242087,0.00269133,3204
-0.238391,0.00272997,3250
-0.234695,0.00293577,3495
-0.230999,0.00275601,3281
-0.227303,0.00272157,3240
-0.223607,0.00271485,3232
-0.219911,0.00272745,3247
-0.216215,0.00279381,3326
-0.212519,0.00281145,3347
-0.208823,0.00271485,3232
-0.205127,0.00282825,3367
-0.201431,0.00274425,3267
-0.197735,0.00278961,3321
-0.194039,0.00273753,3259
-0.190343,0.00267285,3182
-0.186647,0.00280389,3338
-0.182952,0.00282741,3366
-0.179256,0.00283245,3372
-0.17556,0.00278289,3313
-0.171864,0.00274929,3273
-0.168168,0.00282069,3358
-0.164472,0.00282321,3361
-0.160776,0.00266613,3174
-0.15708,0.00274593,3269
-0.153384,0.00282405,3362
-0.149688,0.00275265,3277
-0.145992,0.00270057,3215
-0.142296,0.00268797,3200
-0.1386,0.00284505,3387
-0.134904,0.00283749,3378
-0.131208,0.00288033,3429
-0.127512,0.00291393,3469
-0.123816,0.00284925,3392
-0.12012,0.00280809,3343
-0.116424,0.00280473,3339
-0.112728,0.00282237,3360
-0.109032,0.00280053,3334
-0.105336,0.00289713,3449
-0.10164,0.00279465,3327
-0.0979437,0.00281397,3350
-0.0942477,0.00289965,3452
-0.0905518,0.00285009,3393
-0.0868558,0.00283161,3371
-0.0831598,0.00280389,3338
-0.0794638,0.00279717,3330
-0.0757678,0.00285177,3395
-0.0720718,0.00283077,3370
-0.0683758,0.00285513,3399
-0.0646798,0.00288117,3430
-0.0609838,0.00286521,3411
-0.0572878,0.00280725,3342
-0.0535919,0.00278709,3318
-0.0498959,0.00291057,3465
-0.0461999,0.00276777,3295
-0.0425039,0.00279213,3324
-0.0388079,0.00290217,3455
-0.0351119,0.00290049,3453
-0.0314159,0.00281565,3352
-0.0277199,0.00278961,3321
-0.0240239,0.00284925,3392
-0.0203279,0.00294501,3506
-0.016632,0.00292905,3487
-0.012936,0.00283245,3372
-0.00923998,0.00284001,3381
-0.00554399,0.00288957,3440
-0.001848,0.00287529,3423
0.00554399,0.00289713,3449
0.00923998,0.00289041,3441
0.012936,0.00282909,3368
0.016632,0.00286689,3413
0.0203279,0.00284253,3384
0.0240239,0.00282573,3364
0.0277199,0.00292821,3486
0.0314159,0.00283581,3376
0.0351119,0.00281397,3350
0.0388079,0.00284085,3382
0.0425039,0.00286353,3409
0.0461999,0.00286521,3411
0.0498959,0.00287697,3425
0.0535919,0.00292317,3480
0.0572878,0.00288369,3433
0.0609838,0.00281901,3356
0.0646798,0.00293157,3490
0.0683758,0.00286857,3415
0.0720718,0.00295929,3523
0.0757678,0.00279801,3331
0.0794638,0.00281481,3351
0.0831598,0.00290469,3458
0.0868558,0.00283161,3371
0.0905518,0.00287445,3422
0.0942477,0.00296937,3535
0.0979437,0.00288621,3436
0.10164,0.00287193,3419
0.105336,0.00285429,3398
0.109032,0.00285093,3394
0.112728,0.00288453,3434
0.116424,0.00287277,3420
0.12012,0.00292989,3488
0.123816,0.00297441,3541
0.127512,0.00286689,3413
0.131208,0.00289797,3450
0.134904,0.00290133,3454
0.1386,0.00283077,3370
0.142296,0.00298533,3554
0.145992,0.00297021,3536
0.149688,0.00286857,3415
0.153384,0.00295173,3514
0.15708,0.00296853,3534
0.160776,0.00288117,3430
0.164472,0.00290973,3464
0.168168,0.00282573,3364
0.171864,0.00294165,3502
0.17556,0.00288789,3438
0.179256,0.00302901,3606
0.182952,0.00289209,3443
0.186647,0.00291141,3466
0.190343,0.00298029,3548
0.194039,0.00294333,3504
0.197735,0.00287277,3420
0.201431,0.00292737,3485
0.205127,0.00288117,3430
0.208823,0.00296937,3535
0.212519,0.00294081,3501
0.216215,0.00290049,3453
0.219911,0.00297105,3537
0.223607,0.00289041,3441
0.227303,0.00287529,3423
0.230999,0.00289461,3446
0.234695,0.00297777,3545
0.238391,0.00296181,3526
0.242087,0.00299541,3566
0.245783,0.00297861,3546
0.249479,0.00300213,3574
0.253175,0.00292149,3478
0.256871,0.00297273,3539
0.260567,0.00295089,3513
0.264263,0.00300465,3577
0.267959,0.00298953,3559
0.271655,0.00289377,3445
0.275351,0.00297441,3541
0.279047,0.00295929,3523
0.282743,0.00297945,3547
0.286439,0.00299793,3569
0.290135,0.00306429,3648
0.293831,0.00296517,3530
0.297527,0.00298197,3550
0.301223,0.00293913,3499
0.304919,0.00292989,3488
0.308615,0.00293493,3494
0.312311,0.00298281,3551
0.316007,0.00300633,3579
0.319703,0.00298197,3550
0.323399,0.00298533,3554
0.327095,0.00287193,3419
0.330791,0.00297441,3541
0.334487,0.00302397,3600
0.338183,0.00299877,3570
0.341879,0.00300465,3577
0.345575,0.00295677,3520
0.349271,0.00300717,3580
0.352967,0.00300129,3573
0.356663,0.00295761,3521
0.360359,0.00301221,3586
0.364055,0.00296769,3533
0.367751,0.00298113,3549
0.371447,0.00307605,3662
0.375143,0.00294501,3506
0.378839,0.00300801,3581
0.382535,0.00299961,3571
0.386231,0.00306009,3643
0.389927,0.00293409,3493
0.393623,0.00308697,3675
0.397319,0.00298617,3555
0.401015,0.00304329,3623
0.404711,0.00300633,3579
0.408407,0.00303909,3618
0.412103,0.00296937,3535
0.415799,0.00307857,3665
0.419495,0.00302565,3602
0.423191,0.00303741,3616
0.426887,0.00300633,3579
0.430583,0.00297105,3537
0.434279,0.00291225,3467
0.437975,0.00302061,3596
0.441671,0.00300969,3583
0.445367,0.00313653,3734
0.449063,0.00307101,3656
0.452759,0.00304329,3623
0.456455,0.00302145,3597
0.460151,0.00306681,3651
0.463847,0.00308781,3676
0.467543,0.00296937,3535
0.471239,0.00304665,3627
0.474935,0.00309705,3687
0.478631,0.00298449,3553
0.482327,0.00313065,3727
0.486023,0.00299121,3561
0.489719,0.00302817,3605
0.493415,0.00311805,3712
0.497111,0.00298617,3555
0.500807,0.00304245,3622
0.504503,0.00299541,3566
0.508199,0.00307521,3661
0.511895,0.00301809,3593
0.515591,0.00306261,3646
0.519287,0.00303489,3613
0.522983,0.00296097,3525
0.526679,0.00294753,3509
0.530375,0.00305925,3642
0.534071,0.00299121,3561
0.537767,0.00305337,3635
0.541463,0.00302313,3599
0.545159,0.00308613,3674
0.548855,0.00302901,3606
0.552551,0.00307773,3664
0.556246,0.00301389,3588
0.559942,0.00305757,3640
0.563638,0.00303321,3611
0.567334,0.00302649,3603
0.57103,0.00302313,3599
0.574726,0.00298365,3552
0.578422,0.00300969,3583
0.582118,0.00309873,3689
0.585814,0.00314409,3743
0.58951,0.00308865,3677
0.593206,0.00303069,3608
0.596902,0.00303153,3609
0.600598,0.00309705,3687
0.604294,0.00297777,3545
0.60799,0.00308445,3672
0.611686,0.00309285,3682
0.615382,0.00299709,3568
0.619078,0.00312729,3723
0.622774,0.00308613,3674
0.62647,0.00315165,3752
0.630166,0.00306093,3644
0.633862,0.00306345,3647
0.637558,0.00308949,3678
0.641254,0.00300465,3577
0.64495,0.00308781,3676
0.648646,0.00313569,3733
0.652342,0.00305169,3633
0.656038,0.00306009,3643
0.659734,0.00302565,3602
0.66343,0.00318357,3790
0.667126,0.00318861,3796
0.670822,0.00305253,3634
0.674518,0.00303069,3608
0.678214,0.00297525,3542
0.68191,0.00300549,3578
0.685606,0.00301725,3592
0.689302,0.00310797,3700
0.692998,0.00295929,3523
0.696694,0.00303993,3619
0.70039,0.00310041,3691
0.704086,0.00306597,3650
0.707782,0.00308865,3677
0.711478,0.00307521,3661
0.715174,0.00318441,3791
0.71887,0.00311805,3712
0.722566,0.00308781,3676
0.726262,0.00308529,3673
0.729958,0.00305421,3636
0.733654,0.00316257,3765
0.73735,0.00306261,3646
0.741046,0.00307773,3664
0.744742,0.00307605,3662
0.748438,0.00301725,3592
0.752134,0.00301389,3588
0.75583,0.00307185,3657
0.759526,0.00318525,3792
0.763222,0.00305253,3634
0.766918,0.00303909,3618
0.770614,0.00310461,3696
0.77431,0.00315837,3760
0.778006,0.00313653,3734
0.781702,0.00301221,3586
0.785398,0.00299793,3569
0.789094,0.00307185,3657
0.79279,0.00307605,3662
0.796486,0.00300885,3582
0.800182,0.00309453,3684
0.803878,0.00317097,3775
0.807574,0.00319197,3800
0.81127,0.00311133,3704
0.814966,0.00309789,3688
0.818662,0.00309369,3683
0.822358,0.00314577,3745
0.826054,0.00312225,3717
0.82975,0.00311217,3705
0.833446,0.00312057,3715
0.837142,0.00313905,3737
0.840838,0.00321045,3822
0.844534,0.00302565,3602
0.84823,0.00315921,3761
0.851926,0.00320961,3821
0.855622,0.00306261,3646
0.859318,0.00317601,3781
0.863014,0.00315753,3759
0.86671,0.00312813,3724
0.870406,0.00311553,3709
0.874102,0.00307521,3661
0.877798,0.00311133,3704
0.881494,0.00308445,3672
0.88519,0.00314493,3744
0.888886,0.00314073,3739
0.892582,0.00306345,3647
0.896278,0.00316257,3765
0.899974,0.00314073,3739
0.90367,0.00312477,3720
0.907366,0.00305925,3642
0.911062,0.00309117,3680
0.914758,0.00307185,3657
0.918454,0.00320541,3816
0.92215,0.00310461,3696
0.925845,0.00307353,3659
0.929541,0.00311973,3714
0.933237,0.00319533,3804
0.936933,0.00302733,3604
0.940629,0.00312561,3721
0.944325,0.00312477,3720
0.948021,0.00319617,3805
0.951717,0.00308277,3670
0.955413,0.00317097,3775
0.959109,0.00315669,3758
0.962805,0.00320373,3814
0.966501,0.00309369,3683
0.970197,0.00312981,3726
0.973893,0.00315081,3751
0.977589,0.00321717,3830
0.981285,0.00307437,3660
0.984981,0.00314241,3741
0.988677,0.00312141,3716
0.992373,0.00315081,3751
0.996069,0.00313233,3729
0.999765,0.00311973,3714
1.00346,0.00317265,3777
1.00716,0.00317937,3785
1.01085,0.00308613,3674
1.01455,0.00327261,3896
1.01825,0.00320457,3815
1.02194,0.00311385,3707
1.02564,0.00319281,3801
1.02933,0.00330285,3932
1.03303,0.00312057,3715
1.03673,0.00314997,3750
1.04042,0.00314577,3745
1.04412,0.00317517,3780
1.04781,0.00328689,3913
1.05151,0.00315417,3755
1.05521,0.00312477,3720
1.0589,0.00313821,3736
1.0626,0.00318105,3787
1.06629,0.00326001,3881
1.06999,0.00308613,3674
1.07369,0.00309705,3687
1.07738,0.00315249,3753
1.08108,0.00319449,3803
1.08477,0.00313317,3730
1.08847,0.00320205,3812
1.09217,0.00313989,3738
1.09586,0.00324741,3866
1.09956,0.00316257,3765
1.10325,0.00316089,3763
1.10695,0.00312561,3721
1.11064,0.00318357,3790
1.11434,0.00322725,3842
1.11804,0.00312897,3725
1.12173,0.00309789,3688
1.12543,0.00320205,3812
1.12912,0.00325581,3876
1.13282,0.00319869,3808
1.13652,0.00312897,3725
1.14021,0.00320961,3821
1.14391,0.00323733,3854
1.1476,0.00324573,3864
1.1513,0.00311469,3708
1.155,0.00314577,3745
1.15869,0.00307773,3664
1.16239,0.00321549,3828
1.16608,0.00319869,3808
1.16978,0.00312393,3719
1.17348,0.00310125,3692
1.17717,0.00318693,3794
1.18087,0.00322641,3841
1.18456,0.00312729,3723
1.18826,0.00316173,3764
1.19196,0.00322053,3834
1.19565,0.00324069,3858
1.19935,0.00318273,3789
1.20304,0.00310797,3700
1.20674,0.00314073,3739
1.21044,0.00322221,3836
1.21413,0.00322977,3845
1.21783,0.00319281,3801
1.22152,0.00320793,3819
1.22522,0.00317601,3781
1.22892,0.00324489,3863
1.23261,0.00328269,3908
1.23631,0.00315753,3759
1.24,0.00318609,3793
1.2437,0.00318189,3788
1.2474,0.00313569,3733
1.25109,0.00324153,3859
1.25479,0.00327765,3902
1.25848,0.00322221,3836
1.26218,0.00311553,3709
1.26588,0.00309957,3690
1.26957,0.00312897,3725
1.27327,0.00316341,3766
1.27696,0.00327765,3902
1.28066,0.00312561,3721
1.28436,0.00327261,3896
1.28805,0.00326505,3887
1.29175,0.00324909,3868
1.29544,0.00327933,3904
1.29914,0.00321297,3825
1.30284,0.00325581,3876
1.30653,0.00316509,3768
1.31023,0.00319617,3805
1.31392,0.00320709,3818
1.31762,0.00324657,3865
1.32132,0.00333645,3972
1.32501,0.00330117,3930
1.32871,0.00322809,3843
1.3324,0.00327681,3901
1.3361,0.00327261,3896
1.3398,0.00325497,3875
1.34349,0.00328185,3907
1.34719,0.00327261,3896
1.35088,0.00325665,3877
1.35458,0.00323649,3853
1.35828,0.00327513,3899
1.36197,0.00323565,3852
1.36567,0.00330453,3934
1.36936,0.00333057,3965
1.37306,0.00330117,3930
1.37676,0.00323817,3855
1.38045,0.00332805,3962
1.38415,0.00315921,3761
1.38784,0.00323481,3851
1.39154,0.00326337,3885
1.39524,0.00328185,3907
1.39893,0.00330369,3933
1.40263,0.00333225,3967
1.40632,0.00344061,4096
1.41002,0.00336837,4010
1.41372,0.00327513,3899
1.41741,0.00332721,3961
1.42111,0.00335913,3999
1.4248,0.00329529,3923
1.4285,0.00326337,3885
1.4322,0.00324909,3868
1.43589,0.00330789,3938
1.43959,0.00328689,3913
1.44328,0.00323901,3856
1.44698,0.00335325,3992
1.45068,0.00330453,3934
1.45437,0.00327429,3898
1.45807,0.00340869,4058
1.46176,0.00333981,3976
1.46546,0.00340281,4051
1.46916,0.00323817,3855
1.47285,0.00331293,3944
1.47655,0.00340617,4055
1.48024,0.00331965,3952
1.48394,0.00333981,3976
1.48764,0.00333057,3965
1.49133,0.00339861,4046
1.49503,0.00331713,3949
1.49872,0.00341037,4060
1.50242,0.00329277,3920
1.50612,0.00326589,3888
1.50981,0.00337341,4016
1.51351,0.00332553,3959
1.5172,0.00335325,3992
1.5209,0.00328689,3913
1.5246,0.00332721,3961
1.52829,0.00343053,4084
1.53199,0.00334821,3986
1.53568,0.00338349,4028
1.53938,0.00330285,3932
1.54308,0.00328689,3913
1.54677,0.00340701,4056
1.55047,0.00339273,4039
1.55416,0.00336921,4011
1.55786,0.00335241,3991
1.56156,0.00333141,3966
1.56525,0.00326085,3882
1.56895,0.00341793,4069
1.57264,0.00331629,3948
1.57634,0.00330033,3929
1.58004,0.00334653,3984
1.58373,0.00337341,4016
1.58743,0.00334149,3978
1.59112,0.00337089,4013
1.59482,0.00336753,4009
1.59852,0.00327429,3898
1.60221,0.00334149,3978
1.60591,0.00334149,3978
1.6096,0.00337425,4017
1.6133,0.00343977,4095
1.617,0.00334653,3984
1.62069,0.00326757,3890
1.62439,0.00341289,4063
1.62808,0.00332133,3954
1.63178,0.00341709,4068
1.63548,0.00322053,3834
1.63917,0.00336081,4001
1.64287,0.00330033,3929
1.64656,0.00335073,3989
1.65026,0.00329361,3921
1.65396,0.00338265,4027
1.65765,0.00333393,3969
1.66135,0.00330201,3931
1.66504,0.00335241,3991
1.66874,0.00338601,4031
1.67244,0.00327429,3898
1.67613,0.00323313,3849
1.67983,0.00322473,3839
1.68352,0.00340029,4048
1.68722,0.00333981,3976
1.69092,0.00330369,3933
1.69461,0.00321717,3830
1.69831,0.00321381,3826
1.702,0.00328185,3907
1.7057,0.00329025,3917
1.7094,0.00325749,3878
1.71309,0.00330789,3938
1.71679,0.00332385,3957
1.72048,0.00321297,3825
1.72418,0.00329781,3926
1.72788,0.00335997,4000
1.73157,0.00326505,3887
1.73527,0.00335157,3990
1.73896,0.00332217,3955
1.74266,0.00331461,3946
1.74636,0.00325413,3874
1.75005,0.00327177,3895
1.75375,0.00328773,3914
1.75744,0.00322221,3836
1.76114,0.00329193,3919
1.76484,0.00326001,3881
1.76853,0.00323985,3857
1.77223,0.00340701,4056
1.77592,0.00314241,3741
1.77962,0.00318861,3796
1.78332,0.00328689,3913
1.78701,0.00327093,3894
1.79071,0.00320373,3814
1.7944,0.00322641,3841
1.7981,0.00331965,3952
1.8018,0.00321885,3832
1.80549,0.00324573,3864
1.80919,0.00336081,4001
1.81288,0.00332133,3954
1.81658,0.00324825,3867
1.82028,0.00323313,3849
1.82397,0.00321801,3831
1.82767,0.00332217,3955
1.83136,0.00327933,3904
1.83506,0.00330369,3933
1.83876,0.00316677,3770
1.84245,0.00323481,3851
1.84615,0.00330285,3932
1.84984,0.00329445,3922
1.85354,0.00330201,3931
1.85723,0.00309117,3680
1.86093,0.00329781,3926
1.86463,0.00324237,3860
1.86832,0.00315165,3752
1.87202,0.00326421,3886
1.87571,0.00331209,3943
1.87941,0.00312477,3720
1.88311,0.00321717,3830
1.8868,0.00330201,3931
1.8905,0.00324993,3869
1.89419,0.00323061,3846
1.89789,0.00330621,3936
1.90159,0.00329361,3921
1.90528,0.00324573,3864
1.90898,0.00322473,3839
1.91267,0.00327261,3896
1.91637,0.00315585,3757
1.92007,0.00323733,3854
1.92376,0.00323145,3847
1.92746,0.00328605,3912
1.93115,0.00317601,3781
1.93485,0.00322053,3834
1.93855,0.00316509,3768
1.94224,0.00317265,3777
1.94594,0.00321045,3822
1.94963,0.00321129,3823
1.95333,0.00315417,3755
1.95703,0.00331041,3941
1.96072,0.00315585,3757
1.96442,0.00322137,3835
1.96811,0.00328521,3911
1.97181,0.00322305,3837
1.97551,0.00328185,3907
1.9792,0.00318105,3787
1.9829,0.00333225,3967
1.98659,0.00319953,3809
1.99029,0.00329865,3927
1.99399,0.00328773,3914
1.99768,0.00322893,3844
2.00138,0.00325917,3880
2.00507,0.00318945,3797
2.00877,0.00326505,3887
2.01247,0.00322389,3838
2.01616,0.00325749,3878
2.01986,0.00314661,3746
2.02355,0.00321801,3831
2.02725,0.00331545,3947
2.03095,0.00327093,3894
2.03464,0.00317013,3774
2.03834,0.00327345,3897
2.04203,0.00322473,3839
2.04573,0.00325497,3875
2.04943,0.00327429,3898
2.05312,0.00330537,3935
2.05682,0.00328101,3906
2.06051,0.00319869,3808
2.06421,0.00323817,3855
2.06791,0.00323901,3856
2.0716,0.00323565,3852
2.0753,0.00324825,3867
2.07899,0.00322557,3840
2.08269,0.00320877,3820
2.08639,0.00317685,3782
2.09008,0.00311217,3705
2.09378,0.00317601,3781
2.09747,0.00318861,3796
2.10117,0.00321045,3822
2.10487,0.00318273,3789
2.10856,0.00325581,3876
2.11226,0.00322557,3840
2.11595,0.00324069,3858
2.11965,0.00315501,3756
2.12335,0.00328101,3906
2.12704,0.00331209,3943
2.13074,0.00328773,3914
2.13443,0.00311385,3707
2.13813,0.00329445,3922
2.14183,0.00322557,3840
2.14552,0.00327429,3898
2.14922,0.00322977,3845
2.15291,0.00317601,3781
2.15661,0.00318861,3796
2.16031,0.00317013,3774
2.164,0.00333561,3971
2.1677,0.00319197,3800
2.17139,0.00314409,3743
2.17509,0.00320373,3814
2.17879,0.00327513,3899
2.18248,0.00328773,3914
2.18618,0.00326757,3890
2.18987,0.00327009,3893
2.19357,0.00325245,3872
2.19727,0.00327597,3900
2.20096,0.00317013,3774
2.20466,0.00324321,3861
2.20835,0.00323649,3853
2.21205,0.00322977,3845
2.21575,0.00330369,3933
2.21944,0.00325413,3874
2.22314,0.00327513,3899
2.22683,0.00324741,3866
2.23053,0.00321045,3822
2.23423,0.00317349,3778
2.23792,0.00325581,3876
2.24162,0.00319365,3802
2.24531,0.00328269,3908
2.24901,0.00317685,3782
2.25271,0.00323985,3857
2.2564,0.00319953,3809
2.2601,0.00324489,3863
2.26379,0.00306849,3653
2.26749,0.00323985,3857
2.27119,0.00313569,3733
2.27488,0.00326337,3885
2.27858,0.00327345,3897
2.28227,0.00320205,3812
2.28597,0.00323397,3850
2.28967,0.00322137,3835
2.29336,0.00314157,3740
2.29706,0.00323733,3854
2.30075,0.00320373,3814
2.30445,0.00320793,3819
2.30815,0.00320625,3817
2.31184,0.00318189,3788
2.31554,0.00327009,3893
2.31923,0.00328605,3912
2.32293,0.00314997,3750
2.32663,0.00317769,3783
2.33032,0.00322893,3844
2.33402,0.00321129,3823
2.33771,0.00323733,3854
2.34141,0.00322641,3841
2.34511,0.00321045,3822
2.3488,0.00323649,3853
2.3525,0.00311217,3705
2.35619,0.00322137,3835
2.35989,0.00330033,3929
2.36359,0.00320877,3820
2.36728,0.00321633,3829
2.37098,0.00322893,3844
2.37467,0.00324153,3859
2.37837,0.00320037,3810
2.38207,0.00322221,3836
2.38576,0.00320877,3820
2.38946,0.00323313,3849
2.39315,0.00331125,3942
2.39685,0.00326925,3892
2.40055,0.00317769,3783
2.40424,0.00329865,3927
2.40794,0.00310125,3692
2.41163,0.00312897,3725
2.41533,0.00318189,3788
2.41903,0.00305673,3639
2.42272,0.00322389,3838
2.42642,0.00323901,3856
2.43011,0.00324909,3868
2.43381,0.00318021,3786
2.43751,0.00324657,3865
2.4412,0.00317937,3785
2.4449,0.00318441,3791
2.44859,0.00322641,3841
2.45229,0.00317349,3778
2.45599,0.00318189,3788
2.45968,0.00316677,3770
2.46338,0.00317853,3784
2.46707,0.00320793,3819
2.47077,0.00315081,3751
2.47447,0.00331041,3941
2.47816,0.00318693,3794
2.48186,0.00318777,3795
2.48555,0.00310209,3693
2.48925,0.00324237,3860
2.49295,0.00320289,3813
2.49664,0.00314409,3743
2.50034,0.00322137,3835
2.50403,0.00325497,3875
2.50773,0.00324741,3866
2.51143,0.00312393,3719
2.51512,0.00321381,3826
2.51882,0.00325245,3872
2.52251,0.00322557,3840
2.52621,0.00312477,3720
2.52991,0.00327681,3901
2.5336,0.00318273,3789
2.5373,0.00323397,3850
2.54099,0.00319785,3807
2.54469,0.00321129,3823
2.54839,0.00314577,3745
2.55208,0.00317013,3774
2.55578,0.00322305,3837
2.55947,0.00321717,3830
2.56317,0.00313821,3736
2.56687,0.00326673,3889
2.57056,0.00319533,3804
2.57426,0.00319365,3802
2.57795,0.00331629,3948
2.58165,0.00316341,3766
2.58535,0.00317769,3783
2.58904,0.00325161,3871
2.59274,0.00322053,3834
2.59643,0.00329193,3919
2.60013,0.00319029,3798
2.60382,0.00325413,3874
2.60752,0.00322557,3840
2.61122,0.00317685,3782
2.61491,0.00312309,3718
2.61861,0.00323985,3857
2.6223,0.00322809,3843
2.626,0.00325833,3879
2.6297,0.00318609,3793
2.63339,0.00310713,3699
2.63709,0.00322893,3844
2.64078,0.00318105,3787
2.64448,0.00314409,3743
2.64818,0.00321129,3823
2.65187,0.00312981,3726
2.65557,0.00325329,3873
2.65926,0.00320289,3813
2.66296,0.00327681,3901
2.66666,0.00325497,3875
2.67035,0.00325413,3874
2.67405,0.00324153,3859
2.67774,0.00316677,3770
2.68144,0.00330369,3933
2.68514,0.00321885,3832
2.68883,0.00324405,3862
2.69253,0.00326421,3886
2.69622,0.00327177,3895
2.69992,0.00325413,3874
2.70362,0.00321297,3825
2.70731,0.00323397,3850
2.71101,0.00315249,3753
2.7147,0.00318945,3797
2.7184,0.00320877,3820
2.7221,0.00325833,3879
2.72579,0.00322893,3844
2.72949,0.00317853,3784
2.73318,0.00320457,3815
2.73688,0.00317685,3782
2.74058,0.00321465,3827
2.74427,0.00321633,3829
2.74797,0.00330033,3929
2.75166,0.00324741,3866
2.75536,0.00322809,3843
2.75906,0.00325497,3875
2.76275,0.00318357,3790
2.76645,0.00319617,3805
2.77014,0.00311637,3710
2.77384,0.00330033,3929
2.77754,0.00331965,3952
2.78123,0.00317181,3776
2.78493,0.00327093,3894
2.78862,0.00328521,3911
2.79232,0.00328269,3908
2.79602,0.00317097,3775
2.79971,0.00310293,3694
2.80341,0.00326841,3891
2.8071,0.00327765,3902
2.8108,0.00325497,3875
2.8145,0.00318021,3786
2.81819,0.00320205,3812
2.82189,0.00321549,3828
2.82558,0.00328101,3906
2.82928,0.00316089,3763
2.83298,0.00322977,3845
2.83667,0.00313317,3730
2.84037,0.00315669,3758
2.84406,0.00328101,3906
2.84776,0.00331965,3952
2.85146,0.00322893,3844
2.85515,0.00337341,4016
2.85885,0.00332217,3955
2.86254,0.00319533,3804
2.86624,0.00328941,3916
2.86994,0.00327261,3896
2.87363,0.00333309,3968
2.87733,0.00330285,3932
2.88102,0.00320289,3813
2.88472,0.00325413,3874
2.88842,0.00318861,3796
2.89211,0.00328185,3907
2.89581,0.00316593,3769
2.8995,0.00329025,3917
2.9032,0.00325497,3875
2.9069,0.00312645,3722
2.91059,0.00327261,3896
2.91429,0.00312981,3726
2.91798,0.00326505,3887
2.92168,0.00317097,3775
2.92538,0.00326505,3887
2.92907,0.00324573,3864
2.93277,0.00321381,3826
2.93646,0.00324321,3861
2.94016,0.00320373,3814
2.94386,0.00322389,3838
2.94755,0.00327933,3904
2.95125,0.00333897,3975
2.95494,0.00330453,3934
2.95864,0.00332553,3959
2.96234,0.00325413,3874
2.96603,0.00324153,3859
2.96973,0.00324069,3858
2.97342,0.00328017,3905
2.97712,0.00329445,3922
2.98082,0.00329025,3917
2.98451,0.00323985,3857
2.98821,0.00327849,3903
2.9919,0.00320877,3820
2.9956,0.00327597,3900
2.9993,0.00333645,3972
3.00299,0.00326673,3889
3.00669,0.00334821,3986
3.01038,0.00321969,3833
3.01408,0.00326253,3884
3.01778,0.00320541,3816
3.02147,0.00322725,3842
3.02517,0.00321549,3828
3.02886,0.00324405,3862
3.03256,0.00327093,3894
3.03626,0.00324909,3868
3.03995,0.00334233,3979
3.04365,0.00322893,3844
3.04734,0.00333309,3968
3.05104,0.00326253,3884
3.05474,0.00327765,3902
3.05843,0.00325245,3872
3.06213,0.00318441,3791
3.06582,0.00333141,3966
3.06952,0.00325749,3878
3.07322,0.00324489,3863
3.07691,0.00330369,3933
3.08061,0.00322473,3839
3.0843,0.00318441,3791
3.088,0.00331209,3943
3.0917,0.00328689,3913
3.09539,0.00318945,3797
3.09909,0.00316509,3768
3.10278,0.00320961,3821
3.10648,0.00324825,3867
3.11018,0.00320457,3815
3.11387,0.00334233,3979
3.11757,0.00324657,3865
3.12126,0.00332469,3958
3.12496,0.00326505,3887
3.12866,0.00334317,3980
3.13235,0.00320877,3820
3.13605,0.00334821,3986
3.13974,0.00320457,3815
3.14344,0.00329697,3925
3.14714,0.00323397,3850
3.15083,0.00318273,3789
3.15453,0.00327597,3900
3.15822,0.00321213,3824
3.16192,0.00326085,3882
3.16562,0.00322893,3844
3.16931,0.00323817,3855
3.17301,0.00327345,3897
3.1767,0.00321465,3827
3.1804,0.00323061,3846
3.1841,0.00320961,3821
3.18779,0.00312897,3725
3.19149,0.00326589,3888
3.19518,0.00322725,3842
3.19888,0.00328605,3912
3.20258,0.00321465,3827
3.20627,0.00325665,3877
3.20997,0.00318861,3796
3.21366,0.00330033,3929
3.21736,0.00321801,3831
3.22106,0.00318357,3790
3.22475,0.00329781,3926
3.22845,0.00319113,3799
3.23214,0.00326169,3883
3.23584,0.00327849,3903
3.23954,0.00320877,3820
3.24323,0.00333813,3974
3.24693,0.00326421,3886
3.25062,0.00332889,3963
3.25432,0.00315837,3760
3.25802,0.00321717,3830
3.26171,0.00324657,3865
3.26541,0.00324069,3858
3.2691,0.00328773,3914
3.2728,0.00326757,3890
3.2765,0.00336753,4009
3.28019,0.00334149,3978
3.28389,0.00327765,3902
3.28758,0.00323649,3853
3.29128,0.00322977,3845
3.29498,0.00328941,3916
3.29867,0.00327261,3896
3.30237,0.00333057,3965
3.30606,0.00326085,3882
3.30976,0.00319617,3805
3.31346,0.00330873,3939
3.31715,0.00325077,3870
3.32085,0.00320625,3817
3.32454,0.00328521,3911
3.32824,0.00336165,4002
3.33193,0.00333393,3969
3.33563,0.00325329,3873
3.33933,0.00330285,3932
3.34302,0.00329865,3927
3.34672,0.00327009,3893
3.35041,0.00325581,3876
3.35411,0.00320121,3811
3.35781,0.00316761,3771
3.3615,0.00329025,3917
3.3652,0.00315837,3760
3.36889,0.00320625,3817
3.37259,0.00318945,3797
3.37629,0.00330873,3939
3.37998,0.00329865,3927
3.38368,0.00326757,3890
3.38737,0.00326925,3892
3.39107,0.00330117,3930
3.39477,0.00322893,3844
3.39846,0.00328437,3910
3.40216,0.00327261,3896
3.40585,0.00323565,3852
3.40955,0.00323649,3853
3.41325,0.00320961,3821
3.41694,0.00329613,3924
3.42064,0.00338937,4035
3.42433,0.00327429,3898
3.42803,0.00319197,3800
3.43173,0.00318609,3793
3.43542,0.00319869,3808
3.43912,0.00320877,3820
3.44281,0.00331377,3945
3.44651,0.00326841,3891
3.45021,0.00323313,3849
3.4539,0.00321801,3831
3.4576,0.00316677,3770
3.46129,0.00314073,3739
3.46499,0.00320121,3811
3.46869,0.00336669,4008
3.47238,0.00323649,3853
3.47608,0.00319785,3807
3.47977,0.00314241,3741
3.48347,0.00327261,3896
3.48717,0.00322893,3844
3.49086,0.00319113,3799
3.49456,0.00323229,3848
3.49825,0.00326925,3892
3.50195,0.00316005,3762
3.50565,0.00321969,3833
3.50934,0.00334653,3984
3.51304,0.00325329,3873
3.51673,0.00323649,3853
3.52043,0.00324825,3867
3.52413,0.00332133,3954
3.52782,0.00320625,3817
3.53152,0.00327597,3900
3.53521,0.00330453,3934
3.53891,0.00333477,3970
3.54261,0.00322809,3843
3.5463,0.00325749,3878
3.55,0.00323145,3847
3.55369,0.00330873,3939
3.55739,0.00329277,3920
3.56109,0.00319281,3801
3.56478,0.00319869,3808
3.56848,0.00326841,3891
3.57217,0.00327597,3900
3.57587,0.00315753,3759
3.57957,0.00327849,3903
3.58326,0.00323145,3847
3.58696,0.00321045,3822
3.59065,0.00335073,3989
3.59435,0.00329781,3926
3.59805,0.00323229,3848
3.60174,0.00327597,3900
3.60544,0.00328353,3909
3.60913,0.00319449,3803
3.61283,0.00333897,3975
3.61653,0.00327681,3901
3.62022,0.00322389,3838
3.62392,0.00328521,3911
3.62761,0.00323565,3852
3.63131,0.00324573,3864
3.63501,0.00324321,3861
3.6387,0.00326925,3892
3.6424,0.00327009,3893
3.64609,0.00317013,3774
3.64979,0.00327681,3901
3.65349,0.00331797,3950
3.65718,0.00330117,3930
3.66088,0.00327597,3900
3.66457,0.00324909,3868
3.66827,0.00312477,3720
3.67197,0.00321381,3826
3.67566,0.00334233,3979
3.67936,0.00324909,3868
3.68305,0.00324993,3869
3.68675,0.00322641,3841
3.69045,0.00323145,3847
3.69414,0.00325917,3880


==> imagesPhaseDiagram/Data/gr1_kth35_N380_rho0.58.csv <==
r,norm,N
-3.62932,0.00339723,3968
-3.62569,0.00346829,4051
-3.62206,0.00342035,3995
-3.61843,0.00346144,4043
-3.6148,0.00337754,3945
-3.61117,0.00349654,4084
-3.60754,0.00361555,4223
-3.60391,0.00336213,3927
-3.60028,0.00345716,4038
-3.59664,0.00343576,4013
-3.59301,0.00345031,4030
-3.58938,0.00351538,4106
-3.58575,0.00335699,3921
-3.58212,0.00334415,3906
-3.57849,0.00344432,4023
-3.57486,0.00342634,4002
-3.57123,0.00341778,3992
-3.5676,0.00338353,3952
-3.56396,0.00337925,3947
-3.56033,0.00345459,4035
-3.5567,0.00354363,4139
-3.55307,0.0034974,4085
-3.54944,0.00346743,4050
-3.54581,0.00345973,4041
-3.54218,0.00345459,4035
-3.53855,0.00346658,4049
-3.53491,0.00353421,4128
-3.53128,0.00351367,4104
-3.52765,0.00341692,3991
-3.52402,0.0034349,4012
-3.52039,0.0034974,4085
-3.51676,0.003476,4060
-3.51313,0.00350682,4096
-3.5095,0.0034349,4012
-3.50587,0.0033724,3939
-3.50223,0.00336641,3932
-3.4986,0.00349055,4077
-3.49497,0.00346315,4045
-3.49134,0.0035325,4126
-3.48771,0.00346829,4051
-3.48408,0.00344517,4024
-3.48045,0.00347856,4063
-3.47682,0.00354534,4141
-3.47319,0.00340579,3978
-3.46955,0.00358986,4193
-3.46592,0.00349997,4088
-3.46229,0.00349141,4078
-3.45866,0.00347086,4054
-3.45503,0.00339038,3960
-3.4514,0.00345545,4036
-3.44777,0.00342463,4000
-3.44414,0.00347086,4054
-3.44051,0.00338867,3958
-3.43687,0.00343747,4015
-3.43324,0.00347172,4055
-3.42961,0.00338952,3959
-3.42598,0.00351281,4103
-3.42235,0.00349654,4084
-3.41872,0.00344774,4027
-3.41509,0.00337497,3942
-3.41146,0.00340237,3974
-3.40782,0.00338952,3959
-3.40419,0.00340579,3978
-3.40056,0.00336041,3925
-3.39693,0.00352908,4122
-3.3933,0.00335185,3915
-3.38967,0.00344689,4026
-3.38604,0.00345887,4040
-3.38241,0.00346401,4046
-3.37878,0.00334843,3911
-3.37514,0.00339295,3963
-3.37151,0.00347942,4064
-3.36788,0.00342634,4002
-3.36425,0.00336898,3935
-3.36062,0.00336384,3929
-3.35699,0.00344432,4023
-3.35336,0.00350939,4099
-3.34973,0.00336726,3933
-3.3461,0.0035462,4142
-3.34246,0.00343661,4014
-3.33883,0.0033998,3971
-3.3352,0.00349569,4083
-3.33157,0.00342805,4004
-3.32794,0.00344346,4022
-3.32431,0.00352993,4123
-3.32068,0.0034563,4037
-3.31705,0.00350767,4097
-3.31342,0.00351367,4104
-3.30978,0.00342891,4005
-3.30615,0.00342891,4005
-3.30252,0.00349312,4080
-3.29889,0.0033647,3930
-3.29526,0.00333302,3893
-3.29163,0.0034212,3996
-3.288,0.0034563,4037
-3.28437,0.00344689,4026
-3.28073,0.00346144,4043
-3.2771,0.00348456,4070
-3.27347,0.00335014,3913
-3.26984,0.00356076,4159
-3.26621,0.00349398,4081
-3.26258,0.00353079,4124
-3.25895,0.00348969,4076
-3.25532,0.003476,4060
-3.25169,0.00347086,4054
-3.24805,0.00337069,3937
-3.24442,0.003476,4060
-3.24079,0.00350168,4090
-3.23716,0.00344774,4027
-3.23353,0.00352908,4122
-3.2299,0.00342206,3997
-3.22627,0.00339809,3969
-3.22264,0.00354192,4137
-3.21901,0.00349826,4086
-3.21537,0.00342463,4000
-3.21174,0.0034974,4085
-3.20811,0.00344261,4021
-3.20448,0.00340151,3973
-3.20085,0.00347,4053
-3.19722,0.0033938,3964
-3.19359,0.00344946,4029
-3.18996,0.00357445,4175
-3.18633,0.00346572,4048
-3.18269,0.00339809,3969
-3.17906,0.00347257,4056
-3.17543,0.00346059,4042
-3.1718,0.00337326,3940
-3.16817,0.00345374,4034
-3.16454,0.00348541,4071
-3.16091,0.00347942,4064
-3.15728,0.00338696,3956
-3.15365,0.0033998,3971
-3.15001,0.00353165,4125
-3.14638,0.0033587,3923
-3.14275,0.0034623,4044
-3.13912,0.0033587,3923
-3.13549,0.00340922,3982
-3.13186,0.00339124,3961
-3.12823,0.00337154,3938
-3.1246,0.00338439,3953
-3.12096,0.00342891,4005
-3.11733,0.00343576,4013
-3.1137,0.00348028,4065
-3.11007,0.00349312,4080
-3.10644,0.00340579,3978
-3.10281,0.00348541,4071
-3.09918,0.00325425,3801
-3.09555,0.00340151,3973
-3.09192,0.00345716,4038
-3.08828,0.00346572,4048
-3.08465,0.00341607,3990
-3.08102,0.00341178,3985
-3.07739,0.00350339,4092
-3.07376,0.00345545,4036
-3.07013,0.00346144,4043
-3.0665,0.00340322,3975
-3.06287,0.00352052,4112
-3.05924,0.00347172,4055
-3.0556,0.00342891,4005
-3.05197,0.00341949,3994
-3.04834,0.00341178,3985
-3.04471,0.00354278,4138
-3.04108,0.00349312,4080
-3.03745,0.00344689,4026
-3.03382,0.0034075,3980
-3.03019,0.00339894,3970
-3.02656,0.00341435,3988
-3.02292,0.00340665,3979
-3.01929,0.00356932,4169
-3.01566,0.00346915,4052
-3.01203,0.00340922,3982
-3.0084,0.00343833,4016
-3.00477,0.00334415,3906
-3.00114,0.00343833,4016
-2.99751,0.00346401,4046
-2.99387,0.00339295,3963
-2.99024,0.00350682,4096
-2.98661,0.00337154,3938
-2.98298,0.00349911,4087
-2.97935,0.00347514,4059
-2.97572,0.00339552,3966
-2.97209,0.00344517,4024
-2.96846,0.00332874,3888
-2.96483,0.00342634,4002
-2.96119,0.00340922,3982
-2.95756,0.00343918,4017
-2.95393,0.00342463,4000
-2.9503,0.00347428,4058
-2.94667,0.00337925,3947
-2.94304,0.00340237,3974
-2.93941,0.00334843,3911
-2.93578,0.00346658,4049
-2.93215,0.00343918,4017
-2.92851,0.00331761,3875
-2.92488,0.003351,3914
-2.92125,0.00341435,3988
-2.91762,0.00326795,3817
-2.91399,0.00331333,3870
-2.91036,0.00339637,3967
-2.90673,0.0034272,4003
-2.9031,0.00344175,4020
-2.89947,0.00336983,3936
-2.89583,0.00338867,3958
-2.8922,0.00344689,4026
-2.88857,0.00342035,3995
-2.88494,0.00339809,3969
-2.88131,0.003345,3907
-2.87768,0.00333815,3899
-2.87405,0.00338182,3950
-2.87042,0.00336983,3936
-2.86679,0.00335014,3913
-2.86315,0.00330562,3861
-2.85952,0.0034135,3987
-2.85589,0.00340579,3978
-2.85226,0.00330048,3855
-2.84863,0.00338439,3953
-2.845,0.00337154,3938
-2.84137,0.00336726,3933
-2.83774,0.00338696,3956
-2.8341,0.00333045,3890
-2.83047,0.00339124,3961
-2.82684,0.00341949,3994
-2.82321,0.00335357,3917
-2.81958,0.00343319,4010
-2.81595,0.00335271,3916
-2.81232,0.00335442,3918
-2.80869,0.00335271,3916
-2.80506,0.00336555,3931
-2.80142,0.00340151,3973
-2.79779,0.00335185,3915
-2.79416,0.003351,3914
-2.79053,0.00335699,3921
-2.7869,0.00339894,3970
-2.78327,0.00332959,3889
-2.77964,0.00340237,3974
-2.77601,0.00331589,3873
-2.77238,0.0032397,3784
-2.76874,0.0033861,3955
-2.76511,0.00335956,3924
-2.76148,0.00337583,3943
-2.75785,0.00338011,3948
-2.75422,0.00331247,3869
-2.75059,0.00327994,3831
-2.74696,0.00320374,3742
-2.74333,0.00324312,3788
-2.7397,0.00328679,3839
-2.73606,0.00341863,3993
-2.73243,0.00339637,3967
-2.7288,0.00341007,3983
-2.72517,0.00331504,3872
-2.72154,0.00321059,3750
-2.71791,0.00329107,3844
-2.71428,0.00326367,3812
-2.71065,0.00333644,3897
-2.70701,0.00329363,3847
-2.70338,0.00330562,3861
-2.69975,0.00327651,3827
-2.69612,0.00335442,3918
-2.69249,0.00326624,3815
-2.68886,0.00331418,3871
-2.68523,0.00330134,3856
-2.6816,0.00328507,3837
-2.67797,0.00333045,3890
-2.67433,0.00330305,3858
-2.6707,0.0032474,3793
-2.66707,0.0031986,3736
-2.66344,0.00329877,3853
-2.65981,0.00318662,3722
-2.65618,0.00326624,3815
-2.65255,0.00325425,3801
-2.64892,0.00320203,3740
-2.64529,0.00329963,3854
-2.64165,0.00324655,3792
-2.63802,0.00323713,3781
-2.63439,0.00321572,3756
-2.63076,0.00324227,3787
-2.62713,0.00330733,3863
-2.6235,0.00326966,3819
-2.61987,0.00328336,3835
-2.61624,0.00326367,3812
-2.61261,0.00328593,3838
-2.60897,0.00329877,3853
-2.60534,0.0032474,3793
-2.60171,0.00321829,3759
-2.59808,0.00332103,3879
-2.59445,0.00334244,3904
-2.59082,0.00322343,3765
-2.58719,0.00325083,3797
-2.58356,0.003226,3768
-2.57992,0.00321572,3756
-2.57629,0.0031849,3720
-2.57266,0.00322429,3766
-2.56903,0.00328764,3840
-2.5654,0.00319603,3733
-2.56177,0.00323713,3781
-2.55814,0.00329535,3849
-2.55451,0.00321059,3750
-2.55088,0.00332617,3885
-2.54724,0.0031635,3695
-2.54361,0.00328935,3842
-2.53998,0.00316949,3702
-2.53635,0.00323199,3775
-2.53272,0.00321744,3758
-2.52909,0.00331076,3867
-2.52546,0.00324398,3789
-2.52183,0.00317977,3714
-2.5182,0.00321829,3759
-2.51456,0.00325511,3802
-2.51093,0.00327309,3823
-2.5073,0.00316692,3699
-2.50367,0.00319775,3735
-2.50004,0.00316864,3701
-2.49641,0.00323713,3781
-2.49278,0.00326881,3818
-2.48915,0.003226,3768
-2.48552,0.00328165,3833
-2.48188,0.00317805,3712
-2.47825,0.00316864,3701
-2.47462,0.00316435,3696
-2.47099,0.00324141,3786
-2.46736,0.00319518,3732
-2.46373,0.00335528,3919
-2.4601,0.00321316,3753
-2.45647,0.00310442,3626
-2.45284,0.00319946,3737
-2.4492,0.00323798,3782
-2.44557,0.00324483,3790
-2.44194,0.00335185,3915
-2.43831,0.00320545,3744
-2.43468,0.00313353,3660
-2.43105,0.00317891,3713
-2.42742,0.00318833,3724
-2.42379,0.00321572,3756
-2.42015,0.00337326,3940
-2.41652,0.00324569,3791
-2.41289,0.00319004,3726
-2.40926,0.00324312,3788
-2.40563,0.00324055,3785
-2.402,0.00332018,3878
-2.39837,0.00322001,3761
-2.39474,0.0032397,3784
-2.39111,0.00319261,3729
-2.38747,0.00325768,3805
-2.38384,0.00325682,3804
-2.38021,0.00316435,3696
-2.37658,0.00328507,3837
-2.37295,0.00323542,3779
-2.36932,0.00324141,3786
-2.36569,0.00327994,3831
-2.36206,0.00319946,3737
-2.35843,0.003351,3914
-2.35479,0.00328165,3833
-2.35116,0.00331589,3873
-2.34753,0.00332018,3878
-2.3439,0.00327651,3827
-2.34027,0.00325853,3806
-2.33664,0.0032611,3809
-2.33301,0.00325511,3802
-2.32938,0.00342463,4000
-2.32575,0.00331504,3872
-2.32211,0.00329278,3846
-2.31848,0.00327394,3824
-2.31485,0.00331932,3877
-2.31122,0.003345,3907
-2.30759,0.00326281,3811
-2.30396,0.0033861,3955
-2.30033,0.00332446,3883
-2.2967,0.00343576,4013
-2.29306,0.00349312,4080
-2.28943,0.00340065,3972
-2.2858,0.00341435,3988
-2.28217,0.00332617,3885
-2.27854,0.0033998,3971
-2.27491,0.00342035,3995
-2.27128,0.00345031,4030
-2.26765,0.0033938,3964
-2.26402,0.00341692,3991
-2.26038,0.003351,3914
-2.25675,0.00353935,4134
-2.25312,0.00338696,3956
-2.24949,0.0034272,4003
-2.24586,0.00342291,3998
-2.24223,0.0035188,4110
-2.2386,0.00349312,4080
-2.23497,0.00347086,4054
-2.23134,0.00346401,4046
-2.2277,0.00347343,4057
-2.22407,0.00354706,4143
-2.22044,0.00348541,4071
-2.21681,0.00352993,4123
-2.21318,0.00351795,4109
-2.20955,0.00355391,4151
-2.20592,0.00337411,3941
-2.20229,0.00350082,4089
-2.19866,0.00354963,4146
-2.19502,0.00348884,4075
-2.19139,0.00358901,4192
-2.18776,0.00347771,4062
-2.18413,0.00350682,4096
-2.1805,0.00350339,4092
-2.17687,0.00354278,4138
-2.17324,0.00353764,4132
-2.16961,0.00354278,4138
-2.16598,0.0036361,4247
-2.16234,0.00345117,4031
-2.15871,0.00360356,4209
-2.15508,0.00364295,4255
-2.15145,0.00361041,4217
-2.14782,0.00363096,4241
-2.14419,0.00353336,4127
-2.14056,0.00364038,4252
-2.13693,0.00355391,4151
-2.13329,0.0035676,4167
-2.12966,0.00351966,4111
-2.12603,0.0035736,4174
-2.1224,0.00356675,4166
-2.11877,0.00361641,4224
-2.11514,0.00358815,4191
-2.11151,0.00357103,4171
-2.10788,0.00364466,4257
-2.10425,0.0036301,4240
-2.10061,0.00355476,4152
-2.09698,0.0036361,4247
-2.09335,0.00351195,4102
-2.08972,0.00369517,4316
-2.08609,0.00355819,4156
-2.08246,0.00357017,4170
-2.07883,0.00354192,4137
-2.0752,0.0035385,4133
-2.07157,0.00367548,4293
-2.06793,0.00369004,4310
-2.0643,0.00379277,4430
-2.06067,0.00365322,4267
-2.05704,0.00360784,4214
-2.05341,0.00350767,4097
-2.04978,0.00363096,4241
-2.04615,0.0036575,4272
-2.04252,0.00361555,4223
-2.03889,0.00373712,4365
-2.03525,0.00361897,4227
-2.03162,0.0036438,4256
-2.02799,0.00364894,4262
-2.02436,0.00357959,4181
-2.02073,0.00368062,4299
-2.0171,0.00366863,4285
-2.01347,0.00370117,4323
-2.00984,0.00357788,4179
-2.0062,0.0036438,4256
-2.00257,0.00374654,4376
-1.99894,0.00352822,4121
-1.99531,0.00360271,4208
-1.99168,0.00366606,4282
-1.98805,0.00367291,4290
-1.98442,0.00369089,4311
-1.98079,0.00363182,4242
-1.97716,0.00368832,4308
-1.97352,0.00355305,4150
-1.96989,0.00364808,4261
-1.96626,0.0035248,4117
-1.96263,0.00368661,4306
-1.959,0.00359928,4204
-1.95537,0.00361555,4223
-1.95174,0.00358302,4185
-1.94811,0.00364295,4255
-1.94448,0.00363353,4244
-1.94084,0.00360442,4210
-1.93721,0.00359671,4201
-1.93358,0.00369089,4311
-1.92995,0.00363438,4245
-1.92632,0.00363781,4249
-1.92269,0.00367719,4295
-1.91906,0.00373027,4357
-1.91543,0.00371058,4334
-1.9118,0.00363267,4243
-1.90816,0.00372514,4351
-1.90453,0.0036498,4263
-1.9009,0.00361041,4217
-1.89727,0.00366778,4284
-1.89364,0.00364123,4253
-1.89001,0.00367034,4287
-1.88638,0.00360699,4213
-1.88275,0.00357873,4180
-1.87911,0.00362325,4232
-1.87548,0.00362754,4237
-1.87185,0.00359843,4203
-1.86822,0.00366692,4283
-1.86459,0.00358045,4182
-1.86096,0.00365236,4266
-1.85733,0.00368233,4301
-1.8537,0.00372171,4347
-1.85007,0.00360271,4208
-1.84643,0.00367462,4292
-1.8428,0.00360014,4205
-1.83917,0.00361555,4223
-1.83554,0.00361812,4226
-1.83191,0.00365151,4265
-1.82828,0.00373541,4363
-1.82465,0.00362582,4235
-1.82102,0.00360699,4213
-1.81739,0.00362411,4233
-1.81375,0.00362325,4232
-1.81012,0.00368832,4308
-1.80649,0.00364551,4258
-1.80286,0.00365921,4274
-1.79923,0.00364209,4254
-1.7956,0.00370031,4322
-1.79197,0.00357788,4179
-1.78834,0.00365921,4274
-1.78471,0.00362497,4234
-1.78107,0.00378764,4424
-1.77744,0.00371315,4337
-1.77381,0.00359586,4200
-1.77018,0.00374483,4374
-1.76655,0.00355819,4156
-1.76292,0.0037123,4336
-1.75929,0.00361041,4217
-1.75566,0.00362925,4239
-1.75203,0.00373884,4367
-1.74839,0.0036712,4288
-1.74476,0.00370117,4323
-1.74113,0.00357445,4175
-1.7375,0.00362325,4232
-1.73387,0.00358387,4186
-1.73024,0.00360528,4211
-1.72661,0.00358815,4191
-1.72298,0.0034623,4044
-1.71934,0.00374312,4372
-1.71571,0.0036849,4304
-1.71208,0.00366178,4277
-1.70845,0.00360271,4208
-1.70482,0.00367976,4298
-1.70119,0.00366692,4283
-1.69756,0.00360185,4207
-1.69393,0.00364295,4255
-1.6903,0.00369945,4321
-1.68666,0.00348541,4071
-1.68303,0.00358815,4191
-1.6794,0.00361983,4228
-1.67577,0.00355647,4154
-1.67214,0.00368661,4306
-1.66851,0.00354363,4139
-1.66488,0.00371572,4340
-1.66125,0.00371315,4337
-1.65762,0.00367976,4298
-1.65398,0.00359415,4198
-1.65035,0.00356589,4165
-1.64672,0.00360784,4214
-1.64309,0.00372942,4356
-1.63946,0.00363695,4248
-1.63583,0.0036301,4240
-1.6322,0.00360356,4209
-1.62857,0.00354534,4141
-1.62494,0.00366606,4282
-1.6213,0.0034837,4069
-1.61767,0.00361041,4217
-1.61404,0.00358558,4188
-1.61041,0.00344774,4027
-1.60678,0.00357274,4173
-1.60315,0.00365579,4270
-1.59952,0.00349398,4081
-1.59589,0.00352052,4112
-1.59225,0.00367462,4292
-1.58862,0.00357873,4180
-1.58499,0.00351452,4105
-1.58136,0.00361469,4222
-1.57773,0.00360099,4206
-1.5741,0.0035813,4183
-1.57047,0.00363182,4242
-1.56684,0.00349569,4083
-1.56321,0.00361384,4221
-1.55957,0.00363267,4243
-1.55594,0.00354877,4145
-1.55231,0.00358644,4189
-1.54868,0.00357531,4176
-1.54505,0.00348113,4066
-1.54142,0.00371658,4341
-1.53779,0.00368233,4301
-1.53416,0.00359928,4204
-1.53053,0.0036087,4215
-1.52689,0.00361555,4223
-1.52326,0.00361041,4217
-1.51963,0.0035813,4183
-1.516,0.00361555,4223
-1.51237,0.00355305,4150
-1.50874,0.00349398,4081
-1.50511,0.00354021,4135
-1.50148,0.00348285,4068
-1.49785,0.00349569,4083
-1.49421,0.00354534,4141
-1.49058,0.00353678,4131
-1.48695,0.00350339,4092
-1.48332,0.00338439,3953
-1.47969,0.00345716,4038
-1.47606,0.00352052,4112
-1.47243,0.00346829,4051
-1.4688,0.0034272,4003
-1.46516,0.00344432,4023
-1.46153,0.00351709,4108
-1.4579,0.00352908,4122
-1.45427,0.00346915,4052
-1.45064,0.00348285,4068
-1.44701,0.00353507,4129
-1.44338,0.00346572,4048
-1.43975,0.00342291,3998
-1.43612,0.00355134,4148
-1.43248,0.00345117,4031
-1.42885,0.00338524,3954
-1.42522,0.00346743,4050
-1.42159,0.00352822,4121
-1.41796,0.00339637,3967
-1.41433,0.00349141,4078
-1.4107,0.00338011,3948
-1.40707,0.00336983,3936
-1.40344,0.00335956,3924
-1.3998,0.00338952,3959
-1.39617,0.00345202,4032
-1.39254,0.00335785,3922
-1.38891,0.00341863,3993
-1.38528,0.00344432,4023
-1.38165,0.00346315,4045
-1.37802,0.00331247,3869
-1.37439,0.00341178,3985
-1.37076,0.00348798,4074
-1.36712,0.0034486,4028
-1.36349,0.00346658,4049
-1.35986,0.00345117,4031
-1.35623,0.00346315,4045
-1.3526,0.00343833,4016
-1.34897,0.00344346,4022
-1.34534,0.00342035,3995
-1.34171,0.0034135,3987
-1.33808,0.00330476,3860
-1.33444,0.00340922,3982
-1.33081,0.00334244,3904
-1.32718,0.00347257,4056
-1.32355,0.00333644,3897
-1.31992,0.00338353,3952
-1.31629,0.00343319,4010
-1.31266,0.00333302,3893
-1.30903,0.00323028,3773
-1.30539,0.00332531,3884
-1.30176,0.00340065,3972
-1.29813,0.00342634,4002
-1.2945,0.00331846,3876
-1.29087,0.00326795,3817
-1.28724,0.00339295,3963
-1.28361,0.0031712,3704
-1.27998,0.00324826,3794
-1.27635,0.00333559,3896
-1.27271,0.00338867,3958
-1.26908,0.00329363,3847
-1.26545,0.00321316,3753
-1.26182,0.00341692,3991
-1.25819,0.003351,3914
-1.25456,0.00339038,3960
-1.25093,0.00318319,3718
-1.2473,0.00317634,3710
-1.24367,0.00337411,3941
-1.24003,0.00331333,3870
-1.2364,0.0031986,3736
-1.23277,0.00323798,3782
-1.22914,0.0031712,3704
-1.22551,0.00327908,3830
-1.22188,0.00317463,3708
-1.21825,0.0032337,3777
-1.21462,0.00327394,3824
-1.21099,0.00327908,3830
-1.20735,0.0032534,3800
-1.20372,0.0032397,3784
-1.20009,0.00332018,3878
-1.19646,0.00326538,3814
-1.19283,0.00322001,3761
-1.1892,0.00324483,3790
-1.18557,0.0033022,3857
-1.18194,0.00322086,3762
-1.1783,0.00306247,3577
-1.17467,0.00308388,3602
-1.17104,0.00309415,3614
-1.16741,0.00324997,3796
-1.16378,0.0031498,3679
-1.16015,0.00315751,3688
-1.15652,0.00318576,3721
-1.15289,0.0031849,3720
-1.14926,0.00319946,3737
-1.14562,0.00328336,3835
-1.14199,0.00316264,3694
-1.13836,0.00318918,3725
-1.13473,0.00319518,3732
-1.1311,0.00314124,3669
-1.12747,0.00307531,3592
-1.12384,0.00316435,3696
-1.12021,0.00320203,3740
-1.11658,0.00311127,3634
-1.11294,0.00313268,3659
-1.10931,0.00316778,3700
-1.10568,0.00314809,3677
-1.10205,0.00311384,3637
-1.09842,0.00310014,3621
-1.09479,0.00311812,3642
-1.09116,0.00314894,3678
-1.08753,0.00312155,3646
-1.0839,0.00312925,3655
-1.08026,0.00309757,3618
-1.07663,0.00315751,3688
-1.073,0.00306504,3580
-1.06937,0.00313096,3657
-1.06574,0.00301881,3526
-1.06211,0.00303251,3542
-1.05848,0.00310357,3625
-1.05485,0.00308987,3609
-1.05122,0.00309843,3619
-1.04758,0.00317549,3709
-1.04395,0.00308045,3598
-1.04032,0.0030248,3533
-1.03669,0.00305562,3569
-1.03306,0.00305477,3568
-1.02943,0.00302138,3529
-1.0258,0.00302651,3535
-1.02217,0.00297514,3475
-1.01853,0.00302309,3531
-1.0149,0.00304192,3553
-1.01127,0.003101,3622
-1.00764,0.0030034,3508
-1.00401,0.00299655,3500
-1.00038,0.0030248,3533
-0.996748,0.00299655,3500
-0.993117,0.00306847,3584
-0.989486,0.00301538,3522
-0.985855,0.00304877,3561
-0.982223,0.00306418,3579
-0.978592,0.00311983,3644
-0.974961,0.0029897,3492
-0.97133,0.00304364,3555
-0.967699,0.00311042,3633
-0.964068,0.00317377,3707
-0.960437,0.00298713,3489
-0.956805,0.00300682,3512
-0.953174,0.00302138,3529
-0.949543,0.00296401,3462
-0.945912,0.00301025,3516
-0.942281,0.0030248,3533
-0.93865,0.00304877,3561
-0.935019,0.00297514,3475
-0.931387,0.00300425,3509
-0.927756,0.00300425,3509
-0.924125,0.00308559,3604
-0.920494,0.00302566,3534
-0.916863,0.00302566,3534
-0.913232,0.00302309,3531
-0.909601,0.00308987,3609
-0.905969,0.00295973,3457
-0.902338,0.00299912,3503
-0.898707,0.00297686,3477
-0.895076,0.00302994,3539
-0.891445,0.002976,3476
-0.887814,0.00292463,3416
-0.884183,0.00292121,3412
-0.880551,0.00305734,3571
-0.87692,0.00296573,3464
-0.873289,0.00293062,3423
-0.869658,0.00290665,3395
-0.866027,0.00296744,3466
-0.862396,0.00305391,3567
-0.858765,0.00299826,3502
-0.855133,0.002976,3476
-0.851502,0.0028998,3387
-0.847871,0.00289809,3385
-0.84424,0.0029974,3501
-0.840609,0.00298199,3483
-0.836978,0.00298285,3484
-0.833347,0.00292377,3415
-0.829715,0.00295374,3450
-0.826084,0.00293919,3433
-0.822453,0.00291864,3409
-0.818822,0.00292549,3417
-0.815191,0.00288867,3374
-0.81156,0.00288011,3364
-0.807929,0.00293576,3429
-0.804298,0.00297343,3473
-0.800666,0.00296059,3458
-0.797035,0.0028921,3378
-0.793404,0.00290922,3398
-0.789773,0.0029623,3460
-0.786142,0.00294775,3443
-0.782511,0.00298199,3483
-0.77888,0.00293405,3427
-0.775248,0.00286556,3347
-0.771617,0.00289467,3381
-0.767986,0.00297686,3477
-0.764355,0.0029623,3460
-0.760724,0.00297001,3469
-0.757093,0.00297172,3471
-0.753462,0.00287412,3357
-0.74983,0.00292634,3418
-0.746199,0.00296487,3463
-0.742568,0.0028373,3314
-0.738937,0.00287155,3354
-0.735306,0.00286898,3351
-0.731675,0.00288867,3374
-0.728044,0.00282189,3296
-0.724412,0.00289638,3383
-0.720781,0.00293747,3431
-0.71715,0.00289638,3383
-0.713519,0.00282703,3302
-0.709888,0.00293919,3433
-0.706257,0.0029349,3428
-0.702626,0.00284758,3326
-0.698994,0.00286812,3350
-0.695363,0.00287069,3353
-0.691732,0.00285871,3339
-0.688101,0.00295032,3446
-0.68447,0.0028921,3378
-0.680839,0.00284158,3319
-0.677208,0.00292977,3422
-0.673576,0.00282789,3303
-0.669945,0.00287583,3359
-0.666314,0.00293919,3433
-0.662683,0.00289638,3383
-0.659052,0.00290665,3395
-0.655421,0.00290237,3390
-0.65179,0.00296658,3465
-0.648158,0.00290323,3391
-0.644527,0.00290151,3389
-0.640896,0.00293148,3424
-0.637265,0.00288696,3372
-0.633634,0.00280563,3277
-0.630003,0.00295203,3448
-0.626372,0.00286984,3352
-0.622741,0.00284929,3328
-0.619109,0.0029135,3403
-0.615478,0.00285956,3340
-0.611847,0.00274655,3208
-0.608216,0.00286898,3351
-0.604585,0.00288354,3368
-0.600954,0.00298199,3483
-0.597323,0.00287925,3363
-0.593691,0.00286042,3341
-0.59006,0.00283217,3308
-0.586429,0.00275511,3218
-0.582798,0.00287669,3360
-0.579167,0.00280648,3278
-0.575536,0.00290494,3393
-0.571905,0.00283045,3306
-0.568273,0.00280819,3280
-0.564642,0.00286984,3352
-0.561011,0.00283816,3315
-0.55738,0.00292977,3422
-0.553749,0.00281761,3291
-0.550118,0.00291693,3407
-0.546487,0.00287754,3361
-0.542855,0.00279193,3261
-0.539224,0.00283388,3310
-0.535593,0.00285357,3333
-0.531962,0.00286384,3345
-0.528331,0.00285271,3332
-0.5247,0.00280563,3277
-0.521069,0.00277395,3240
-0.517437,0.00275939,3223
-0.513806,0.00289809,3385
-0.510175,0.0028647,3346
-0.506544,0.00286984,3352
-0.502913,0.00286641,3348
-0.499282,0.00274655,3208
-0.495651,0.00286556,3347
-0.492019,0.0028647,3346
-0.488388,0.00287326,3356
-0.484757,0.00289552,3382
-0.481126,0.00286299,3344
-0.477495,0.00293405,3427
-0.473864,0.00283559,3312
-0.470233,0.00293576,3429
-0.466601,0.00287326,3356
-0.46297,0.00283045,3306
-0.459339,0.00275768,3221
-0.455708,0.00291093,3400
-0.452077,0.00286556,3347
-0.448446,0.00291436,3404
-0.444815,0.00283302,3309
-0.441184,0.00293062,3423
-0.437552,0.00290066,3388
-0.433921,0.00288867,3374
-0.43029,0.00295973,3457
-0.426659,0.0028236,3298
-0.423028,0.00282446,3299
-0.419397,0.00281676,3290
-0.415766,0.00289467,3381
-0.412134,0.00286042,3341
-0.408503,0.00273713,3197
-0.404872,0.00275083,3213
-0.401241,0.00282703,3302
-0.39761,0.00281076,3283
-0.393979,0.00290237,3390
-0.390348,0.00289124,3377
-0.386716,0.00278337,3251
-0.383085,0.00287412,3357
-0.379454,0.00284415,3322
-0.375823,0.00286128,3342
-0.372192,0.00290922,3398
-0.368561,0.00291179,3401
-0.36493,0.00289124,3377
-0.361298,0.00286812,3350
-0.357667,0.00286984,3352
-0.354036,0.00281333,3286
-0.350405,0.00286812,3350
-0.346774,0.00281761,3291
-0.343143,0.00288867,3374
-0.339512,0.0028647,3346
-0.33588,0.0027808,3248
-0.332249,0.00278422,3252
-0.328618,0.00291864,3409
-0.324987,0.00291008,3399
-0.321356,0.00285443,3334
-0.317725,0.00289124,3377
-0.314094,0.00287241,3355
-0.310462,0.00297514,3475
-0.306831,0.00290408,3392
-0.3032,0.00283816,3315
-0.299569,0.0028296,3305
-0.295938,0.00278251,3250
-0.292307,0.00288782,3373
-0.288676,0.00298713,3489
-0.285044,0.00286384,3345
-0.281413,0.00282018,3294
-0.277782,0.00299227,3495
-0.274151,0.00289552,3382
-0.27052,0.00284586,3324
-0.266889,0.00295717,3454
-0.263258,0.00286299,3344
-0.259627,0.00283045,3306
-0.255995,0.00285785,3338
-0.252364,0.00287155,3354
-0.248733,0.00290323,3391
-0.245102,0.00286812,3350
-0.241471,0.00289295,3379
-0.23784,0.00286556,3347
-0.234209,0.00293576,3429
-0.230577,0.00288011,3364
-0.226946,0.00291008,3399
-0.223315,0.00290066,3388
-0.219684,0.0028998,3387
-0.216053,0.0028998,3387
-0.212422,0.0027885,3257
-0.208791,0.00290494,3393
-0.205159,0.00293747,3431
-0.201528,0.00278337,3251
-0.197897,0.00290408,3392
-0.194266,0.00287241,3355
-0.190635,0.00292891,3421
-0.187004,0.00293234,3425
-0.183373,0.00290151,3389
-0.179741,0.00291436,3404
-0.17611,0.00291778,3408
-0.172479,0.00283473,3311
-0.168848,0.00291607,3406
-0.165217,0.00288782,3373
-0.161586,0.00292806,3420
-0.157955,0.00289638,3383
-0.154323,0.00296316,3461
-0.150692,0.0028921,3378
-0.147061,0.00294432,3439
-0.14343,0.00290836,3397
-0.139799,0.00297172,3471
-0.136168,0.00284415,3322
-0.132537,0.00295288,3449
-0.128905,0.00294261,3437
-0.125274,0.00289295,3379
-0.121643,0.00289638,3383
-0.118012,0.00283902,3316
-0.114381,0.00287583,3359
-0.11075,0.00280563,3277
-0.107119,0.00288354,3368
-0.103487,0.00295288,3449
-0.0998563,0.00293833,3432
-0.0962252,0.00296145,3459
-0.0925941,0.00286042,3341
-0.0889629,0.00293319,3426
-0.0853318,0.00285443,3334
-0.0817006,0.00294518,3440
-0.0780695,0.00291949,3410
-0.0744384,0.00300083,3505
-0.0708072,0.00290066,3388
-0.0671761,0.00296487,3463
-0.0635449,0.00292377,3415
-0.0599138,0.00297086,3470
-0.0562827,0.00300169,3506
-0.0526515,0.00297943,3480
-0.0490204,0.00290751,3396
-0.0453892,0.00299398,3497
-0.0417581,0.00290408,3392
-0.038127,0.00291436,3404
-0.0344958,0.00294518,3440
-0.0308647,0.00294775,3443
-0.0272335,0.00304278,3554
-0.0236024,0.00304535,3557
-0.0199713,0.00302395,3532
-0.0163401,0.00305562,3569
-0.012709,0.00300169,3506
-0.00907785,0.00299398,3497
-0.00544671,0.00294946,3445
-0.00181557,0.00293319,3426
0.00544671,0.00293833,3432
0.00907785,0.00301282,3519
0.012709,0.00305049,3563
0.0163401,0.00303422,3544
0.0199713,0.00294518,3440
0.0236024,0.00289552,3382
0.0272335,0.00300425,3509
0.0308647,0.00304107,3552
0.0344958,0.00293405,3427
0.038127,0.00304278,3554
0.0417581,0.00299569,3499
0.0453892,0.0030659,3581
0.0490204,0.0030034,3508
0.0526515,0.00293833,3432
0.0562827,0.00300597,3511
0.0599138,0.00299484,3498
0.0635449,0.00311641,3640
0.0671761,0.00301966,3527
0.0708072,0.00298884,3491
0.0744384,0.00302223,3530
0.0780695,0.00302395,3532
0.0817006,0.0030034,3508
0.0853318,0.00298199,3483
0.0889629,0.00297258,3472
0.0925941,0.0030736,3590
0.0962252,0.00303936,3550
0.0998563,0.00307446,3591
0.103487,0.00307275,3589
0.107119,0.0030171,3524
0.11075,0.00304364,3555
0.114381,0.00301367,3520
0.118012,0.00304963,3562
0.121643,0.00308045,3598
0.125274,0.00291436,3404
0.128905,0.00304021,3551
0.132537,0.00296145,3459
0.136168,0.0029897,3492
0.139799,0.00297857,3479
0.14343,0.00312155,3646
0.147061,0.0029486,3444
0.150692,0.0029974,3501
0.154323,0.00293833,3432
0.157955,0.00303764,3548
0.161586,0.00301795,3525
0.165217,0.00301453,3521
0.168848,0.00304449,3556
0.172479,0.00306761,3583
0.17611,0.00314809,3677
0.179741,0.00309244,3612
0.183373,0.00310014,3621
0.187004,0.00299056,3493
0.190635,0.00308816,3607
0.194266,0.00313525,3662
0.197897,0.00302651,3535
0.201528,0.00312326,3648
0.205159,0.00308045,3598
0.208791,0.00305049,3563
0.212422,0.0030385,3549
0.216053,0.00314809,3677
0.219684,0.00300853,3514
0.223315,0.00318747,3723
0.226946,0.00306162,3576
0.230577,0.00303251,3542
0.234209,0.00317377,3707
0.23784,0.00322857,3771
0.241471,0.00311299,3636
0.245102,0.00306761,3583
0.248733,0.00307103,3587
0.252364,0.00315494,3685
0.255995,0.00309329,3613
0.259627,0.00308559,3604
0.263258,0.00308901,3608
0.266889,0.00304706,3559
0.27052,0.00313182,3658
0.274151,0.00308045,3598
0.277782,0.00313953,3667
0.281413,0.00312925,3655
0.285044,0.00307275,3589
0.288676,0.00309501,3615
0.292307,0.00313268,3659
0.295938,0.00310614,3628
0.299569,0.00304706,3559
0.3032,0.0032123,3752
0.306831,0.00307446,3591
0.310462,0.00316264,3694
0.314094,0.00321829,3759
0.317725,0.00311213,3635
0.321356,0.00313696,3664
0.324987,0.00326024,3808
0.328618,0.00313867,3666
0.332249,0.00316264,3694
0.33588,0.00314466,3673
0.339512,0.0031284,3654
0.343143,0.00316521,3697
0.346774,0.00316179,3693
0.350405,0.00316778,3700
0.354036,0.00311384,3637
0.357667,0.00316864,3701
0.361298,0.00316093,3692
0.36493,0.00324826,3794
0.368561,0.00323199,3775
0.372192,0.0031087,3631
0.375823,0.00321829,3759
0.379454,0.00322771,3770
0.383085,0.00307788,3595
0.386716,0.00318662,3722
0.390348,0.00322685,3769
0.393979,0.0030873,3606
0.39761,0.00317292,3706
0.401241,0.0032611,3809
0.404872,0.00327908,3830
0.408503,0.00317377,3707
0.412134,0.00326624,3815
0.415766,0.00316264,3694
0.419397,0.00316778,3700
0.423028,0.00323285,3776
0.426659,0.00317977,3714
0.43029,0.00329021,3843
0.433921,0.00320117,3739
0.437552,0.00320117,3739
0.441184,0.0031909,3727
0.444815,0.0032337,3777
0.448446,0.00319518,3732
0.452077,0.00325168,3798
0.455708,0.00322857,3771
0.459339,0.00324826,3794
0.46297,0.00320288,3741
0.466601,0.00312583,3651
0.470233,0.00327566,3826
0.473864,0.00315408,3684
0.477495,0.00325168,3798
0.481126,0.00308901,3608
0.484757,0.00333987,3901
0.488388,0.00322942,3772
0.492019,0.00329363,3847
0.495651,0.00335785,3922
0.499282,0.00319346,3730
0.502913,0.00323028,3773
0.506544,0.00322172,3763
0.510175,0.00321658,3757
0.513806,0.00325254,3799
0.517437,0.00325083,3797
0.521069,0.00329792,3852
0.5247,0.00320459,3743
0.528331,0.00323114,3774
0.531962,0.00325768,3805
0.535593,0.00323798,3782
0.539224,0.00325425,3801
0.542855,0.00332018,3878
0.546487,0.00325168,3798
0.550118,0.00332531,3884
0.553749,0.00330819,3864
0.55738,0.00329877,3853
0.561011,0.00331761,3875
0.564642,0.00332103,3879
0.568273,0.00322257,3764
0.571905,0.0032474,3793
0.575536,0.00319432,3731
0.579167,0.00334329,3905
0.582798,0.00328935,3842
0.586429,0.00325596,3803
0.59006,0.00337154,3938
0.593691,0.00333216,3892
0.597323,0.00325083,3797
0.600954,0.00332617,3885
0.604585,0.00324826,3794
0.608216,0.00329107,3844
0.611847,0.00329877,3853
0.615478,0.00326795,3817
0.619109,0.00330476,3860
0.622741,0.00333131,3891
0.626372,0.00332617,3885
0.630003,0.00325425,3801
0.633634,0.00329021,3843
0.637265,0.00324227,3787
0.640896,0.0033373,3898
0.644527,0.00324141,3786
0.648158,0.00334672,3909
0.65179,0.00324569,3791
0.655421,0.00327566,3826
0.659052,0.00336298,3928
0.662683,0.00335442,3918
0.666314,0.00340237,3974
0.669945,0.00327309,3823
0.673576,0.00336127,3926
0.677208,0.00329535,3849
0.680839,0.00335014,3913
0.68447,0.00333987,3901
0.688101,0.00333473,3895
0.691732,0.00335271,3916
0.695363,0.00331675,3874
0.698994,0.00338353,3952
0.702626,0.00333387,3894
0.706257,0.00344946,4029
0.709888,0.00333473,3895
0.713519,0.00329192,3845
0.71715,0.00331076,3867
0.720781,0.00332959,3889
0.724412,0.00327737,3828
0.728044,0.00344004,4018
0.731675,0.00339894,3970
0.735306,0.00332788,3887
0.738937,0.00330905,3865
0.742568,0.00335014,3913
0.746199,0.00333815,3899
0.74983,0.00341949,3994
0.753462,0.00330048,3855
0.757093,0.00328165,3833
0.760724,0.00339295,3963
0.764355,0.00325425,3801
0.767986,0.00347172,4055
0.771617,0.00329877,3853
0.775248,0.00337326,3940
0.77888,0.00347771,4062
0.782511,0.00339124,3961
0.786142,0.00333387,3894
0.789773,0.00336555,3931
0.793404,0.00343148,4008
0.797035,0.00331932,3877
0.800666,0.00338096,3949
0.804298,0.00341607,3990
0.807929,0.00336213,3927
0.81156,0.00339466,3965
0.815191,0.00341521,3989
0.818822,0.0033861,3955
0.822453,0.00326024,3808
0.826084,0.00346401,4046
0.829715,0.00334158,3903
0.833347,0.00339894,3970
0.836978,0.00340151,3973
0.840609,0.00328679,3839
0.84424,0.00344689,4026
0.847871,0.00338353,3952
0.851502,0.00331504,3872
0.855133,0.00340493,3977
0.858765,0.00339637,3967
0.862396,0.00343148,4008
0.866027,0.00335271,3916
0.869658,0.00341949,3994
0.873289,0.00335528,3919
0.87692,0.00334928,3912
0.880551,0.00337668,3944
0.884183,0.0034212,3996
0.887814,0.00343576,4013
0.891445,0.00342291,3998
0.895076,0.00328079,3832
0.898707,0.00344603,4025
0.902338,0.00330048,3855
0.905969,0.00340836,3981
0.909601,0.00334672,3909
0.913232,0.00327223,3822
0.916863,0.003476,4060
0.920494,0.0033587,3923
0.924125,0.00336812,3934
0.927756,0.00337497,3942
0.931387,0.0033998,3971
0.935019,0.00338353,3952
0.93865,0.00337754,3945
0.942281,0.0033587,3923
0.945912,0.00336983,3936
0.949543,0.00342548,4001
0.953174,0.00329363,3847
0.956805,0.00341007,3983
0.960437,0.00339894,3970
0.964068,0.00333559,3896
0.967699,0.00336726,3933
0.97133,0.00341264,3986
0.974961,0.00344689,4026
0.978592,0.00343319,4010
0.982223,0.00331761,3875
0.985855,0.0034075,3980
0.989486,0.00336812,3934
0.993117,0.00336812,3934
0.996748,0.00344004,4018
1.00038,0.00336641,3932
1.00401,0.00343319,4010
1.00764,0.00334757,3910
1.01127,0.00352052,4112
1.0149,0.00336555,3931
1.01853,0.00345374,4034
1.02217,0.00345031,4030
1.0258,0.00339894,3970
1.02943,0.00327651,3827
1.03306,0.00333815,3899
1.03669,0.0033998,3971
1.04032,0.00336898,3935
1.04395,0.00338867,3958
1.04758,0.00342548,4001
1.05122,0.00351195,4102
1.05485,0.00343319,4010
1.05848,0.0034563,4037
1.06211,0.00339809,3969
1.06574,0.00341949,3994
1.06937,0.00329706,3851
1.073,0.00345374,4034
1.07663,0.00348884,4075
1.08026,0.00342291,3998
1.0839,0.00342634,4002
1.08753,0.00334586,3908
1.09116,0.00337154,3938
1.09479,0.00342548,4001
1.09842,0.00343319,4010
1.10205,0.00336298,3928
1.10568,0.00341692,3991
1.10931,0.00337326,3940
1.11294,0.00336983,3936
1.11658,0.00341093,3984
1.12021,0.00339552,3966
1.12384,0.0034075,3980
1.12747,0.00333987,3901
1.1311,0.00340493,3977
1.13473,0.00325939,3807
1.13836,0.00345545,4036
1.14199,0.00350339,4092
1.14562,0.00342377,3999
1.14926,0.00337583,3943
1.15289,0.00347942,4064
1.15652,0.0033724,3939
1.16015,0.00342206,3997
1.16378,0.00342548,4001
1.16741,0.00340237,3974
1.17104,0.00338267,3951
1.17467,0.00344261,4021
1.1783,0.00339466,3965
1.18194,0.00336555,3931
1.18557,0.00339552,3966
1.1892,0.00346401,4046
1.19283,0.00337497,3942
1.19646,0.00343661,4014
1.20009,0.00349312,4080
1.20372,0.00339038,3960
1.20735,0.00342634,4002
1.21099,0.00332959,3889
1.21462,0.0033861,3955
1.21825,0.00347856,4063
1.22188,0.00349911,4087
1.22551,0.00340579,3978
1.22914,0.00342206,3997
1.23277,0.00355219,4149
1.2364,0.0033724,3939
1.24003,0.00337925,3947
1.24367,0.00337925,3947
1.2473,0.00342976,4006
1.25093,0.00338267,3951
1.25456,0.00336898,3935
1.25819,0.0033236,3882
1.26182,0.00333987,3901
1.26545,0.00344689,4026
1.26908,0.00350339,4092
1.27271,0.00344774,4027
1.27635,0.003476,4060
1.27998,0.00346059,4042
1.28361,0.00344175,4020
1.28724,0.00345031,4030
1.29087,0.00346658,4049
1.2945,0.00342291,3998
1.29813,0.00344603,4025
1.30176,0.00344946,4029
1.30539,0.00342805,4004
1.30903,0.00333559,3896
1.31266,0.00347257,4056
1.31629,0.00341692,3991
1.31992,0.00336641,3932
1.32355,0.00340665,3979
1.32718,0.00343148,4008
1.33081,0.00344089,4019
1.33444,0.00342035,3995
1.33808,0.00341093,3984
1.34171,0.00341778,3992
1.34534,0.00342548,4001
1.34897,0.00335785,3922
1.3526,0.00336555,3931
1.35623,0.00350511,4094
1.35986,0.00338952,3959
1.36349,0.00349398,4081
1.36712,0.00336812,3934
1.37076,0.00350339,4092
1.37439,0.00339894,3970
1.37802,0.00347172,4055
1.38165,0.00341949,3994
1.38528,0.00330305,3858
1.38891,0.00339637,3967
1.39254,0.00356932,4169
1.39617,0.00339466,3965
1.3998,0.00349483,4082
1.40344,0.00342976,4006
1.40707,0.00339809,3969
1.4107,0.00338867,3958
1.41433,0.00335271,3916
1.41796,0.0034075,3980
1.42159,0.00351195,4102
1.42522,0.00342035,3995
1.42885,0.0035111,4101
1.43248,0.00337583,3943
1.43612,0.00344261,4021
1.43975,0.00348199,4067
1.44338,0.00350682,4096
1.44701,0.00346915,4052
1.45064,0.0034349,4012
1.45427,0.00350511,4094
1.4579,0.00348713,4073
1.46153,0.0034486,4028
1.46516,0.00342035,3995
1.4688,0.0035188,4110
1.47243,0.00354192,4137
1.47606,0.00356504,4164
1.47969,0.00355048,4147
1.48332,0.0035111,4101
1.48695,0.00347685,4061
1.49058,0.00342976,4006
1.49421,0.00350254,4091
1.49785,0.00351452,4105
1.50148,0.00353336,4127
1.50511,0.00351709,4108
1.50874,0.00343233,4009
1.51237,0.00338439,3953
1.516,0.00346401,4046
1.51963,0.00343918,4017
1.52326,0.0034075,3980
1.52689,0.00342891,4005
1.53053,0.00342206,3997
1.53416,0.00345288,4033
1.53779,0.00349398,4081
1.54142,0.00342463,4000
1.54505,0.0034212,3996
1.54868,0.00340836,3981
1.55231,0.0035462,4142
1.55594,0.00346059,4042
1.55957,0.00351452,4105
1.56321,0.00345288,4033
1.56684,0.00352223,4114
1.57047,0.00345202,4032
1.5741,0.00350425,4093
1.57773,0.00341264,3986
1.58136,0.00341607,3990
1.58499,0.00343233,4009
1.58862,0.00342805,4004
1.59225,0.00342634,4002
1.59589,0.00344689,4026
1.59952,0.00337411,3941
1.60315,0.00351538,4106
1.60678,0.00344946,4029
1.61041,0.00345716,4038
1.61404,0.00343062,4007
1.61767,0.00344004,4018
1.6213,0.0034563,4037
1.62494,0.00348627,4072
1.62857,0.003476,4060
1.6322,0.00355904,4157
1.63583,0.00345716,4038
1.63946,0.003476,4060
1.64309,0.0035188,4110
1.64672,0.0035325,4126
1.65035,0.00350082,4089
1.65398,0.00346401,4046
1.65762,0.00345716,4038
1.66125,0.00347,4053
1.66488,0.00349911,4087
1.66851,0.00344603,4025
1.67214,0.00344603,4025
1.67577,0.00340322,3975
1.6794,0.00345202,4032
1.68303,0.00348627,4072
1.68666,0.0035462,4142
1.6903,0.00345202,4032
1.69393,0.00344004,4018
1.69756,0.00334415,3906
1.70119,0.00339809,3969
1.70482,0.00343148,4008
1.70845,0.00342035,3995
1.71208,0.00358986,4193
1.71571,0.00352993,4123
1.71934,0.0034623,4044
1.72298,0.0035325,4126
1.72661,0.00352908,4122
1.73024,0.00348028,4065
1.73387,0.00346829,4051
1.7375,0.00342035,3995
1.74113,0.00352908,4122
1.74476,0.00347257,4056
1.74839,0.00340836,3981
1.75203,0.00343918,4017
1.75566,0.00357103,4171
1.75929,0.00349569,4083
1.76292,0.00353593,4130
1.76655,0.00342377,3999
1.77018,0.00340237,3974
1.77381,0.00354278,4138
1.77744,0.00347942,4064
1.78107,0.00356589,4165
1.78471,0.00346401,4046
1.78834,0.00354106,4136
1.79197,0.00346829,4051
1.7956,0.00348541,4071
1.79923,0.00349055,4077
1.80286,0.00337839,3946
1.80649,0.00345117,4031
1.81012,0.00346487,4047
1.81375,0.00357017,4170
1.81739,0.00336298,3928
1.82102,0.00338096,3949
1.82465,0.00348028,4065
1.82828,0.00349826,4086
1.83191,0.00347343,4057
1.83554,0.00350511,4094
1.83917,0.00345202,4032
1.8428,0.00345802,4039
1.84643,0.00345887,4040
1.85007,0.00343148,4008
1.8537,0.00350767,4097
1.85733,0.00360528,4211
1.86096,0.00350082,4089
1.86459,0.00346915,4052
1.86822,0.00344089,4019
1.87185,0.00343404,4011
1.87548,0.00349997,4088
1.87911,0.00347343,4057
1.88275,0.0034837,4069
1.88638,0.00348113,4066
1.89001,0.00341521,3989
1.89364,0.00348627,4072
1.89727,0.0034486,4028
1.9009,0.00345288,4033
1.90453,0.0035248,4117
1.90816,0.00349654,4084
1.9118,0.00339038,3960
1.91543,0.00352993,4123
1.91906,0.00351966,4111
1.92269,0.00346658,4049
1.92632,0.00351966,4111
1.92995,0.00352308,4115
1.93358,0.00351195,4102
1.93721,0.00344603,4025
1.94084,0.00338096,3949
1.94448,0.00348627,4072
1.94811,0.00344946,4029
1.95174,0.00344089,4019
1.95537,0.00356247,4161
1.959,0.0035599,4158
1.96263,0.00340493,3977
1.96626,0.00346144,4043
1.96989,0.00350511,4094
1.97352,0.00347343,4057
1.97716,0.00345802,4039
1.98079,0.00345802,4039
1.98442,0.00344346,4022
1.98805,0.00338439,3953
1.99168,0.0034349,4012
1.99531,0.00338524,3954
1.99894,0.00349569,4083
2.00257,0.00348456,4070
2.0062,0.00339038,3960
2.00984,0.00349997,4088
2.01347,0.00343233,4009
2.0171,0.00342035,3995
2.02073,0.00343062,4007
2.02436,0.00360014,4205
2.02799,0.00348456,4070
2.03162,0.00354534,4141
2.03525,0.00345374,4034
2.03889,0.00347,4053
2.04252,0.00349226,4079
2.04615,0.00344089,4019
2.04978,0.0034974,4085
2.05341,0.00351024,4100
2.05704,0.00343833,4016
2.06067,0.00352565,4118
2.0643,0.00353678,4131
2.06793,0.00344261,4021
2.07157,0.00343918,4017
2.0752,0.0035736,4174
2.07883,0.00352651,4119
2.08246,0.00354877,4145
2.08609,0.00346572,4048
2.08972,0.00358387,4186
2.09335,0.00348456,4070
2.09698,0.00349398,4081
2.10061,0.00339637,3967
2.10425,0.0035188,4110
2.10788,0.00343918,4017
2.11151,0.00343233,4009
2.11514,0.00344517,4024
2.11877,0.00346915,4052
2.1224,0.00347086,4054
2.12603,0.00343918,4017
2.12966,0.00346572,4048
2.13329,0.00343404,4011
2.13693,0.00353165,4125
2.14056,0.00344603,4025
2.14419,0.0034623,4044
2.14782,0.00352137,4113
2.15145,0.0034349,4012
2.15508,0.00350596,4095
2.15871,0.00349312,4080
2.16234,0.00356504,4164
2.16598,0.00345802,4039
2.16961,0.00336726,3933
2.17324,0.00340065,3972
2.17687,0.00342548,4001
2.1805,0.00343833,4016
2.18413,0.00347257,4056
2.18776,0.00348113,4066
2.19139,0.00349398,4081
2.19502,0.00365493,4269
2.19866,0.00348541,4071
2.20229,0.00348285,4068
2.20592,0.00339466,3965
2.20955,0.00349997,4088
2.21318,0.00340922,3982
2.21681,0.00347086,4054
2.22044,0.00343062,4007
2.22407,0.00341692,3991
2.2277,0.00337069,3937
2.23134,0.00346572,4048
2.23497,0.00337154,3938
2.2386,0.00340151,3973
2.24223,0.00345545,4036
2.24586,0.00338781,3957
2.24949,0.00337497,3942
2.25312,0.00346743,4050
2.25675,0.00342976,4006
2.26038,0.00339723,3968
2.26402,0.0034486,4028
2.26765,0.00341007,3983
2.27128,0.00328679,3839
2.27491,0.0033647,3930
2.27854,0.00340836,3981
2.28217,0.00340322,3975
2.2858,0.00347942,4064
2.28943,0.00341863,3993
2.29306,0.00350254,4091
2.2967,0.003345,3907
2.30033,0.00330733,3863
2.30396,0.00333987,3901
2.30759,0.00342976,4006
2.31122,0.00339466,3965
2.31485,0.00336213,3927
2.31848,0.00334586,3908
2.32211,0.00342548,4001
2.32575,0.00345117,4031
2.32938,0.00349654,4084
2.33301,0.00340493,3977
2.33664,0.00320716,3746
2.34027,0.00339466,3965
2.3439,0.00345374,4034
2.34753,0.00329449,3848
2.35116,0.00339637,3967
2.35479,0.00339209,3962
2.35843,0.00339552,3966
2.36206,0.00332018,3878
2.36569,0.0033938,3964
2.36932,0.00331846,3876
2.37295,0.00333045,3890
2.37658,0.00331504,3872
2.38021,0.00332788,3887
2.38384,0.00334928,3912
2.38747,0.00331504,3872
2.39111,0.00330905,3865
2.39474,0.00337668,3944
2.39837,0.00331932,3877
2.402,0.00334072,3902
2.40563,0.00321915,3760
2.40926,0.00337754,3945
2.41289,0.00332531,3884
2.41652,0.0032534,3800
2.42015,0.00339038,3960
2.42379,0.00332959,3889
2.42742,0.00333901,3900
2.43105,0.00329706,3851
2.43468,0.00331761,3875
2.43831,0.00326367,3812
2.44194,0.00339723,3968
2.44557,0.00327137,3821
2.4492,0.00327994,3831
2.45284,0.00336641,3932
2.45647,0.00328935,3842
2.4601,0.0034075,3980
2.46373,0.00335271,3916
2.46736,0.00335185,3915
2.47099,0.00340665,3979
2.47462,0.00333559,3896
2.47825,0.00326795,3817
2.48188,0.00330305,3858
2.48552,0.00339295,3963
2.48915,0.00326281,3811
2.49278,0.00332103,3879
2.49641,0.00332788,3887
2.50004,0.00334757,3910
2.50367,0.0033861,3955
2.5073,0.00326196,3810
2.51093,0.00334928,3912
2.51456,0.00334928,3912
2.5182,0.00339038,3960
2.52183,0.0032962,3850
2.52546,0.0032825,3834
2.52909,0.00329963,3854
2.53272,0.0033724,3939
2.53635,0.00336983,3936
2.53998,0.00334244,3904
2.54361,0.00332617,3885
2.54724,0.0032534,3800
2.55088,0.00327052,3820
2.55451,0.00332189,3880
2.55814,0.00335785,3922
2.56177,0.0033373,3898
2.5654,0.00341007,3983
2.56903,0.00335271,3916
2.57266,0.00329792,3852
2.57629,0.00333644,3897
2.57992,0.00338867,3958
2.58356,0.003345,3907
2.58719,0.0033099,3866
2.59082,0.0033373,3898
2.59445,0.00339124,3961
2.59808,0.00333987,3901
2.60171,0.00331932,3877
2.60534,0.00343062,4007
2.60897,0.00327994,3831
2.61261,0.00336041,3925
2.61624,0.003345,3907
2.61987,0.00337754,3945
2.6235,0.00331846,3876
2.62713,0.0034135,3987
2.63076,0.00340836,3981
2.63439,0.0033587,3923
2.63802,0.00331932,3877
2.64165,0.00336298,3928
2.64529,0.00323542,3779
2.64892,0.00336298,3928
2.65255,0.00337839,3946
2.65618,0.00327309,3823
2.65981,0.00326881,3818
2.66344,0.00332788,3887
2.66707,0.00339723,3968
2.6707,0.00337326,3940
2.67433,0.00327309,3823
2.67797,0.00336983,3936
2.6816,0.00338524,3954
2.68523,0.00333387,3894
2.68886,0.00334586,3908
2.69249,0.00336298,3928
2.69612,0.00344946,4029
2.69975,0.00335699,3921
2.70338,0.00340065,3972
2.70701,0.00331161,3868
2.71065,0.00331161,3868
2.71428,0.00336041,3925
2.71791,0.00337925,3947
2.72154,0.00338096,3949
2.72517,0.00336384,3929
2.7288,0.00351624,4107
2.73243,0.00339894,3970
2.73606,0.00340322,3975
2.7397,0.00339466,3965
2.74333,0.00336898,3935
2.74696,0.00338867,3958
2.75059,0.00339295,3963
2.75422,0.00338182,3950
2.75785,0.00334928,3912
2.76148,0.00333559,3896
2.76511,0.00337583,3943
2.76874,0.00345288,4033
2.77238,0.00335785,3922
2.77601,0.00332617,3885
2.77964,0.0034075,3980
2.78327,0.00335442,3918
2.7869,0.00336983,3936
2.79053,0.00342206,3997
2.79416,0.00336213,3927
2.79779,0.00327137,3821
2.80142,0.00345887,4040
2.80506,0.00325682,3804
2.80869,0.00339466,3965
2.81232,0.00349826,4086
2.81595,0.00337154,3938
2.81958,0.00348456,4070
2.82321,0.00333815,3899
2.82684,0.00346572,4048
2.83047,0.00342634,4002
2.8341,0.00333045,3890
2.83774,0.00337754,3945
2.84137,0.00340836,3981
2.845,0.00339637,3967
2.84863,0.00339809,3969
2.85226,0.00333644,3897
2.85589,0.00331761,3875
2.85952,0.00342548,4001
2.86315,0.00352565,4118
2.86679,0.00341521,3989
2.87042,0.00344432,4023
2.87405,0.00345802,4039
2.87768,0.00339723,3968
2.88131,0.00335699,3921
2.88494,0.00343062,4007
2.88857,0.00354963,4146
2.8922,0.00347257,4056
2.89583,0.00357702,4178
2.89947,0.00333644,3897
2.9031,0.00341435,3988
2.90673,0.00346743,4050
2.91036,0.0033647,3930
2.91399,0.00348798,4074
2.91762,0.00348028,4065
2.92125,0.00330476,3860
2.92488,0.00336641,3932
2.92851,0.00334329,3905
2.93215,0.00347086,4054
2.93578,0.00341264,3986
2.93941,0.00346743,4050
2.94304,0.00333815,3899
2.94667,0.00343747,4015
2.9503,0.00332617,3885
2.95393,0.00340836,3981
2.95756,0.00337668,3944
2.96119,0.0034623,4044
2.96483,0.00343833,4016
2.96846,0.0034349,4012
2.97209,0.00342805,4004
2.97572,0.00349398,4081
2.97935,0.00341264,3986
2.98298,0.00338182,3950
2.98661,0.00340151,3973
2.99024,0.00342463,4000
2.99387,0.0034349,4012
2.99751,0.00343747,4015
3.00114,0.00338867,3958
3.00477,0.00349911,4087
3.0084,0.00344946,4029
3.01203,0.00341178,3985
3.01566,0.00339038,3960
3.01929,0.00344261,4021
3.02292,0.00344774,4027
3.02656,0.0034349,4012
3.03019,0.00342548,4001
3.03382,0.00345973,4041
3.03745,0.00346572,4048
3.04108,0.00333644,3897
3.04471,0.00343576,4013
3.04834,0.00344346,4022
3.05197,0.00333131,3891
3.0556,0.00351795,4109
3.05924,0.00344774,4027
3.06287,0.00343576,4013
3.0665,0.00343233,4009
3.07013,0.00338439,3953
3.07376,0.00338696,3956
3.07739,0.00353336,4127
3.08102,0.00344689,4026
3.08465,0.0034486,4028
3.08828,0.00351024,4100
3.09192,0.00351624,4107
3.09555,0.00344689,4026
3.09918,0.00345459,4035
3.10281,0.00347257,4056
3.10644,0.00339552,3966
3.11007,0.00342206,3997
3.1137,0.00334072,3902
3.11733,0.00332959,3889
3.12096,0.00347942,4064
3.1246,0.00346487,4047
3.12823,0.00336726,3933
3.13186,0.0034486,4028
3.13549,0.00350254,4091
3.13912,0.00350767,4097
3.14275,0.00334928,3912
3.14638,0.00338267,3951
3.15001,0.00345887,4040
3.15365,0.00341264,3986
3.15728,0.00346315,4045
3.16091,0.0033998,3971
3.16454,0.00340151,3973
3.16817,0.00336641,3932
3.1718,0.00349997,4088
3.17543,0.00338781,3957
3.17906,0.00347343,4057
3.18269,0.00345545,4036
3.18633,0.0034623,4044
3.18996,0.0033998,3971
3.19359,0.00335185,3915
3.19722,0.00338353,3952
3.20085,0.00341778,3992
3.20448,0.00347771,4062
3.20811,0.00346401,4046
3.21174,0.00346743,4050
3.21537,0.00339723,3968
3.21901,0.00342035,3995
3.22264,0.00340493,3977
3.22627,0.00335956,3924
3.2299,0.00342634,4002
3.23353,0.00341778,3992
3.23716,0.00342035,3995
3.24079,0.00335699,3921
3.24442,0.0034349,4012
3.24805,0.00346658,4049
3.25169,0.00337154,3938
3.25532,0.00343404,4011
3.25895,0.00337326,3940
3.26258,0.00345802,4039
3.26621,0.00349398,4081
3.26984,0.00345973,4041
3.27347,0.00337154,3938
3.2771,0.00344432,4023
3.28073,0.00337411,3941
3.28437,0.00336298,3928
3.288,0.00344346,4022
3.29163,0.00329449,3848
3.29526,0.00339038,3960
3.29889,0.00344603,4025
3.30252,0.00338353,3952
3.30615,0.00333901,3900
3.30978,0.00330048,3855
3.31342,0.00352394,4116
3.31705,0.00344261,4021
3.32068,0.00338952,3959
3.32431,0.0033373,3898
3.32794,0.00347942,4064
3.33157,0.00334329,3905
3.3352,0.0035188,4110
3.33883,0.00348113,4066
3.34246,0.00349911,4087
3.3461,0.00341607,3990
3.34973,0.00340408,3976
3.35336,0.00336298,3928
3.35699,0.00346144,4043
3.36062,0.00344175,4020
3.36425,0.00343233,4009
3.36788,0.00335271,3916
3.37151,0.00346915,4052
3.37514,0.003351,3914
3.37878,0.00346059,4042
3.38241,0.00353079,4124
3.38604,0.00345031,4030
3.38967,0.00352565,4118
3.3933,0.00337497,3942
3.39693,0.00342291,3998
3.40056,0.00341863,3993
3.40419,0.00345802,4039
3.40782,0.00337925,3947
3.41146,0.00342891,4005
3.41509,0.00342035,3995
3.41872,0.00344517,4024
3.42235,0.0034349,4012
3.42598,0.00343661,4014
3.42961,0.00339723,3968
3.43324,0.003476,4060
3.43687,0.00338267,3951
3.44051,0.00343062,4007
3.44414,0.00341435,3988
3.44777,0.00344946,4029
3.4514,0.00326966,3819
3.45503,0.00338353,3952
3.45866,0.00351452,4105
3.46229,0.0034135,3987
3.46592,0.00338696,3956
3.46955,0.00353764,4132
3.47319,0.00338096,3949
3.47682,0.00340151,3973
3.48045,0.00341778,3992
3.48408,0.00344346,4022
3.48771,0.00352737,4120
3.49134,0.00335442,3918
3.49497,0.00350939,4099
3.4986,0.00340237,3974
3.50223,0.00349398,4081
3.50587,0.00346315,4045
3.5095,0.00338696,3956
3.51313,0.00339894,3970
3.51676,0.00342377,3999
3.52039,0.00340151,3973
3.52402,0.00348456,4070
3.52765,0.0034349,4012
3.53128,0.00338267,3951
3.53491,0.00337754,3945
3.53855,0.00347343,4057
3.54218,0.00333473,3895
3.54581,0.00335357,3917
3.54944,0.0034135,3987
3.55307,0.0033724,3939
3.5567,0.00338439,3953
3.56033,0.00347514,4059
3.56396,0.00343062,4007
3.5676,0.00342035,3995
3.57123,0.00335357,3917
3.57486,0.00345459,4035
3.57849,0.00339723,3968
3.58212,0.00343661,4014
3.58575,0.00339466,3965
3.58938,0.00339466,3965
3.59301,0.0034563,4037
3.59664,0.00349312,4080
3.60028,0.0034486,4028
3.60391,0.0033647,3930
3.60754,0.00344517,4024
3.61117,0.00340493,3977
3.6148,0.00349483,4082
3.61843,0.00338952,3959
3.62206,0.00342206,3997
3.62569,0.00340922,3982
3.62932,0.00345374,4034


==> imagesPhaseDiagram/Data/gr2_P1_kth20_N380_rho0.58.csv <==
r,norm,N
0.00921188,-0.0112282,-7.01761
0.0276356,-0.0555603,-98.8417
0.0460594,-0.0182216,-56.7969
0.0644831,-0.0293897,-123.378
0.0829069,-0.00478581,-25.3361
0.101331,-0.0204014,-136.914
0.119754,-0.0247753,-194.734
0.138178,-0.0253981,-233.688
0.156602,-0.0274295,-284.883
0.175026,-0.0207153,-246.699
0.193449,-0.0312805,-422.599
0.211873,-0.0351315,-505.542
0.230297,-0.0233445,-374.819
0.248721,-0.0305253,-540.97
0.267144,-0.0275593,-519.879
0.285568,-0.0290375,-593.787
0.303992,-0.0324293,-722.167
0.322416,-0.0324314,-777.25
0.340839,-0.0294232,-758.441
0.359263,-0.0316569,-883.575
0.377687,-0.0378175,-1126.28
0.396111,-0.0361774,-1153.33
0.414534,-0.0358462,-1224.15
0.432958,-0.0364356,-1328.04
0.451382,-0.0314632,-1238.23
0.469806,-0.0403724,-1697.9
0.488229,-0.0421367,-1925.98
0.506653,-0.0427421,-2098.89
0.525077,-0.0469225,-2478.54
0.543501,-0.0447029,-2548.96
0.561924,-0.0453689,-2814.14
0.580348,-0.0533774,-3548.79
0.598772,-0.0497637,-3597.27
0.617196,-0.0593445,-4675.99
0.635619,-0.0514989,-4398.62
0.654043,-0.0524276,-4874.09
0.672467,-0.0536263,-5330.03
0.690891,-0.0512022,-5462.4
0.709314,-0.0461605,-5307.35
0.727738,-0.0384082,-4711.61
0.746162,-0.0344727,-4500.42
0.764586,-0.0313314,-4345.44
0.783009,-0.0248397,-3611.8
0.801433,-0.0198544,-3044.19
0.819857,-0.0130938,-2103.82
0.838281,-0.00767683,-1295.5
0.856704,-0.000831703,-147.512
0.875128,0.00714569,1333.9
0.893552,0.0124279,2468.12
0.911976,0.0209051,4574.3
0.930399,0.0303392,7393.57
0.948823,0.0277157,6883.7
0.967247,0.0249625,6076.92
0.985671,0.0241308,5730.28
1.00409,0.0194706,4492.79
1.02252,0.0151833,3413.5
1.04094,0.013347,2923.06
1.05937,0.0122398,2626.06
1.07779,0.0116845,2463.31
1.09621,0.00949541,1970.62
1.11464,0.00914883,1876.24
1.13306,0.00678563,1379.57
1.15148,0.00377125,764.164
1.16991,0.00361307,727.372
1.18833,0.00411255,827.482
1.20676,0.00366629,737.442
1.22518,-0.00146833,-296.143
1.2436,0.000826473,167.609
1.26203,0.00166007,338.432
1.28045,-0.00151935,-312.82
1.29887,-0.00150291,-313.015
1.3173,-0.00177456,-372.227
1.33572,-0.00256026,-547.076
1.35415,-0.00226829,-490.415
1.37257,-0.00103763,-228.222
1.39099,-0.00417548,-932.56
1.40942,-0.00228966,-519.942
1.42784,-0.00253535,-585.156
1.44626,-0.00267017,-629.941
1.46469,-0.00106582,-257.192
1.48311,-0.00153114,-376.102
1.50154,-0.00246817,-619.771
1.51996,-0.00239364,-613.173
1.53838,-0.000973288,-255.712
1.55681,-0.00168499,-452.802
1.57523,-0.000372718,-101.897
1.59365,0.000220453,61.7554
1.61208,0.00063593,181.503
1.6305,-0.000145193,-42.1362
1.64893,7.73552e-05,23.0272
1.66735,0.000117043,35.4482
1.68577,0.00118113,364.891
1.7042,-0.000699832,-220.271
1.72262,-0.0012581,-400.921
1.74104,0.00158055,512.31
1.75947,0.000660842,217.459
1.77789,-0.00199666,-668.156
1.79632,0.00145401,489.332
1.81474,0.000794074,269.951
1.83316,0.000440538,151.044
1.85159,0.0017338,597.346
1.87001,0.00240452,835.746
1.88843,0.00264664,929.773
1.90686,0.00419139,1481.74
1.92528,0.00294945,1051.9
1.94371,0.00149808,539.033
1.96213,0.00207457,752.623
1.98055,0.00229103,833.792
1.99898,0.00167138,612.662
2.0174,0.00119913,439.884
2.03582,0.00220015,813.026
2.05425,0.00225428,835.587
2.07267,-0.000142519,-52.997
2.0911,0.00023131,86.3638
2.10952,-0.00045002,-169.015
2.12794,0.00128072,482.419
2.14637,-0.000143144,-54.0482
2.16479,0.000151503,57.7236
2.18321,-0.000503783,-192.021
2.20164,0.00180041,691.318
2.22006,-0.00202707,-786.437
2.23849,-0.000467474,-181.904
2.25691,0.00054862,214.831
2.27533,-0.00087318,-344.553
2.29376,-0.00252241,-998.693
2.31218,-0.000289073,-115.82
2.3306,-0.00136388,-549.501
2.34903,-0.00151623,-617.745
2.36745,1.48812e-05,6.1079
2.38588,-0.000306709,-126.91
2.4043,0.00127471,533.332
2.42272,0.000221916,93.8333
2.44115,-0.00239327,-1020.37
2.45957,-0.00114317,-491.442
2.47799,-0.00096856,-421.86
2.49642,-0.00155507,-684.016
2.51484,0.000784106,347.323
2.53327,-0.000574286,-257.33
2.55169,-0.00309135,-1398.31
2.57011,-0.000692053,-315.401
2.58854,-0.00175522,-809.134
2.60696,-0.00336289,-1561.02
2.62538,0.000336174,158.097
2.64381,-0.00191904,-906.99
2.66223,0.000103147,49.2767
2.68066,-0.00053139,-256.653
2.69908,-0.000677453,-329.555
2.7175,-0.000391319,-192.404
2.73593,0.000698547,345.465
2.75435,-0.000297161,-148.211
2.77277,0.000975129,489.219
2.7912,-0.00173663,-876.746
2.80962,-0.00119299,-606.028
2.82805,-0.000263801,-135.275
2.84647,-0.00129352,-664.078
2.86489,-0.00109458,-563.904
2.88332,9.46339e-05,49.208
2.90174,-0.0010754,-561.216
2.92016,-0.00096207,-505.563
2.93859,-0.000570648,-301.057
2.95701,0.000384399,204.278
2.97544,-0.000283398,-150.929
2.99386,-0.00123086,-660.054
3.01228,-0.000439232,-236.741
3.03071,0.000736506,398.209
3.04913,0.000935264,507.792
3.06755,-0.000238984,-130.437
3.08598,0.000924383,508.241
3.1044,-0.00176048,-971.485
3.12283,0.000880422,486.078
3.14125,-0.000401734,-223.545
3.15967,-0.000314015,-175.4
3.1781,-0.00148947,-836.892
3.19652,-0.000182685,-103.213
3.21494,0.00106588,603.076
3.23337,-0.000179887,-102.69
3.25179,-0.000411983,-236.415
3.27022,-0.00148749,-857.031
3.28864,-9.57e-05,-55.4639
3.30706,-0.000105086,-61.2847
3.32549,-0.000191587,-112.644
3.34391,-0.000560343,-330.298
3.36233,0.00106082,628.842
3.38076,1.8952e-05,11.3321
3.39918,0.00101706,611.719
3.41761,0.000632102,382.213
3.43603,-0.000544333,-331.898
3.45445,-0.00110558,-676.909
3.47288,0.00081618,502.097
3.4913,0.000291583,180.951
3.50972,-0.000341872,-213.836
3.52815,0.000102402,64.2233
3.54657,-0.000330448,-208.136
3.565,-0.000763838,-485.413
3.58342,-0.00067586,-432.128
3.60184,-0.000334075,-214.073
3.62027,0.00165861,1072.83
3.63869,-0.000475136,-308.995
3.65711,0.000458947,299.749
3.67554,-0.00114037,-749.361


==> imagesPhaseDiagram/Data/gr2_P1_kth20_N380_rho0.60.csv <==
r,norm,N
0.00910838,-0.0561061,-11.1651
0.0273251,-0.0353975,-19.7518
0.0455419,-0.08735,-80.4494
0.0637586,-0.0784283,-105.329
0.0819754,-0.0352204,-61.354
0.100192,-0.0531336,-119.179
0.118409,-0.075882,-195.548
0.136626,-0.0661596,-202.647
0.154842,-0.0492602,-165.17
0.173059,-0.0674044,-249.868
0.191276,-0.0655676,-283.777
0.209493,-0.0424881,-202.499
0.227709,-0.0648832,-340.053
0.245926,-0.0670036,-373.344
0.264143,-0.0520056,-318.534
0.28236,-0.0516291,-347.361
0.300576,-0.0691487,-499.876
0.318793,-0.0752029,-593.351
0.33701,-0.0689765,-600.786
0.355227,-0.0600062,-542.516
0.373443,-0.0748287,-730.029
0.39166,-0.0839545,-874.722
0.409877,-0.0702277,-794.415
0.428094,-0.072087,-876.65
0.44631,-0.0858117,-1107.57
0.464527,-0.0744237,-1056.89
0.482744,-0.07694,-1177.57
0.500961,-0.0873205,-1428.56
0.519177,-0.0784971,-1372.21
0.537394,-0.0942206,-1801.97
0.555611,-0.0980692,-2024.93
0.573828,-0.100831,-2266.47
0.592044,-0.0979557,-2401.09
0.610261,-0.0950049,-2510.79
0.628478,-0.0970987,-2826.83
0.646695,-0.0928175,-2897.21
0.664911,-0.0912336,-3095.1
0.683128,-0.0963847,-3505.22
0.701345,-0.0793583,-3079.5
0.719562,-0.0742008,-3094.54
0.737778,-0.0691953,-3079.88
0.755995,-0.06323,-2970.04
0.774212,-0.0643056,-3155.79
0.792429,-0.0431294,-2223.15
0.810645,-0.036375,-1955.52
0.828862,-0.0292675,-1648.93
0.847079,-0.01557,-920.155
0.865296,-0.00697963,-431.474
0.883512,0.00334422,216.943
0.901729,0.0148134,1026.51
0.919946,0.024696,1903.35
0.938163,0.0341207,2932.13
0.956379,0.0302592,2587.98
0.974596,0.0338183,2825.76
0.992813,0.0269824,2173.7
1.01103,0.0249651,1950.15
1.02925,0.018765,1410.94
1.04746,0.0158591,1168.21
1.06568,0.0187121,1349.2
1.0839,0.015545,1094.37
1.10211,0.0104088,714.49
1.12033,0.00491665,335.91
1.13855,0.00796989,535.911
1.15676,0.00805241,534.817
1.17498,0.00201816,133.102
1.1932,0.00191639,127.271
1.21141,-0.000785728,-52.0403
1.22963,-0.00307752,-204.547
1.24785,-0.00362798,-242.578
1.26606,-0.00550952,-368.537
1.28428,-0.00302942,-204.437
1.3025,-0.00454796,-311.408
1.32071,-0.00274586,-189.467
1.33893,-0.000384379,-26.8512
1.35715,-0.00592245,-421.708
1.37536,-0.00606889,-437.767
1.39358,-0.0030453,-223.912
1.4118,-0.00349349,-265.156
1.43001,-0.00805747,-617.25
1.44823,-0.00377185,-295.603
1.46645,-0.00699842,-563.45
1.48467,-0.00553658,-454.271
1.50288,-0.00137562,-115.344
1.5211,-0.00647946,-555.815
1.53932,0.00011461,10.0867
1.55753,-0.00546578,-496.309
1.57575,-0.000739399,-68.4469
1.59397,-0.00377342,-359.03
1.61218,-0.0027701,-268.536
1.6304,-0.0027073,-267.855
1.64862,-0.00223274,-223.537
1.66683,-0.0019586,-202.004
1.68505,-0.00450544,-472.652
1.70327,-0.0060942,-653.103
1.72148,-0.00579466,-628.431
1.7397,-0.00306278,-340.22
1.75792,-0.00465817,-525.544
1.77613,0.00154279,175.037
1.79435,-0.00587934,-678.999
1.81257,0.000365675,42.6659
1.83078,-0.00293227,-343.832
1.849,-0.00360223,-427.685
1.86722,-0.00339024,-402.497
1.88543,4.01277e-05,4.79273
1.90365,0.000108877,13.1527
1.92187,-0.00296816,-360.904
1.94008,-0.001818,-222.736
1.9583,-0.00440661,-541.811
1.97652,-0.00161581,-199.251
1.99473,-0.00310806,-386.264
2.01295,-0.00309701,-385.287
2.03117,-0.00184825,-231.285
2.04938,-0.00156949,-196.504
2.0676,-0.00551844,-690.423
2.08582,-0.000387282,-48.5044
2.10403,-0.000849532,-107.316
2.12225,0.00128184,162.154
2.14047,-0.00509883,-641.835
2.15868,-0.00430477,-545.527
2.1769,-0.00710575,-906.353
2.19512,-0.00655188,-836.871
2.21334,-0.0045622,-586.872
2.23155,-0.00487887,-630.706
2.24977,-0.00426275,-558.032
2.26799,-0.00385543,-505.705
2.2862,-0.00704922,-929.158
2.30442,-0.00736753,-980.095
2.32264,-0.00494815,-663.592
2.34085,-0.00685339,-925.975
2.35907,-0.0081659,-1119.86
2.37729,-0.00625832,-866.527
2.3955,-0.0071677,-998.683
2.41372,-0.00534888,-754.043
2.43194,-0.00701802,-1004.21
2.45015,-0.0114881,-1658.39
2.46837,-0.00798137,-1166.25
2.48659,-0.00498844,-733.206
2.5048,-0.0106747,-1601.22
2.52302,-0.00498433,-750.964
2.54124,-0.00561422,-854.967
2.55945,-0.0073762,-1138.02
2.57767,-0.00423073,-658.813
2.59589,-0.00420452,-659.589
2.6141,-0.00648675,-1032.13
2.63232,-0.0062471,-1005.9
2.65054,-0.00501655,-815.27
2.66875,-0.0038156,-622.229
2.68697,-0.00318077,-524.006
2.70519,-0.00433203,-720.958
2.7234,-0.00300161,-503.876
2.74162,-0.00547905,-926.272
2.75984,-0.00530201,-901.017
2.77805,-0.00531642,-902.648
2.79627,-0.00321533,-552.915
2.81449,-0.00505104,-875.249
2.8327,-0.00499187,-867.167
2.85092,-0.00387689,-679.328
2.86914,-0.00350937,-614.519
2.88735,-0.00393447,-691.921
2.90557,-0.00233352,-413.444
2.92379,-0.00421962,-754.178
2.94201,-1.57474e-05,-2.80601
2.96022,-0.00180835,-324.772
2.97844,-0.000213298,-38.4449
2.99666,-0.00193963,-350.647
3.01487,-0.000799903,-144.805
3.03309,-0.00086404,-157.507
3.05131,-0.00221877,-407.812
3.06952,-0.00173301,-317.266
3.08774,-0.00217665,-401.235
3.10596,-0.00276144,-510.856
3.12417,-0.00174267,-324.342
3.14239,-0.000901687,-168.047
3.16061,-0.00419322,-788.242
3.17882,-0.000259504,-48.9168
3.19704,0.000105278,19.9827
3.21526,-0.000955141,-182.919
3.23347,-0.00123688,-237.091
3.25169,0.00306262,590.243
3.26991,0.00264856,512.39
3.28812,-0.00364418,-710.67
3.30634,-0.000849642,-167.901
3.32456,-0.00223658,-441.445
3.34277,-4.09563e-05,-8.12455
3.36099,0.00211213,422.116
3.37921,0.0010974,220.651
3.39742,-0.000399495,-80.7095
3.41564,-0.0010852,-221.506
3.43386,-0.00268488,-552.175
3.45207,-0.000717008,-148.025
3.47029,-6.13331e-05,-12.7616
3.48851,-0.00140272,-293.654
3.50672,0.00049367,104.321
3.52494,0.00143657,305.358
3.54316,-0.00162287,-347.855
3.56137,0.000234078,50.33
3.57959,9.54372e-05,20.5633
3.59781,-0.000192153,-41.7965
3.61602,0.000502562,110.267
3.63424,-0.00164692,-361.527


==> imagesPhaseDiagram/Data/gr2_P1_kth35_N380_rho0.55.csv <==
r,norm,N
0.001848,0.190326,2.09359
0.00554399,0.0462886,1.43495
0.00923998,0.00631566,0.29052
0.012936,-0.102364,-5.42527
0.016632,-0.10925,-7.64749
0.0203279,-0.000559367,-0.0447493
0.0240239,-0.0860703,-9.72594
0.0277199,-0.0394233,-4.84907
0.0314159,-0.0442523,-7.03612
0.0351119,-0.0599544,-9.23297
0.0388079,-0.0331279,-5.99615
0.0425039,-0.0255592,-5.03516
0.0461999,0.00530201,1.12933
0.0498959,0.017703,3.576
0.0535919,0.0278951,7.05745
0.0572878,0.0534738,13.2615
0.0609838,0.0228513,6.07845
0.0646798,0.0340881,9.98783
0.0683758,0.0100719,3.24316
0.0720718,0.0331455,10.5071
0.0757678,-0.0111018,-3.35275
0.0794638,0.0394281,14.0758
0.0831598,0.00642794,2.4619
0.0868558,0.0246851,9.89874
0.0905518,-0.0165422,-6.30257
0.0942477,-0.0326026,-12.7476
0.0979437,0.0224825,9.91479
0.10164,0.00329369,1.40311
0.105336,0.0199874,9.3741
0.109032,0.0173632,8.31698
0.112728,-0.0243548,-11.739
0.116424,-0.0328867,-17.2984
0.12012,-0.00444703,-2.55259
0.123816,0.0292514,16.2638
0.127512,-0.00362461,-2.25451
0.131208,-0.0290469,-17.1667
0.134904,-0.0384411,-24.2179
0.1386,0.000301175,0.190343
0.142296,-0.00737343,-4.72637
0.145992,0.00895277,5.62234
0.149688,-0.0287109,-19.3511
0.153384,0.0108406,7.30654
0.15708,-0.0181887,-12.5502
0.160776,-0.0162202,-12.4409
0.164472,0.00685185,5.32389
0.168168,-0.00800769,-6.01377
0.171864,-0.00612217,-4.79978
0.17556,-0.0235693,-17.9363
0.179256,-0.00668149,-5.52559
0.182952,0.00237136,2.0536
0.186647,-0.0110548,-9.66191
0.190343,0.0132714,11.4798
0.194039,0.0332744,28.616
0.197735,-0.0103824,-9.53105
0.201431,0.00716131,6.43086
0.205127,-0.0114211,-10.9071
0.208823,0.00118577,1.12648
0.212519,0.0134397,13.4263
0.216215,-0.0142034,-13.5785
0.219911,0.00128126,1.3402
0.223607,-0.0340297,-34.4381
0.227303,-0.00875053,-9.18805
0.230999,-0.00525832,-5.82096
0.234695,-0.00825146,-9.13437
0.238391,-0.0126705,-14.5078
0.242087,-0.0426909,-46.1915
0.245783,-0.0386667,-46.748
0.249479,-0.010246,-11.7624
0.253175,-0.0235314,-27.7435
0.256871,-0.00981298,-11.3536
0.260567,-0.00667307,-8.63495
0.264263,-0.00857694,-10.2752
0.267959,-0.0063508,-8.05282
0.271655,0.0205071,26.8028
0.275351,-0.0225762,-30.3424
0.279047,-0.00876837,-12.1091
0.282743,0.0128337,17.4538
0.286439,0.000323166,0.449847
0.290135,0.000884756,1.1723
0.293831,-0.0258441,-37.2155
0.297527,-0.0186974,-26.9055
0.301223,-0.018737,-27.2248
0.304919,-0.00378763,-5.46934
0.308615,-0.00730359,-10.9554
0.312311,0.0162671,25.3117
0.316007,-0.0226041,-36.5961
0.319703,-0.0129239,-20.5362
0.323399,-0.0036538,-5.66338
0.327095,-0.031,-50.685
0.330791,-0.0159101,-25.6631
0.334487,-0.0112025,-18.9883
0.338183,0.0147326,24.7066
0.341879,-0.0302673,-52.9677
0.345575,-0.019549,-35.8333
0.349271,-0.010138,-17.9341
0.352967,-0.0255614,-47.0074
0.356663,-0.00620789,-11.7826
0.360359,-0.0216029,-40.5271
0.364055,-0.00172217,-3.2239
0.367751,-0.0190462,-37.2734
0.371447,-0.0279875,-52.4765
0.375143,0.00940111,18.915
0.378839,-0.00411597,-8.37188
0.382535,-0.0239253,-48.9512
0.386231,-0.0237632,-50.0452
0.389927,0.00729769,15.0916
0.393623,-0.0201105,-41.9102
0.397319,-0.0185401,-38.1556
0.401015,-0.0136754,-28.9919
0.404711,0.00696386,14.7216
0.408407,-0.00168078,-3.51114
0.412103,-0.000524537,-1.11621
0.415799,-5.91266e-05,-0.134158
0.419495,-0.012565,-28.6105
0.423191,-0.0343556,-79.7392
0.426887,-0.0378056,-91.4519
0.430583,-0.00724449,-16.9304
0.434279,-0.0106835,-25.1917
0.437975,0.00988585,23.9435
0.441671,-0.0138053,-35.1483
0.445367,-0.00272546,-6.86544
0.449063,-0.0108596,-27.9852
0.452759,0.000864285,2.23677
0.456455,0.0063766,16.9809
0.460151,-0.0234724,-61.6152
0.463847,-0.0143659,-38.1701
0.467543,-0.019061,-51.6935
0.471239,-0.0160738,-43.2869
0.474935,-0.0431154,-120.896
0.478631,-0.0271057,-77.0615
0.482327,-0.0195395,-55.1797
0.486023,-0.0189385,-55.2624
0.489719,-0.0145476,-42.6972
0.493415,-0.00513812,-15.6353
0.497111,-0.0138683,-41.577
0.500807,-0.010686,-32.6884
0.504503,-0.00958077,-29.6621
0.508199,-0.0218703,-68.0822
0.511895,0.00625805,19.669
0.515591,-0.0231199,-73.0819
0.519287,-0.0127396,-40.4608
0.522983,-0.00705864,-22.7147
0.526679,-0.0111305,-37.4096
0.530375,-0.0119678,-40.6666
0.534071,-0.0217228,-71.4682
0.537767,-0.0106077,-36.3313
0.541463,-0.0239789,-82.7271
0.545159,-0.0100294,-35.845
0.548855,-0.0136424,-49.3036
0.552551,-0.00164598,-5.98643
0.556246,0.00702319,25.9296
0.559942,-0.0081414,-30.058
0.563638,-0.0140143,-53.7587
0.567334,0.0102275,39.0692
0.57103,-0.00514935,-20.0567
0.574726,-0.0122776,-49.4418
0.578422,-0.00920221,-36.2567
0.582118,-0.0222587,-92.5296
0.585814,0.0133017,54.3241
0.58951,-0.0195298,-82.5134
0.593206,-0.0039063,-16.2424
0.596902,-0.0156328,-66.9084
0.600598,-0.00689632,-30.0335
0.604294,0.00515253,22.7123
0.60799,-0.00723723,-32.8932
0.611686,-0.027433,-123.75
0.615382,-0.0208079,-95.1961
0.619078,-0.0153084,-70.1891
0.622774,-0.0101663,-48.1376
0.62647,-0.0203728,-98.869
0.630166,-0.010806,-53.9758
0.633862,-0.0224336,-109.184
0.637558,-0.0246277,-121.882
0.641254,-0.0103734,-52.9875
0.64495,-0.020477,-103.081
0.648646,-0.0127296,-67.0848
0.652342,-0.0105363,-54.557
0.656038,-0.00964237,-52.1556
0.659734,-0.0171995,-92.6708
0.66343,-0.0197173,-110.279
0.667126,-0.0123117,-69.2409
0.670822,-0.0207703,-121.922
0.674518,-0.031739,-186.403
0.678214,-0.0173237,-101.881
0.68191,-0.0108164,-66.0881
0.685606,-0.024556,-149.816
0.689302,-0.000642866,-3.98191
0.692998,-0.0345622,-223.686
0.696694,0.00516052,33.2441
0.70039,-0.00683741,-45.0244
0.704086,-0.0240462,-159.619
0.707782,-0.0144615,-97.7161
0.711478,-0.0190999,-128.447
0.715174,-0.0238192,-166.782
0.71887,-0.0296217,-209.277
0.722566,-0.0274811,-196.435
0.726262,-0.011109,-80.3961
0.729958,-0.0103871,-77.6332
0.733654,-0.0235875,-176.93
0.73735,-0.00691718,-53.7534
0.741046,-0.0317424,-244.956
0.744742,-0.00473798,-36.9989
0.748438,-0.0215425,-174.02
0.752134,-0.0146817,-120.126
0.75583,-0.0141833,-115.835
0.759526,-0.0249553,-208.676
0.763222,-0.0211263,-180.63
0.766918,-0.0101051,-86.5302
0.770614,-0.00927726,-80.1369
0.77431,-0.0190027,-168.135
0.778006,-0.00639962,-57.891
0.781702,-0.0118179,-108.264
0.785398,-0.00861249,-81.3105
0.789094,-0.010987,-105.64
0.79279,-0.0139288,-135.346
0.796486,-0.0304684,-303.13
0.800182,-0.00961886,-95.2748
0.803878,-0.0233919,-238.387
0.807574,-0.0165834,-172.716
0.81127,-0.00946442,-100.531
0.814966,-0.0216833,-231.058
0.818662,0.00581889,63.3561
0.822358,-0.00472469,-52.3448
0.826054,-0.0176391,-199.304
0.82975,-0.0102241,-119.653
0.833446,-0.00937583,-108.628
0.837142,-0.00305705,-36.5103
0.840838,0.0116067,138.909
0.844534,-0.00360869,-45.0293
0.84823,-0.00451211,-55.3591
0.851926,-0.0159749,-203.744
0.855622,-0.00573631,-73.224
0.859318,0.000839646,10.9901
0.863014,0.000144803,1.9337
0.86671,0.000193202,2.6542
0.870406,-0.00350371,-48.9924
0.874102,0.00158749,22.8123
0.877798,0.00443787,65.6538
0.881494,0.0113262,171.502
0.88519,0.00536091,83.9679
0.888886,0.0076752,124.522
0.892582,0.00542039,91.8322
0.896278,0.0127841,220.143
0.899974,0.0147029,250.714
0.90367,0.0173672,299.394
0.907366,0.011651,202.238
0.911062,0.00238584,40.953
0.914758,0.00522872,91.8582
0.918454,0.00363418,64.0197
0.92215,0.0173261,302.705
0.925845,0.00353572,61.0017
0.929541,0.00931248,161.776
0.933237,0.00703431,120.941
0.936933,0.00434276,74.2743
0.940629,0.0103907,175.769
0.944325,0.00660479,111.403
0.948021,0.0160358,269.642
0.951717,0.00850893,141.759
0.955413,0.00859958,142.512
0.959109,0.00841884,140.325
0.962805,0.00399658,66.5551
0.966501,0.00181914,30.176
0.970197,0.00662436,108.328
0.973893,0.00803737,128.71
0.977589,0.00964852,152.871
0.981285,0.00770648,123.042
0.984981,0.00141098,22.3203
0.988677,0.0136424,217.023
0.992373,0.0114427,182.568
0.996069,0.00272387,42.3372
0.999765,0.00334832,51.852
1.00346,0.00809393,123.805
1.00716,-0.00166146,-25.5749
1.01085,0.00715669,107.171
1.01455,0.00667401,100.858
1.01825,0.00202702,30.3891
1.02194,0.00644941,94.9933
1.02564,0.00871707,129.117
1.02933,0.00079243,11.7597
1.03303,0.00465694,68.2986
1.03673,0.00840644,124.356
1.04042,-2.86155e-05,-0.416641
1.04412,0.0094409,134.665
1.04781,0.00136931,19.7495
1.05151,0.00450518,64.3475
1.05521,0.00929845,131.945
1.0589,-0.000368133,-5.30628
1.0626,0.00410624,58.399
1.06629,-0.00298934,-42.7415
1.06999,0.00823278,115.119
1.07369,0.00201755,28.5301
1.07738,0.000283077,3.99337
1.08108,0.00920452,128.679
1.08477,0.00903606,125.186
1.08847,-0.00338508,-47.0763
1.09217,-0.000827129,-11.392
1.09586,-0.0050186,-69.2216
1.09956,0.00431536,58.581
1.10325,-0.000736682,-10.0491
1.10695,0.00277261,37.8628
1.11064,-0.00952779,-130.502
1.11434,0.000393104,5.347
1.11804,0.00680472,93.4629
1.12173,0.00997986,134.019
1.12543,0.00760472,103.477
1.12912,0.00800409,108.952
1.13282,-0.00108506,-14.4986
1.13652,0.00744605,100.239
1.14021,0.0074669,100.019
1.14391,0.00497926,66.493
1.1476,0.00318025,42.5676
1.1513,0.00361438,48.4832
1.155,-0.00177258,-24.0983
1.15869,-0.00122483,-16.6528
1.16239,-0.00444761,-58.5439
1.16608,0.000452328,5.9739
1.16978,-0.00295567,-39.3607
1.17348,-0.00822426,-107.853
1.17717,0.00177999,23.366
1.18087,-0.00122416,-15.772
1.18456,0.00281918,36.562
1.18826,-0.00739185,-97.7794
1.19196,-0.0031702,-42.3412
1.19565,-0.00884739,-118.015
1.19935,-0.00795595,-105.591
1.20304,-0.0071795,-94.353
1.20674,0.0092131,120.922
1.21044,0.00655836,88.0656
1.21413,0.00237575,31.2982
1.21783,0.00276013,36.2847
1.22152,0.00242312,32.0191
1.22522,-0.00373726,-50.0345
1.22892,0.000688818,9.22189
1.23261,0.00496321,65.1123
1.23631,-0.00747391,-98.6705
1.24,-0.00794837,-104.601
1.2437,0.00666201,88.3982
1.2474,-0.00304247,-40.3523
1.25109,-0.0046235,-61.8716
1.25479,-0.00110279,-14.5623
1.25848,-0.0101798,-138.843
1.26218,0.00372241,49.7946
1.26588,0.00493152,65.9837
1.26957,-0.00823939,-109.864
1.27327,0.00128919,17.3538
1.27696,0.00382848,51.1446
1.28066,-0.00279927,-37.8238
1.28436,-0.000107019,-1.44284
1.28805,0.00260906,35.0476
1.29175,0.000605687,8.18465
1.29544,0.00449225,60.852
1.29914,-0.00559382,-76.2382
1.30284,0.00184368,25.3598
1.30653,-0.00303724,-41.9474
1.31023,-0.00281722,-38.9086
1.31392,-0.00501577,-68.9016
1.31762,0.000627885,8.66104
1.32132,0.00134123,18.7061
1.32501,-0.00114654,-16.0561
1.32871,-0.00328669,-45.3004
1.3324,0.00941695,130.349
1.3361,0.00700126,97.0655
1.3398,0.0036056,50.9652
1.34349,0.00370359,51.9132
1.34719,-0.00841605,-118.994
1.35088,-0.00102925,-14.5475
1.35458,-5.69442e-05,-0.809291
1.35828,0.00285698,40.4663
1.36197,-0.0050298,-72.3839
1.36567,-0.00731481,-105.516
1.36936,-0.0120245,-172.348
1.37306,-0.00278651,-39.9306
1.37676,-0.000150066,-2.21167
1.38045,0.00478648,69.739
1.38415,0.00203864,29.8539
1.38784,-0.0108208,-157.226
1.39154,0.000581453,8.45259
1.39524,0.00278826,41.4921
1.39893,-0.00898889,-132.919
1.40263,0.000934289,13.778
1.40632,-0.00386065,-56.825
1.41002,0.00130575,19.675
1.41372,-0.00718944,-108.575
1.41741,-0.00601193,-90.1969
1.42111,0.00375052,57.3342
1.4248,-0.00446928,-67.8169
1.4285,0.00369558,56.0066
1.4322,-0.00683893,-103.938
1.43589,-0.00807999,-122.84
1.43959,-0.00581015,-90.5048
1.44328,-0.00965891,-151.114
1.44698,-0.00592332,-93.5529
1.45068,-0.00279025,-42.9837
1.45437,0.000664948,10.3193
1.45807,-0.0124201,-194.039
1.46176,-0.000252624,-3.98742
1.46546,-0.00225977,-35.553
1.46916,0.00477215,75.6053
1.47285,0.000975201,15.6344
1.47655,0.00469147,76.0629
1.48024,0.00199629,32.3899
1.48394,-0.0113416,-187.194
1.48764,0.00161126,26.2232
1.49133,-0.00199084,-32.5244
1.49503,0.000773906,12.8081
1.49872,0.00187668,30.847
1.50242,-0.00642409,-107.873
1.50612,-0.0114121,-190.034
1.50981,0.00315653,53.8063
1.51351,-0.00553731,-94.2173
1.5172,-0.0013532,-22.8786
1.5209,0.00238953,40.837
1.5246,-0.0057376,-100.11
1.52829,0.000200703,3.44025
1.53199,-0.00295021,-50.8204
1.53568,-0.00505403,-88.7589
1.53938,0.00767731,134.829
1.54308,-0.00331552,-58.4958
1.54677,-0.000462032,-8.19322
1.55047,-0.00194801,-34.8343
1.55416,-0.00812821,-144.975
1.55786,0.00206044,37.3064
1.56156,0.00111851,20.3221
1.56525,0.000394115,7.2324
1.56895,-0.000727396,-13.1899
1.57264,0.00268114,48.5232
1.57634,0.00351561,64.5923
1.58004,0.00182411,34.1637
1.58373,0.00209358,39.1458
1.58743,0.00203765,38.1672
1.59112,-0.00391881,-74.0772
1.59482,-0.000676839,-12.7286
1.59852,0.000787368,15.0104
1.60221,-0.00247193,-46.6625
1.60591,-0.00463836,-88.8431
1.6096,-0.00524136,-100.231
1.6133,0.00129953,25.2485
1.617,-0.00319134,-62.1482
1.62069,-0.001006,-19.6331
1.62439,0.00311729,61.7503
1.62808,9.24171e-05,1.83217
1.63178,0.00791909,157.487
1.63548,-0.00148726,-29.5934
1.63917,-0.00100221,-19.996
1.64287,-0.0107736,-217.357
1.64656,0.00622132,125.764
1.65026,0.00623001,126.737
1.65396,-0.00347812,-70.6996
1.65765,-0.00327137,-66.8963
1.66135,-0.00639082,-131.964
1.66504,0.00688566,141.142
1.66874,0.00504143,105.079
1.67244,-0.000710114,-14.6148
1.67613,0.00368289,77.477
1.67983,-0.000641111,-13.4614
1.68352,0.00418745,88.1416
1.68722,-0.00311912,-65.1864
1.69092,-0.000470021,-10.0058
1.69461,-0.00180899,-38.1481
1.69831,-0.00248842,-53.2024
1.702,0.00556666,119.177
1.7057,-0.00129839,-27.7426
1.7094,0.00138208,29.7603
1.71309,-0.00420287,-91.5846
1.71679,0.00447878,97.5478
1.72048,-0.000991423,-21.7469
1.72418,-0.00484766,-106.687
1.72788,0.00142947,31.3183
1.73157,-0.00672789,-148.323
1.73527,0.00738929,162.276
1.73896,0.00652372,143.17
1.74266,4.1003e-06,0.0911619
1.74636,-0.00261274,-57.9245
1.75005,0.00190081,42.3273
1.75375,0.00481411,107.441
1.75744,0.00212629,47.3801
1.76114,-0.00613791,-136.9
1.76484,0.00160006,35.9565
1.76853,-0.00262441,-58.9548
1.77223,0.000464267,10.5189
1.77592,0.00713902,158.9
1.77962,0.00276811,62.9246
1.78332,0.00875422,198.257
1.78701,0.00503574,113.757
1.79071,-0.00207644,-46.9151
1.7944,-0.00299105,-67.8221
1.7981,0.00299561,67.7757
1.8018,-0.00125323,-28.4635
1.80549,-0.00473697,-108.012
1.80919,0.000363547,8.3732
1.81288,0.000289602,6.66606
1.81658,-0.00194184,-44.9634
1.82028,-0.00229546,-52.6992
1.82397,-0.00672745,-154.529
1.82767,0.00671757,154.659
1.83136,-0.00299586,-69.8126
1.83506,-0.00513527,-118.014
1.83876,0.000702713,16.18
1.84245,0.00193487,44.8368
1.84615,-0.00163358,-37.8941
1.84984,-0.00453336,-105.532
1.85354,-0.00134679,-31.438
1.85723,0.000757295,17.8555
1.86093,0.00100825,23.3652
1.86463,-0.00491426,-114.419
1.86832,-0.00710709,-167.884
1.87202,0.00421542,98.3584
1.87571,0.00451292,105.07
1.87941,0.0022976,53.8028
1.88311,0.00696501,162.619
1.8868,-0.000709411,-16.5945
1.8905,0.0069066,160.13
1.89419,2.38928e-05,0.558184
1.89789,0.00965353,228.393
1.90159,0.00193328,45.2696
1.90528,0.0026454,62.5345
1.90898,0.00264657,62.4563
1.91267,0.00227181,53.9691
1.91637,0.00787136,186.449
1.92007,-0.00446002,-105.065
1.92376,-0.000648157,-15.3736
1.92746,0.0039967,94.59
1.93115,0.00145006,34.2462
1.93485,0.0029528,69.9105
1.93855,0.00377594,89.8598
1.94224,-0.00197626,-47.0883
1.94594,0.00277569,65.7311
1.94963,0.00847161,201.048
1.95333,-0.00384245,-90.6972
1.95703,-0.00238841,-56.1228
1.96072,0.00341207,81.4154
1.96442,0.00446215,106.253
1.96811,-0.00529763,-126.635
1.97181,0.00944559,225.778
1.97551,0.0018298,43.4669
1.9792,-0.00332059,-79.2161
1.9829,0.00395634,94.6081
1.98659,-0.00201097,-48.5005
1.99029,-0.006955,-165.786
1.99399,0.00764475,181.937
1.99768,0.00243175,58.2332
2.00138,-0.00810985,-193.525
2.00507,0.00235399,56.3663
2.00877,-0.00146517,-34.912
2.01247,-0.0025385,-60.9444
2.01616,0.00231275,55.1869
2.01986,-0.00246944,-58.3257
2.02355,0.000188333,4.55654
2.02725,-0.0038532,-91.733
2.03095,-0.000562499,-13.6119
2.03464,0.00217106,52.2423
2.03834,-0.0015677,-37.5355
2.04203,0.0025834,61.8749
2.04573,0.00202896,48.8249
2.04943,-0.0033485,-80.7859
2.05312,0.003245,77.351
2.05682,-0.00434172,-104.088
2.06051,0.00684837,164.834
2.06421,0.00400612,96.828
2.06791,-0.00159169,-38.39
2.0716,-0.00353799,-86.5074
2.0753,-0.00208018,-50.3466
2.07899,-0.00275619,-67.4744
2.08269,0.00582055,141.579
2.08639,0.00283477,68.7374
2.09008,-0.00139785,-34.1496
2.09378,-0.00147122,-35.5433
2.09747,0.000358783,8.77835
2.10117,0.00464851,112.931
2.10487,0.00486164,119.319
2.10856,0.00081174,19.7748
2.11226,-0.00102321,-24.4751
2.11595,-0.00494978,-119.344
2.11965,0.00351056,85.6787
2.12335,-0.00791685,-192.617
2.12704,0.00455012,111.428
2.13074,-0.00331034,-80.2162
2.13443,0.000784501,19.1779
2.13813,0.0025632,62.3216
2.14183,0.000130156,3.1995
2.14552,0.0026822,65.4618
2.14922,-0.00537695,-130.827
2.15291,0.00801006,197.544
2.15661,-0.00298618,-73.9348
2.16031,0.000601408,14.8463
2.164,0.00380428,94.8787
2.1677,-0.00625496,-155.061
2.17139,-0.00254965,-63.1293
2.17509,-0.0030229,-76.1107
2.17879,-0.00580902,-144.552
2.18248,-0.00273507,-68.5545
2.18618,0.00774238,191.345
2.18987,0.00404268,100.788
2.19357,0.0028902,72.3243
2.19727,1.01632e-05,0.253977
2.20096,0.000805371,20.0707
2.20466,-8.10023e-05,-2.03778
2.20835,-0.00671239,-169.092
2.21205,0.000173638,4.37689
2.21575,-0.00638207,-161.754
2.21944,-0.00104623,-26.4141
2.22314,0.0023973,61.3326
2.22683,0.000292421,7.48948
2.23053,-0.00431087,-109.707
2.23423,0.0063463,162.103
2.23792,0.00621183,157.998
2.24162,-0.00378382,-96.3664
2.24531,-0.00383484,-97.6657
2.24901,-0.00154769,-40.0959
2.25271,0.00127305,32.613
2.2564,0.00109093,28.2693
2.2601,0.00265692,68.1712
2.26379,0.00256708,66.2693
2.26749,0.000193039,4.99546
2.27119,-0.00132275,-34.3491
2.27488,-0.00335366,-87.4533
2.27858,-0.00645424,-169.198
2.28227,0.000910309,23.6799
2.28597,0.00139042,36.3415
2.28967,-0.00286553,-75.2774
2.29336,0.00299288,78.9462
2.29706,0.00432287,113.869
2.30075,0.00049136,13.0353
2.30445,0.00398886,106.036
2.30815,0.001504,39.8033
2.31184,0.00130137,34.8025
2.31554,-0.00270701,-72.2611
2.31923,-0.00116439,-31.1278
2.32293,-0.00100211,-26.9619
2.32663,-0.00107155,-28.6264
2.33032,-0.00469647,-125.814
2.33402,-0.00172907,-46.4895
2.33771,0.00248247,66.714
2.34141,-0.00387886,-103.934
2.34511,-0.00437608,-118.574
2.3488,0.00451545,122.387
2.3525,0.00153029,41.63
2.35619,0.00182328,49.6788
2.35989,-0.0032999,-90.4898
2.36359,0.000696606,18.9247
2.36728,-0.0016408,-45.1631
2.37098,-0.00400794,-109.874
2.37467,-0.0037314,-102.196
2.37837,-0.00188533,-52.301
2.38207,0.00371693,102.565
2.38576,-0.00357736,-99.007
2.38946,-0.00686205,-190.779
2.39315,-0.0032309,-90.0582
2.39685,0.00248932,70.1365
2.40055,-0.000177176,-4.98023
2.40424,-0.000857743,-24.1154
2.40794,0.000163641,4.58046
2.41163,-0.00119598,-33.7147
2.41533,-0.00264789,-74.6599
2.41903,-0.00689014,-197.657
2.42272,-0.00328006,-92.5339
2.42642,0.00408867,115.795
2.43011,-0.000925496,-26.3118
2.43381,-0.006643,-187.259
2.43751,-0.00634802,-181.128
2.4412,-0.00273109,-78.2593
2.4449,-0.00515143,-148.382
2.44859,-0.00115148,-32.9806
2.45229,0.000476522,13.5961
2.45599,-0.000375522,-10.9465
2.45968,0.00612297,177.339
2.46338,-0.000290379,-8.4361
2.46707,-0.00874,-253.714
2.47077,-0.00487793,-142.148
2.47447,-0.00243226,-70.4382
2.47816,-0.00120111,-35.1552
2.48186,-0.00325758,-95.7532
2.48555,-0.00330441,-97.2521
2.48925,-0.00143835,-42.3839
2.49295,0.00202736,59.5436
2.49664,-0.00299803,-89.2694
2.50034,-0.00201033,-59.7089
2.50403,0.00133897,40.2882
2.50773,0.000716023,21.4828
2.51143,-0.00355345,-106.27
2.51512,-0.00165934,-49.8865
2.51882,0.00641805,192.522
2.52251,-0.00440416,-131.715
2.52621,-0.0017631,-53.7691
2.52991,-0.00579653,-175.322
2.5336,-0.00162506,-49.3726
2.5373,-0.000760002,-22.8046
2.54099,0.00161854,48.8928
2.54469,0.00114398,34.8742
2.54839,-0.00417906,-128.602
2.55208,-0.00338273,-103.231
2.55578,-0.0015853,-48.8416
2.55947,0.00125782,38.2114
2.56317,-0.0012126,-37.2233
2.56687,0.000272188,8.4264
2.57056,0.00415722,128.375
2.57426,0.00100258,30.9837
2.57795,-0.00483687,-149.595
2.58165,0.00390164,121.852
2.58535,0.000542404,16.7109
2.58904,-0.00274967,-86.2325
2.59274,0.00434248,134.934
2.59643,0.00696308,216.775
2.60013,-0.00147008,-46.3488
2.60382,0.00472151,149.285
2.60752,-0.0071899,-226.165
2.61122,-0.000548116,-17.2602
2.61491,0.00439357,136.71
2.61861,-0.0047303,-148.721
2.6223,0.000677908,21.3005
2.626,-0.00346817,-110.076
2.6297,-0.00359574,-114.575
2.63339,-5.50579e-05,-1.73741
2.63709,-0.00197787,-63.1711
2.64078,-0.00678657,-214.809
2.64448,-0.000976488,-31.147
2.64818,-0.000132533,-4.22794
2.65187,-0.00400118,-127.341
2.65557,0.00561672,179.988
2.65926,-6.37458e-05,-2.05829
2.66296,0.000281444,8.96173
2.66666,-0.00207065,-66.7721
2.67035,-0.00120283,-38.968
2.67405,0.00618845,200.438
2.67774,0.00483756,157.637
2.68144,0.00489304,158.97
2.68514,-0.000339051,-11.0222
2.68883,-0.00405029,-131.837
2.69253,-0.00663282,-214.817
2.69622,-0.00408086,-133.069
2.69992,0.00143956,46.9671
2.70362,-0.00223433,-73.1251
2.70731,-0.000313001,-10.283
2.71101,-0.00216692,-71.1183
2.7147,-0.001629,-53.3676
2.7184,-0.00353146,-116.814
2.7221,-0.00195256,-64.2001
2.72579,0.00233893,77.3483
2.72949,0.000945782,31.1976
2.73318,0.00129335,42.7013
2.73688,0.00306452,102.024
2.74058,0.0012627,41.8118
2.74427,-0.00233309,-77.6848
2.74797,-0.00487242,-161.984
2.75166,-0.00131175,-43.3112
2.75536,-0.00303496,-100.023
2.75906,0.00684331,225.336
2.76275,1.44198e-06,0.0481794
2.76645,0.00358691,120.459
2.77014,0.000574924,19.0869
2.77384,-0.000893225,-29.5765
2.77754,-3.37465e-05,-1.12612
2.78123,-0.00109361,-36.905
2.78493,-0.000200347,-6.68037
2.78862,-0.00420167,-141.937
2.79232,-0.000233676,-7.81365
2.79602,-0.00118542,-39.6323
2.79971,0.00678583,229.456
2.80341,-0.00164735,-54.7743
2.8071,0.00248173,82.7435
2.8108,-0.00235737,-79.8371
2.8145,-0.00410506,-137.581
2.81819,-0.00146201,-49.3486
2.82189,-0.00515173,-174.505
2.82558,-0.00115851,-38.9771
2.82928,-0.00158247,-53.5823
2.83298,0.00477438,162.964
2.83667,-0.000766693,-26.2638
2.84037,-0.00409394,-138.838
2.84406,0.00438402,149.004
2.84776,0.0012928,43.7537
2.85146,-0.00401094,-136.292
2.85515,0.00252127,86.583
2.85885,-0.0026616,-90.899
2.86254,0.00228108,77.0914
2.86624,0.00109235,37.5397
2.86994,-0.000821093,-28.0428
2.87363,-0.00726183,-249.872
2.87733,-0.00320439,-109.673
2.88102,0.00124517,42.7341
2.88472,0.00268182,92.6006
2.88842,-0.000235029,-8.00933
2.89211,-0.0028765,-98.6037
2.89581,0.0018274,63.4271
2.8995,0.00272409,94.0082
2.9032,0.000167307,5.79049
2.9069,0.00490995,169.727
2.91059,-0.00353003,-121.839
2.91429,-0.00343307,-118.513
2.91798,-0.00164948,-57.3473
2.92168,0.00612021,211.796
2.92538,-0.00255189,-86.6801
2.92907,-0.00258493,-89.6866
2.93277,0.00165985,58.0266
2.93646,0.00761032,263.203
2.94016,0.000236289,8.18719
2.94386,0.00223235,78.0719
2.94755,-0.000515652,-17.8452
2.95125,-0.0017705,-61.971
2.95494,-0.00254906,-88.7992
2.95864,4.01122e-05,1.39635
2.96234,-0.00423378,-147.31
2.96603,0.00408523,142.685
2.96973,-0.000358957,-12.5007
2.97342,-0.00324339,-114.923
2.97712,0.000138521,4.82717
2.98082,0.00170902,59.7714
2.98451,0.000671174,23.5998
2.98821,-0.00223276,-79.3501
2.9919,-0.000434758,-15.3287
2.9956,0.00626264,219.875
2.9993,0.00326406,115.355
3.00299,-0.00303897,-107.005
3.00669,0.000219283,7.75189
3.01038,-0.000461155,-16.4904
3.01408,-0.00220121,-77.9822
3.01778,-0.00099885,-35.5281
3.02147,-0.00166598,-59.0638
3.02517,0.00395488,140.636
3.02886,0.00301408,108.691
3.03256,-0.000987108,-35.299
3.03626,0.00228269,81.7272
3.03995,0.000943981,33.5708
3.04365,0.000218716,7.8379
3.04734,-0.00201384,-72.7802
3.05104,0.000572056,20.419
3.05474,-0.00548483,-195.753
3.05843,0.00248965,89.3435
3.06213,0.00150521,53.8895
3.06582,-0.00151619,-54.4554
3.06952,0.000432784,15.7161
3.07322,0.000742552,26.8507
3.07691,-0.002708,-97.8266
3.08061,0.00282302,101.979
3.0843,0.000363707,13.1033
3.088,-0.000443471,-16.0594
3.0917,-0.00379144,-137.785
3.09539,-0.00367594,-134.245
3.09909,0.000848976,30.8076
3.10278,0.000260929,9.5158
3.10648,0.00405013,146.639
3.11018,0.000462329,16.7687
3.11387,0.00400567,147.773
3.11757,0.000453901,16.5511
3.12126,0.00439249,160.849
3.12496,0.000805719,29.7431
3.12866,0.001852,67.963
3.13235,-0.00133788,-49.5191
3.13605,-0.00377085,-139.276
3.13974,0.000237671,8.73464
3.14344,-0.00174473,-64.5324
3.14714,-0.000405022,-15.0308
3.15083,0.000690525,25.2276
3.15453,-0.000165251,-6.148
3.15822,-0.000395074,-14.7714
3.16192,0.000829652,30.6349
3.16562,-0.00138282,-51.0275
3.16931,-0.00144818,-53.9304
3.17301,-0.00418605,-155.127
3.1767,0.00449923,167.718
3.1804,-0.000756834,-28.0907
3.1841,0.00471701,173.916
3.18779,0.00200068,74.1672
3.19149,-0.00497691,-185.708
3.19518,-0.00607038,-227.057
3.19888,0.00306502,115.735
3.20258,-0.000216012,-8.1227
3.20627,0.0046823,174.069
3.20997,0.00390571,147.343
3.21366,0.00292607,110.565
3.21736,0.00631057,235.94
3.22106,-0.00448652,-169.68
3.22475,-0.00152988,-57.7529
3.22845,0.00220335,84.1062
3.23214,0.000846926,32.2814
3.23584,-0.00329162,-124.354
3.23954,0.00629784,241.069
3.24323,0.000827416,31.7347
3.24693,0.00179001,68.6039
3.25062,0.00207167,79.3906
3.25432,0.00491642,189.42
3.25802,0.00232204,88.8227
3.26171,-6.70105e-05,-2.56724
3.26541,0.00387973,149.459
3.2691,-0.00445838,-170.114
3.2728,0.00266045,102.084
3.2765,0.00149826,57.8824
3.28019,0.00275397,107.096
3.28389,-0.00116724,-44.9494
3.28758,-0.000369274,-14.4006
3.29128,0.00652433,251.532
3.29498,-0.00297537,-115.224
3.29867,-0.000956434,-37.3239
3.30237,0.00202975,78.6529
3.30606,-0.00618918,-241.242
3.30976,0.00209806,81.6794
3.31346,0.000407335,16.0262
3.31715,-0.00231053,-91.2104
3.32085,0.00501617,194.959
3.32454,0.000351671,13.8611
3.32824,0.00636799,251.223
3.33193,-7.84819e-05,-3.10459
3.33563,0.0012358,48.6042
3.33933,-0.00322936,-129.165
3.34302,-0.000171829,-6.79
3.34672,0.00183897,72.8601
3.35041,0.000956804,37.8043
3.35411,0.000447859,17.7908
3.35781,-0.000788144,-31.3492
3.3615,-0.000784799,-31.4626
3.3652,0.000267734,10.6389
3.36889,0.00303976,121.645
3.37259,-0.00306082,-121.205
3.37629,0.00449424,180.107
3.37998,-0.00137931,-55.3406
3.38368,0.00440475,176.521
3.38737,0.00182856,73.6343
3.39107,-0.000746429,-30.1371
3.39477,-0.000287054,-11.5229
3.39846,0.00047908,19.3122
3.40216,0.00065923,26.5083
3.40585,-0.00136236,-54.6676
3.40955,0.000719371,29.1266
3.41325,0.00228624,93.0614
3.41694,-0.00283949,-114.548
3.42064,-0.00211918,-85.4008
3.42433,-0.00115656,-47.5265
3.42803,-0.0013808,-56.2923
3.43173,0.0069902,282.132
3.43542,0.00242588,99.1116
3.43912,-0.000552283,-22.4961
3.44281,0.000995957,40.7337
3.44651,0.00168704,69.2666
3.45021,0.00472155,194.315
3.4539,-0.00224975,-91.8282
3.4576,0.000816157,33.3196
3.46129,-0.00385132,-159.148
3.46499,0.00368019,153.298
3.46869,0.00505651,210.199
3.47238,-0.00551565,-227.322
3.47608,-0.00361027,-149.281
3.47977,0.00356327,148
3.48347,0.00193121,80.4544
3.48717,0.000373773,15.3897
3.49086,0.00126475,52.4366
3.49456,-0.00225932,-93.5743
3.49825,-0.00156559,-65.8423
3.50195,-0.00272558,-113.109
3.50565,0.00183768,76.8829
3.50934,0.00218592,91.6361
3.51304,0.00053322,22.3275
3.51673,0.000943293,39.3834
3.52043,-0.00396348,-166.43
3.52413,-0.00180824,-76.1504
3.52782,0.00107847,45.3595
3.53152,0.00217706,91.9067
3.53521,0.00568827,240.739
3.53891,0.00322031,136.026
3.54261,-0.00648745,-273.225
3.5463,-0.00894774,-379.429
3.55,-0.00146123,-62.0964
3.55369,0.00141209,59.929
3.55739,0.00491988,208.564
3.56109,0.00100583,42.4149
3.56478,-0.00191675,-81.845
3.56848,-0.000228485,-9.73642
3.57217,5.9685e-05,2.54365
3.57587,0.00114219,48.8058
3.57957,-0.00134961,-57.6095
3.58326,0.000551552,23.6417
3.58696,-0.00549929,-235.457
3.59065,-0.000783178,-33.3728
3.59435,-0.00372843,-159.849
3.59805,0.000555286,23.7746
3.60174,0.00128804,54.9465
3.60544,-0.000385607,-16.5942
3.60913,-0.00509875,-220.394
3.61283,-0.00165887,-70.887
3.61653,0.0021648,92.792
3.62022,-0.0026652,-115.185
3.62392,5.98947e-05,2.57936
3.62761,-0.00194194,-84.0179
3.63131,-0.00149132,-64.4192
3.63501,0.00151088,64.8213
3.6387,0.000469499,20.3166
3.6424,5.69421e-05,2.47038
3.64609,-0.00196537,-85.5683
3.64979,0.000228003,9.79478
3.65349,-0.00216037,-93.8207
3.65718,-0.0052038,-226.959
3.66088,-0.000228407,-9.92953
3.66457,-0.00398269,-173.048
3.66827,-0.000462844,-20.2157
3.67197,-0.00166931,-73.3846
3.67566,0.00113985,49.6805
3.67936,-0.003384,-147.654
3.68305,0.00055854,24.5964
3.68675,-0.0024493,-107.14
3.69045,-0.0015299,-67.1732
3.69414,-0.00117785,-51.8514


==> imagesPhaseDiagram/Data/gr2_P1_kth35_N380_rho0.58.csv <==
r,norm,N
0.00181557,-0.0869808,-4.34904
0.00544671,-0.121233,-3.15205
0.00907785,0.0790984,3.32213
0.012709,-0.0499495,-2.74722
0.0163401,-0.126769,-7.22585
0.0199713,-0.179582,-16.8807
0.0236024,-0.0730639,-7.23333
0.0272335,-0.0868112,-9.80966
0.0308647,-0.0583421,-8.75132
0.0344958,0.0794465,11.1225
0.038127,0.025656,4.25889
0.0417581,-0.0738649,-13.7389
0.0453892,-0.00261522,-0.502121
0.0490204,-0.0634673,-14.2801
0.0526515,-0.102466,-24.5919
0.0562827,-0.0530906,-12.5825
0.0599138,-0.0541399,-14.4553
0.0635449,-0.0546414,-13.7696
0.0671761,-0.0425181,-12.3303
0.0708072,-0.0557254,-16.4947
0.0744384,-0.0228976,-7.87676
0.0780695,-0.0186118,-5.80688
0.0817006,-0.0246824,-8.12052
0.0853318,0.0191427,6.71908
0.0889629,-0.102716,-41.6002
0.0925941,-0.0690192,-27.8838
0.0962252,-0.0504972,-21.5118
0.0998563,-0.0574962,-24.4934
0.103487,0.0303957,13.83
0.107119,-0.0495651,-23.0973
0.11075,-0.0167223,-7.69225
0.114381,-0.0577382,-29.2733
0.118012,-0.0105065,-5.83111
0.121643,-0.0681388,-36.3861
0.125274,-0.110217,-62.7132
0.128905,-0.0748592,-41.1725
0.132537,0.0353814,21.2996
0.136168,-0.108126,-63.3617
0.139799,-0.0174489,-11.4116
0.14343,-0.0529499,-32.4583
0.147061,-0.014483,-9.71809
0.150692,0.0147396,9.72816
0.154323,-0.0354227,-25.5397
0.157955,-0.0356628,-26.1765
0.161586,-0.0417233,-30.1659
0.165217,-0.0381495,-31.0918
0.168848,-0.029642,-21.6387
0.172479,-0.0247696,-19.568
0.17611,-0.037884,-29.2465
0.179741,-0.0509147,-42.4628
0.183373,-0.00513212,-4.30071
0.187004,-0.0611555,-51.3706
0.190635,0.00282659,2.35455
0.194266,-0.0164631,-15.2943
0.197897,-0.0542697,-49.2769
0.201528,0.00719437,6.57566
0.205159,-0.0466365,-45.7504
0.208791,-0.0155194,-15.3642
0.212422,-0.0296284,-30.2506
0.216053,-0.0405056,-40.6271
0.219684,-0.0476445,-50.3126
0.223315,-0.0591181,-61.7784
0.226946,-0.0560336,-60.5163
0.230577,-0.0115995,-12.4114
0.234209,-0.0124818,-14.0795
0.23784,-0.0319741,-35.6191
0.241471,0.0259317,29.5622
0.245102,-0.0314249,-36.6414
0.248733,-0.050394,-62.8917
0.252364,-0.0301169,-36.5318
0.255995,-0.0143279,-17.6089
0.259627,-0.0193798,-24.0503
0.263258,-0.0367408,-47.763
0.266889,0.00975422,11.9294
0.27052,-0.0904741,-113.907
0.274151,-0.0334476,-44.5857
0.277782,-0.0478769,-66.2137
0.281413,-0.00397509,-5.38624
0.285044,0.00133784,1.83284
0.288676,-0.0860424,-121.062
0.292307,0.00402198,5.82383
0.295938,-0.07926,-113.5
0.299569,-0.0548379,-84.0117
0.3032,-0.0493259,-76.5045
0.306831,-0.0504809,-74.005
0.310462,-0.0322322,-51.1524
0.314094,-0.0604119,-93.0343
0.317725,-0.0879593,-138.36
0.321356,-0.0338566,-51.7328
0.324987,-0.0226704,-36.658
0.328618,-0.0385699,-67.2273
0.332249,-0.0513818,-90.1751
0.33588,-0.00816416,-14.4016
0.339512,-0.0816246,-149.944
0.343143,-0.0408561,-72.8873
0.346774,-0.0501656,-88.0908
0.350405,-0.0635415,-117.361
0.354036,-0.0553803,-101.401
0.357667,-0.0129086,-24.5004
0.361298,-0.0392292,-73.7901
0.36493,-0.0261714,-49.6733
0.368561,-0.0537026,-108.318
0.372192,-0.0494758,-101.673
0.375823,-0.0376167,-74.5563
0.379454,-0.027049,-57.398
0.383085,-0.012817,-26.621
0.386716,-0.0428033,-90.0153
0.390348,-0.0551305,-119.468
0.393979,-0.0254059,-52.5393
0.39761,-0.0574883,-128.256
0.401241,-0.0247033,-55.7554
0.404872,-0.0328105,-71.5925
0.408503,-0.0463219,-108.023
0.412134,-0.0254724,-57.2873
0.415766,-0.0660337,-155.972
0.419397,-0.0588342,-141.202
0.423028,-0.0329284,-77.8099
0.426659,-0.050968,-123.699
0.43029,-0.0154219,-38.1383
0.433921,-0.0541104,-139.821
0.437552,-0.0380253,-98.1052
0.441184,-0.0251447,-64.3956
0.444815,-0.0121845,-31.9599
0.448446,-0.061175,-162.909
0.452077,-0.0205147,-55.3076
0.455708,-0.00370371,-10.2185
0.459339,-0.0385211,-106.28
0.46297,-0.0312815,-87.7446
0.466601,-0.0554341,-151.834
0.470233,-0.0616766,-171.399
0.473864,-0.041184,-124.829
0.477495,-0.00239718,-7.11005
0.481126,-0.0393824,-117.478
0.484757,-0.0355425,-105.881
0.488388,-0.0201943,-63.4706
0.492019,-0.0414182,-132.455
0.495651,-0.0327717,-103.493
0.499282,-0.0385362,-121.582
0.502913,-0.0452974,-146.854
0.506544,-0.0538334,-176.843
0.510175,-0.0401989,-137.078
0.513806,-0.0233902,-78.6612
0.517437,-0.0465977,-162.253
0.521069,-0.0300687,-100.67
0.5247,-0.0226108,-80.2909
0.528331,-0.0428193,-153.678
0.531962,-0.0336939,-122.747
0.535593,-0.0425482,-156.62
0.539224,-0.0455837,-173.173
0.542855,-0.0341099,-130.163
0.546487,-0.0503275,-191.647
0.550118,-0.0472606,-186.396
0.553749,-0.0276511,-109.443
0.55738,-0.0247994,-99.9418
0.561011,-0.0233971,-94.15
0.564642,-0.0299278,-121.896
0.568273,-0.0387415,-161.823
0.571905,-0.0596788,-255.485
0.575536,-0.0563234,-240.332
0.579167,-0.0201333,-91.1434
0.582798,-0.0541027,-239.296
0.586429,-0.0596293,-266.96
0.59006,-0.0249245,-112.36
0.593691,-0.042493,-194.491
0.597323,-0.0484172,-224.075
0.600954,-0.0423001,-197.034
0.604585,-0.0425845,-212.028
0.608216,-0.0341505,-159.039
0.611847,-0.0490181,-248.179
0.615478,-0.0418858,-206.664
0.619109,-0.0448199,-223.517
0.622741,-0.0412936,-212.497
0.626372,-0.0465258,-244.912
0.630003,-0.0447648,-238.238
0.633634,-0.0349857,-183.395
0.637265,-0.0543817,-297.903
0.640896,-0.0269291,-149.214
0.644527,-0.028894,-165.881
0.648158,-0.0543342,-306.01
0.65179,-0.0355878,-206.623
0.655421,-0.036288,-213.773
0.659052,-0.044075,-266.566
0.662683,-0.0559452,-342.665
0.666314,-0.0481487,-294.141
0.669945,-0.0376435,-237.982
0.673576,-0.0442356,-280.276
0.677208,-0.039106,-248.088
0.680839,-0.0327225,-213.776
0.68447,-0.0373479,-245.786
0.688101,-0.0529629,-360.148
0.691732,-0.0318956,-222.855
0.695363,-0.0274872,-194.389
0.698994,-0.0436159,-309.847
0.702626,-0.0604419,-442.556
0.706257,-0.0369259,-270.519
0.709888,-0.0292973,-216.8
0.713519,-0.0536623,-406.438
0.71715,-0.042269,-324.076
0.720781,-0.0283041,-223.178
0.724412,-0.0569672,-451.123
0.728044,-0.0431725,-338.991
0.731675,-0.0498754,-409.527
0.735306,-0.0391511,-321.117
0.738937,-0.0626749,-522.395
0.742568,-0.0478052,-408.687
0.746199,-0.0414118,-360.904
0.74983,-0.0353129,-313.508
0.753462,-0.0404519,-365.28
0.757093,-0.0438446,-404.467
0.760724,-0.037522,-338.036
0.764355,-0.0504584,-473.098
0.767986,-0.0506832,-491.069
0.771617,-0.0479762,-471.894
0.775248,-0.0305783,-301.257
0.77888,-0.0350552,-350.061
0.782511,-0.0448539,-453.563
0.786142,-0.0478273,-489.656
0.789773,-0.0470608,-499.08
0.793404,-0.044909,-478.82
0.797035,-0.042728,-471.76
0.800666,-0.0340577,-380.833
0.804298,-0.0186062,-209.133
0.807929,-0.0377771,-428.203
0.81156,-0.0374893,-432.626
0.815191,-0.0204227,-235.208
0.818822,-0.0185208,-220.397
0.822453,-0.0175579,-208.992
0.826084,-0.0291109,-356.492
0.829715,-0.031528,-389.623
0.833347,-0.0142538,-183.789
0.836978,-0.0217555,-277.731
0.840609,-0.0274379,-358.779
0.84424,-0.0139239,-184.966
0.847871,-0.0112434,-150.582
0.851502,-0.0132827,-183.341
0.855133,-0.00355783,-49.621
0.858765,-0.0107464,-150.342
0.862396,-0.0081031,-115.348
0.866027,0.00383801,55.2712
0.869658,0.00505217,75.6461
0.873289,-0.0149922,-228.256
0.87692,0.00525202,81.1174
0.880551,0.0050801,80.6721
0.884183,0.00391726,63.3421
0.887814,-0.0065029,-109.294
0.891445,0.00642615,108.718
0.895076,0.00778109,140.511
0.898707,0.0101197,188.459
0.902338,0.0187675,357.502
0.905969,0.0060734,117.368
0.909601,0.0208088,401.965
0.913232,0.0221287,425.513
0.916863,0.0153285,297.481
0.920494,0.0153181,294.383
0.924125,0.0139948,268.728
0.927756,0.0123318,235.661
0.931387,0.0212334,406.79
0.935019,0.0205968,391.361
0.93865,0.00592998,111.045
0.942281,0.0179626,330.423
0.945912,0.00123267,22.7859
0.949543,0.00768859,140.094
0.953174,0.0131362,237.555
0.956805,0.0165186,298.21
0.960437,0.0148784,266.635
0.964068,0.0103769,182.457
0.967699,0.0128731,225.138
0.97133,0.0183288,315.677
0.974961,-0.000885434,-15.2126
0.978592,0.00690798,116.994
0.982223,0.00457826,78.0365
0.985855,0.00999498,169.435
0.989486,0.00589751,97.3089
0.993117,0.0139379,226.63
0.996748,0.00556893,91.7593
1.00038,0.0063549,102.899
1.00401,0.0071423,113.413
1.00764,0.0116717,183.642
1.01127,-0.00356833,-55.9621
1.0149,-0.00987945,-154.762
1.01853,0.0155597,241.86
1.02217,0.0174317,266.828
1.0258,0.00142185,21.4899
1.02943,-0.00256004,-38.7027
1.03306,0.0106782,158.379
1.03669,-0.00787405,-117.725
1.04032,0.0082043,121.169
1.04395,-0.00308123,-45.2541
1.04758,0.00453135,66.067
1.05122,0.0201608,291.606
1.05485,0.00710265,103.265
1.05848,0.00408481,57.7797
1.06211,0.0106239,154.344
1.06574,0.00957289,136.002
1.06937,0.0128194,179.304
1.073,0.0198687,277.525
1.07663,-0.00549059,-77.1592
1.08026,-0.0109063,-151.718
1.0839,0.00268469,36.5548
1.08753,0.00400651,55.1736
1.09116,0.00107131,14.6266
1.09479,0.0115381,156.803
1.09842,0.0211356,286.324
1.10205,-0.00962515,-129.169
1.10568,0.00642324,86.6559
1.10931,0.00351447,46.7144
1.11294,0.0053481,71.1725
1.11658,-0.0100801,-132.241
1.12021,0.0109509,144.366
1.12384,-0.00490116,-62.6956
1.12747,-0.00260985,-34.0743
1.1311,-0.000571251,-7.27659
1.13473,0.0157223,208.76
1.13836,-0.00528006,-68.6618
1.14199,-0.0093462,-118.772
1.14562,-0.00378141,-48.576
1.14926,-0.0173516,-223.523
1.15289,-0.00600011,-76.6814
1.15652,-0.00329461,-41.8745
1.16015,-0.00409054,-51.7698
1.16378,0.0099035,125.18
1.16741,0.000763132,9.61394
1.17104,0.00260859,32.9074
1.17467,0.0105438,135.034
1.1783,-0.00832307,-106.028
1.18194,-0.00751863,-94.231
1.18557,0.00129764,16.1972
1.1892,-0.00457816,-57.4376
1.19283,-0.00115694,-14.4351
1.19646,0.0015482,19.6064
1.20009,-0.00024357,-3.05047
1.20372,-0.00251377,-31.1481
1.20735,-0.00625112,-77.9452
1.21099,0.0056124,70.8004
1.21462,-0.00305003,-38.1986
1.21825,0.00459618,58.2244
1.22188,-0.00194007,-24.2974
1.22551,0.00177144,22.2085
1.22914,-0.00880218,-108.76
1.23277,0.00625438,79.3619
1.2364,-0.0015089,-18.7451
1.24003,-0.0046945,-58.9113
1.24367,-0.00795365,-99.2059
1.2473,-0.013597,-171.376
1.25093,0.00200585,25.1453
1.25456,-0.0153483,-192.928
1.25819,-0.000793884,-9.96244
1.26182,0.00450453,57.3562
1.26545,-0.0167655,-211.615
1.26908,-0.00486332,-62.2164
1.27271,-0.00046573,-5.89008
1.27635,0.000627791,8.0194
1.27998,-0.00539374,-69.0507
1.28361,-0.00428667,-54.6165
1.28724,-0.00301518,-38.3199
1.29087,0.0038378,49.4961
1.2945,-0.00947685,-121.143
1.29813,-0.0017667,-22.6597
1.30176,-0.00922513,-119.844
1.30539,-0.0166687,-211.493
1.30903,-0.00691346,-88.5615
1.31266,-0.0136713,-176.059
1.31629,-0.0187478,-242.54
1.31992,0.0112122,146.42
1.32355,-0.00524514,-68.6222
1.32718,-0.0138178,-178.912
1.33081,0.00798063,104.004
1.33444,-0.00790792,-102.874
1.33808,0.000941946,12.6061
1.34171,-0.00267373,-35.9109
1.34534,-0.00574549,-76.4496
1.34897,-0.0147358,-198.904
1.3526,0.00423527,56.922
1.35623,-0.00330926,-45.0225
1.35986,-0.00250409,-33.9805
1.36349,-0.00487355,-65.7588
1.36712,0.00503483,68.9771
1.37076,0.00458035,62.9203
1.37439,-0.0084627,-117.098
1.37802,0.00142926,19.8053
1.38165,-0.00766591,-107.292
1.38528,-0.00410548,-57.7929
1.38891,-0.00764325,-108.381
1.39254,-0.00226185,-32.116
1.39617,-0.0152861,-214.51
1.3998,0.000976835,14.0039
1.40344,-0.00359053,-51.937
1.40707,-0.0103337,-146.046
1.4107,-0.0147528,-214.167
1.41433,-0.000752472,-11.1622
1.41796,-0.00998549,-145.958
1.42159,-0.00203934,-29.8478
1.42522,-0.00699574,-102.942
1.42885,0.00386527,57.6312
1.43248,-0.015066,-225.387
1.43612,-0.0177172,-265.722
1.43975,-0.00507238,-76.5016
1.44338,0.00378308,58.0325
1.44701,0.00244352,37.745
1.45064,-0.00647754,-100.033
1.45427,-0.00607441,-94.7668
1.4579,0.0046058,71.8459
1.46153,-0.00135788,-21.3894
1.46516,0.00618677,97.621
1.4688,-0.0130498,-206.905
1.47243,0.00277127,43.9551
1.47606,-0.00649144,-105.557
1.47969,3.73495e-05,0.607826
1.48332,-0.00243641,-38.9923
1.48695,-0.0102297,-167.348
1.49058,-0.000863022,-14.1044
1.49421,0.00536378,87.612
1.49785,-0.00253575,-42.4661
1.50148,-0.00642483,-107.121
1.50511,-0.00278149,-46.9822
1.50874,0.00589388,100.838
1.51237,-0.00347636,-59.8526
1.516,0.00522197,90.0215
1.51963,-0.012787,-219.553
1.52326,0.00248522,43.4019
1.52689,0.00122323,21.5263
1.53053,0.00438031,77.3475
1.53416,0.00317547,56.4504
1.53779,-0.00052982,-9.35715
1.54142,0.00173415,30.9356
1.54505,-0.00322036,-58.3981
1.54868,-0.00186305,-34.2353
1.55231,0.0018645,34.3908
1.55594,0.00854176,158.099
1.55957,0.00254854,46.9007
1.56321,0.00601039,113.146
1.56684,-0.0200491,-380.613
1.57047,0.00829443,154.981
1.5741,-0.00740405,-141.684
1.57773,-0.00529003,-100.659
1.58136,-0.00137841,-26.5757
1.58499,-0.00670716,-129.965
1.58862,0.000605801,11.7689
1.59225,-0.00890886,-175.709
1.59589,-0.000896609,-17.7224
1.59952,0.000274736,5.47852
1.60315,-0.00296897,-58.4916
1.60678,-0.00235273,-47.0287
1.61041,-0.0029561,-59.6599
1.61404,-0.00763181,-153.109
1.61767,-0.00155483,-31.9905
1.6213,0.00507515,103.645
1.62494,0.0060316,123.636
1.62857,0.00874102,178.771
1.6322,-0.00951821,-197.503
1.63583,-0.00884287,-184.002
1.63946,-0.00173106,-36.6137
1.64309,-0.00516797,-108.734
1.64672,0.000972876,20.409
1.65035,0.00449982,94.8608
1.65398,-0.000231777,-4.90185
1.65762,0.0019506,41.7214
1.66125,-0.00224192,-48.0108
1.66488,-0.00699148,-148.576
1.66851,0.00341547,74.5426
1.67214,-0.000826502,-17.9078
1.67577,-0.00363001,-79.7114
1.6794,-0.00770387,-168.622
1.68303,-0.00730563,-163.858
1.68666,-0.000502715,-11.1407
1.6903,0.00045295,9.98891
1.69393,0.00188014,42.2692
1.69756,-0.00190641,-42.6139
1.70119,0.00589938,131.22
1.70482,0.00687908,155.144
1.70845,-0.00785843,-175.793
1.71208,-0.00115357,-26.0754
1.71571,-0.00161583,-36.71
1.71934,-0.00126455,-28.7041
1.72298,-0.00732429,-168.656
1.72661,-0.00236189,-54.1039
1.73024,-0.00150595,-34.6066
1.73387,-0.0020806,-47.371
1.7375,-0.00231754,-53.2316
1.74113,0.00246856,56.9645
1.74476,-0.00532955,-123.725
1.74839,-0.0078419,-182.709
1.75203,-0.0105524,-245.026
1.75566,-0.00616971,-144.137
1.75929,-0.00199766,-47.3385
1.76292,-0.00658309,-155.526
1.76655,-0.00823346,-192.679
1.77018,-0.00636463,-149.537
1.77381,0.000183132,4.31458
1.77744,0.00329673,78.7424
1.78107,-0.00286386,-67.1433
1.78471,-0.000260811,-6.20729
1.78834,0.00179921,42.8446
1.79197,0.00571693,135.886
1.7956,-0.00288575,-69.1744
1.79923,0.00707328,172.574
1.80286,-0.00650313,-154.222
1.80649,8.66784e-05,2.05896
1.81012,-0.00520713,-125.429
1.81375,0.00585597,140.778
1.81739,0.00908571,220.674
1.82102,-0.00219096,-52.6926
1.82465,0.000904029,21.7302
1.82828,-0.00385783,-93.3865
1.83191,-0.00920906,-224.112
1.83554,-0.00595254,-144.177
1.83917,-0.0067339,-163.405
1.8428,0.00381862,91.9065
1.84643,0.00302332,73.1249
1.85007,-0.00646322,-156.849
1.8537,-0.00485192,-117.645
1.85733,-0.00184248,-44.6229
1.86096,-0.00517384,-128.135
1.86459,0.00322838,78.8273
1.86822,-0.00999653,-245.245
1.87185,-0.00609507,-149.469
1.87548,0.00140082,34.075
1.87911,-0.00189101,-46.0498
1.88275,0.00453845,111.805
1.88638,-0.00376037,-91.2604
1.89001,-0.00304187,-73.5585
1.89364,0.00949238,231.149
1.89727,0.00130975,31.9526
1.9009,0.00330366,79.9221
1.90453,0.000222993,5.42298
1.90816,0.0105672,258.346
1.9118,-0.00320562,-78.7075
1.91543,-0.00643563,-155.659
1.91906,0.00226021,55.391
1.92269,-0.00868198,-210.564
1.92632,0.00406962,99.3393
1.92995,-5.87227e-05,-1.439
1.93358,-0.00212092,-51.3665
1.93721,0.00335349,81.1812
1.94084,-0.00157816,-37.9973
1.94448,0.00372958,91.341
1.94811,0.00179716,43.8167
1.95174,-0.000110604,-2.6859
1.95537,0.00440329,106.163
1.959,0.00385426,93.9245
1.96263,0.0031167,74.5453
1.96626,-0.00230061,-55.6748
1.96989,-0.0034776,-83.1598
1.97352,-0.00429254,-103.317
1.97716,-0.00464826,-111.726
1.98079,0.00369673,90.03
1.98442,-0.0042663,-103.027
1.98805,-0.00426668,-103.386
1.99168,-0.00102088,-24.4419
1.99531,0.005753,138.072
1.99894,-0.00150864,-36.334
2.00257,0.00682391,163.979
2.0062,-0.00530256,-126.62
2.00984,-0.00153232,-36.7635
2.01347,-0.00409741,-97.4118
2.0171,-0.000163811,-3.93964
2.02073,0.00578577,138.864
2.02436,0.00319538,76.1748
2.02799,0.0021594,51.5686
2.03162,0.00673013,161.839
2.03525,-0.00983203,-236.863
2.03889,-0.000743217,-17.9435
2.04252,0.0080245,190.205
2.04615,0.00109638,26.2144
2.04978,0.00403562,97.0364
2.05341,-0.000166875,-4.01602
2.05704,-0.00873934,-210.819
2.06067,-0.00896356,-217.94
2.0643,-0.00931904,-226.909
2.06793,-0.00819452,-198.725
2.07157,-0.00714861,-173.418
2.0752,0.00485646,116.405
2.07883,-0.000182005,-4.39669
2.08246,0.00268713,63.986
2.08609,0.00155247,37.2872
2.08972,0.00495638,119.062
2.09335,0.000228786,5.46135
2.09698,0.00867484,208.005
2.10061,0.000122141,2.96191
2.10425,-0.00191529,-46.6259
2.10788,-0.00387771,-94.1276
2.11151,-0.00405356,-97.776
2.11514,-0.00755874,-182.891
2.11877,0.00106184,25.3789
2.1224,5.36871e-05,1.31963
2.12603,-0.00407967,-99.3727
2.12966,-0.0128408,-313.034
2.13329,0.00130535,31.9041
2.13693,-0.00735825,-179.1
2.14056,-0.000780275,-18.6962
2.14419,-0.00447573,-108.46
2.14782,0.00323757,78.9254
2.15145,-0.00958392,-231.95
2.15508,-0.00415559,-101.716
2.15871,0.00355803,86.0403
2.16234,0.00858673,209.508
2.16598,0.000982991,24.0764
2.16961,-0.00864054,-214.432
2.17324,-0.000253206,-6.20506
2.17687,-0.00395774,-98.7614
2.1805,-0.00628958,-154.453
2.18413,-0.00103451,-25.2275
2.18776,0.00506558,124.74
2.19139,-0.00147308,-36.086
2.19502,-0.00623337,-153.653
2.19866,0.00143475,35.4872
2.20229,-0.00476062,-116.883
2.20592,0.00132298,32.7596
2.20955,-0.000543292,-13.4834
2.21318,-0.00331857,-82.8845
2.21681,-0.00133511,-33.283
2.22044,-0.00195968,-48.4746
2.22407,-0.00512993,-128.11
2.2277,-0.000985474,-24.8241
2.23134,-0.00652951,-163.531
2.23497,-0.00764509,-192.419
2.2386,-0.0056921,-144.835
2.24223,-0.00515772,-131.548
2.24586,-0.00216721,-55.8164
2.24949,-0.00169279,-42.638
2.25312,-0.00374607,-94.7045
2.25675,0.00616645,156.517
2.26038,-0.00859531,-217.496
2.26402,0.00615907,159.187
2.26765,-0.00898993,-232.471
2.27128,-0.00133837,-34.2648
2.27491,-0.00705493,-184.303
2.27854,-0.00787915,-205.094
2.28217,-0.00956059,-246.09
2.2858,-0.0023596,-61.2766
2.28943,-0.00750678,-194.958
2.29306,-0.00318888,-84.0558
2.2967,-0.00535801,-140.959
2.30033,-0.00472296,-123.708
2.30396,0.00613457,161.161
2.30759,-0.000428073,-11.3666
2.31122,-0.00213944,-56.7422
2.31485,-0.00323129,-86.1075
2.31848,0.00242968,65.1008
2.32211,-2.90107e-05,-0.780417
2.32575,-0.00422496,-113.867
2.32938,-0.00360089,-98.1098
2.33301,-0.00365722,-98.5731
2.33664,0.00336274,91.4195
2.34027,-0.00173658,-47.3443
2.3439,0.00246329,67.2848
2.34753,-0.00512531,-139.654
2.35116,-0.00429398,-117.449
2.35479,-0.00308734,-84.0775
2.35843,-0.00561135,-154.941
2.36206,-0.00680092,-189.766
2.36569,-0.00321711,-88.982
2.36932,0.0029979,83.5574
2.37295,-0.00879388,-244.268
2.37658,0.00423173,117.663
2.38021,0.00846465,236.976
2.38384,0.000491854,13.7316
2.38747,0.00400722,112.859
2.39111,-0.0107663,-304.967
2.39474,0.00302946,85.9214
2.39837,-0.00441712,-125.42
2.402,-0.00927834,-265.825
2.40563,-0.000271396,-7.75621
2.40926,0.000995584,28.4886
2.41289,0.00879698,253.617
2.41652,-0.00361541,-103.925
2.42015,-0.00895146,-259.61
2.42379,-0.00484412,-140.431
2.42742,0.00139502,41.0374
2.43105,-0.000971614,-28.4673
2.43468,-0.00059433,-17.4305
2.43831,-0.00970701,-287.153
2.44194,-0.00300336,-87.533
2.44557,-0.00498172,-146.816
2.4492,0.00674936,198.067
2.45284,-0.00607199,-179.64
2.45647,0.00553889,167.695
2.4601,0.000580796,17.3583
2.46373,-0.00303109,-90.5449
2.46736,-0.00308297,-92.8774
2.47099,-0.00366818,-111.23
2.47462,0.00362796,109.238
2.47825,-0.00180273,-54.96
2.48188,-0.000830259,-25.484
2.48552,0.0035834,109.695
2.48915,0.00091169,27.8284
2.49278,-0.00387432,-118.791
2.49641,0.00283676,87.043
2.50004,-0.00510586,-157.409
2.50367,0.00374445,116.917
2.5073,0.01012,313.851
2.51093,-0.00216916,-67.2788
2.51456,-0.000359374,-11.1557
2.5182,-0.0037441,-116.221
2.52183,-0.000331086,-10.4077
2.52546,0.00126392,39.2599
2.52909,-0.00264262,-82.9862
2.53272,-0.00430518,-134.571
2.53635,0.00488449,153.202
2.53998,0.00294173,92.8617
2.54361,-0.0109307,-347.357
2.54724,-0.004947,-158.111
2.55088,-0.00257364,-81.7518
2.55451,-0.00249669,-79.1376
2.55814,0.0022776,73.0426
2.56177,0.00172084,55.0877
2.5654,-0.000770896,-24.9177
2.56903,-0.00105995,-34.284
2.57266,0.00597187,193.841
2.57629,-0.000990207,-31.9263
2.57992,-0.00212435,-69.2985
2.58356,0.00340461,109.486
2.58719,0.00217235,69.8998
2.59082,-0.00571477,-185.261
2.59445,-0.00252839,-82.3698
2.59808,-0.0109576,-353.011
2.60171,-0.00323459,-104.396
2.60534,-4.79117e-05,-1.56182
2.60897,-0.00774556,-254.612
2.61261,-0.00348391,-113.652
2.61624,-0.00856902,-283.043
2.61987,-0.00544566,-178.389
2.6235,-0.00292748,-95.6495
2.62713,0.0016052,52.4771
2.63076,0.00335699,111.415
2.63439,-0.000204257,-6.74722
2.63802,0.00468053,152.88
2.64165,-0.00434711,-144.046
2.64529,-0.00462603,-152.344
2.64892,-0.00104082,-34.6415
2.65255,-0.000419401,-13.8658
2.65618,-0.00067521,-22.3704
2.65981,-0.00839153,-279.488
2.66344,-0.00390527,-130.038
2.66707,0.00381852,126.79
2.6707,-0.00228325,-76.1762
2.67433,-0.000580084,-19.4537
2.67797,-0.000252689,-8.40316
2.6816,0.00413885,139.289
2.68523,0.00468789,156.59
2.68886,-0.00929527,-312.284
2.69249,-0.00651474,-219.996
2.69612,-0.00524471,-177.46
2.69975,-0.00663976,-223.66
2.70338,0.000659089,22.1283
2.70701,-0.00401461,-135.71
2.71065,-0.00105162,-35.8244
2.71428,-0.005817,-198.214
2.71791,-0.00289061,-97.5293
2.72154,-0.00428901,-145.264
2.72517,-0.00186388,-63.5211
2.7288,-0.00487668,-165.202
2.73243,-0.00816078,-274.374
2.73606,-0.00510135,-174.033
2.7397,-0.000711194,-24.0377
2.74333,-0.00384902,-130.463
2.74696,-0.00560332,-189.65
2.75059,-0.00796644,-270.126
2.75422,-0.00305552,-104.041
2.75785,0.00459749,156.747
2.76148,-0.00334354,-114.426
2.76511,-0.00643533,-219.599
2.76874,0.0026602,90.8697
2.77238,-0.00602591,-208.075
2.77601,0.000760275,25.8486
2.77964,-0.00290979,-99.2062
2.78327,-0.00546989,-187.863
2.7869,-0.000897442,-30.7769
2.79053,-0.00690208,-233.773
2.79416,-0.000159497,-5.47951
2.79779,0.0044703,153.689
2.80142,-0.0018222,-62.5451
2.80506,0.000700177,24.0602
2.80869,-0.00801508,-275.158
2.81232,-0.000785405,-26.8616
2.81595,-0.0030571,-104.721
2.81958,-0.00409308,-140.217
2.82321,0.00540865,186.804
2.82684,-0.00225867,-77.669
2.83047,-0.00196671,-67.7688
2.8341,-0.000101005,-3.4379
2.83774,-0.0064432,-220.357
2.84137,-0.00640571,-220.401
2.845,-0.00958793,-332.241
2.84863,0.00426337,147.001
2.85226,-0.00127935,-43.988
2.85589,-0.00470275,-162.616
2.85952,0.00881883,304.647
2.86315,-0.010183,-351.783
2.86679,-0.00639793,-221.266
2.87042,-0.00343478,-118.38
2.87405,-0.00444285,-153.412
2.87768,0.000857504,29.7862
2.88131,-0.00815425,-279.723
2.88494,-0.00678616,-235.358
2.88857,0.000137242,4.72963
2.8922,-0.00250429,-86.9364
2.89583,-0.00955143,-328.684
2.89947,-0.00135853,-47.1505
2.9031,0.00127916,44.3614
2.90673,0.00633748,220.12
2.91036,-0.00119279,-41.335
2.91399,0.00381368,131.774
2.91762,0.00726662,253.714
2.92125,-0.00927264,-324.023
2.92488,-0.0070172,-244.662
2.92851,-0.0122508,-428.447
2.93215,-0.00675569,-237.131
2.93578,-0.00942849,-329.064
2.93941,0.00703511,245.075
2.94304,0.0041645,144.5
2.94667,-0.00943343,-330.764
2.9503,-0.000716599,-25.2006
2.95393,0.00227745,80.3164
2.95756,-0.00740129,-260.57
2.96119,0.00337765,118.718
2.96483,0.0055458,194.935
2.96846,-0.00054343,-18.9956
2.97209,-0.0115019,-402.464
2.97572,-0.00395396,-138.978
2.97935,-0.000379226,-13.4151
2.98298,-0.0123498,-438.898
2.98661,-0.00150425,-52.9179
2.99024,-0.00773993,-270.99
2.99387,-0.00385641,-135.908
2.99751,-0.000239632,-8.55031
3.00114,-0.00262353,-92.1175
3.00477,-0.00592592,-211.176
3.0084,-0.0114268,-406.727
3.01203,-0.0131354,-466.61
3.01566,-0.000914113,-32.1896
3.01929,0.00538057,192.323
3.02292,-0.00174412,-62.1587
3.02656,-0.00184091,-65.3228
3.03019,-0.00444836,-157.596
3.03382,-0.00530793,-189.217
3.03745,-0.00463652,-165.635
3.04108,-0.0074016,-265.599
3.04471,-0.0108526,-390.714
3.04834,0.000824648,29.3971
3.05197,-0.000681618,-24.299
3.0556,0.000792592,28.6863
3.05924,-0.00514193,-185.326
3.06287,-0.00521304,-187.685
3.0665,-0.00833057,-301.858
3.07013,-0.00998753,-359.531
3.07376,-0.00150008,-54.3465
3.07739,-0.002798,-101.993
3.08102,0.00601369,217.245
3.08465,0.00317587,115.367
3.08828,-0.00620765,-226.604
3.09192,0.000744896,27.2587
3.09555,-0.00357329,-129.954
3.09918,-0.000347724,-12.6589
3.10281,0.00042237,15.5352
3.10644,0.00278251,102.074
3.11007,-0.00473908,-174.474
3.1137,-0.0033183,-120.892
3.11733,-0.00109339,-40.2838
3.12096,0.000672098,24.8031
3.1246,-0.00292089,-108.365
3.12823,-0.00241873,-90.0687
3.13186,0.00212271,78.0392
3.13549,-0.000283279,-10.5456
3.13912,-0.000897606,-33.2554
3.14275,0.00498666,184.686
3.14638,0.00669965,249.951
3.15001,0.000269133,10.0467
3.15365,-0.00229252,-85.2315
3.15728,-0.00868131,-322.519
3.16091,-0.00339251,-126.035
3.16454,-0.00185283,-69.168
3.16817,-0.000719321,-26.9314
3.1718,-0.00526655,-199.055
3.17543,-0.00555654,-210.315
3.17906,0.00186137,70.559
3.18269,-0.00599764,-225.997
3.18633,-0.00331649,-125.174
3.18996,-0.00699247,-263.896
3.19359,-0.00646843,-245.503
3.19722,-0.000133074,-5.04575
3.20085,-0.00707807,-266.801
3.20448,-0.0062373,-237.273
3.20811,-0.00463499,-177.112
3.21174,0.000506278,19.3854
3.21537,0.00577377,221.574
3.21901,-0.0033319,-128.381
3.22264,-0.00467958,-180.725
3.22627,0.000667476,25.4248
3.2299,-0.00854864,-326.199
3.23353,-8.76821e-05,-3.37567
3.23716,-0.00449711,-172.127
3.24079,-0.00127129,-49.3859
3.24442,-0.00289348,-112.203
3.24805,0.00538677,208.182
3.25169,-0.00797079,-306.262
3.25532,0.0015085,59.0561
3.25895,1.77128e-05,0.689345
3.26258,-0.000948315,-36.8781
3.26621,-0.00579516,-225.27
3.26984,-0.000486476,-19.1127
3.27347,-0.00569511,-224.871
3.2771,0.00265927,104.291
3.28073,-0.00824115,-321.586
3.28437,-0.000634709,-25.2087
3.288,-0.000757695,-29.76
3.29163,0.00276106,108.112
3.29526,-0.000720454,-28.6013
3.29889,-0.00282934,-112.353
3.30252,0.000766526,30.4663
3.30615,0.0010005,39.9798
3.30978,-0.000876401,-34.8939
3.31342,-0.00793823,-314.902
3.31705,-0.00102732,-41.0034
3.32068,-0.0035034,-141.737
3.32431,0.000508825,20.4619
3.32794,-0.000165172,-6.66404
3.33157,0.00171139,68.6303
3.3352,0.000803965,32.1956
3.33883,-0.000944304,-38.3028
3.34246,-0.000350848,-14.2718
3.3461,-0.00160253,-65.436
3.34973,0.00170432,68.9074
3.35336,0.00010324,4.19908
3.35699,2.20913e-05,0.901591
3.36062,-0.00138389,-56.86
3.36425,-0.0104595,-427.091
3.36788,0.0120965,497.819
3.37151,-0.00526513,-215.844
3.37514,0.00131362,53.4353
3.37878,-0.000771871,-31.6452
3.38241,-0.00729105,-301.157
3.38604,-3.46807e-05,-1.42447
3.38967,0.00650102,268.297
3.3933,0.00119665,49.5953
3.39693,-0.00691855,-289.943
3.40056,0.00423608,176.543
3.40419,-0.0116215,-483.884
3.40782,-0.000328113,-13.6255
3.41146,-0.00394643,-163.524
3.41509,0.00451357,188.482
3.41872,-0.00361469,-150.288
3.42235,-0.0012725,-52.834
3.42598,-0.00508453,-212.274
3.42961,0.000643654,26.8384
3.43324,-0.00757452,-316.236
3.43687,-7.77271e-05,-3.2357
3.44051,-0.000555201,-23.2713
3.44414,-0.00839749,-351.628
3.44777,0.00378134,159.493
3.4514,-0.00366419,-153.566
3.45503,0.00164591,69.9283
3.45866,-0.00450308,-191.07
3.46229,-0.00305645,-128.518
3.46592,0.00186814,79.6708
3.46955,-0.00300109,-126.262
3.47319,-0.00919558,-389.442
3.47682,-0.00295567,-126.382
3.48045,-0.00649251,-274.73
3.48408,-0.00372555,-158.783
3.48771,0.00227846,98.0991
3.49134,0.000449575,19.2522
3.49497,0.000971076,41.4445
3.4986,-0.0124647,-533.537
3.50223,-0.00200034,-85.0345
3.50587,-0.00927535,-397.235
3.5095,-0.00714621,-307.851
3.51313,-0.0088924,-379.723
3.51676,-0.00834178,-357.178
3.52039,-0.00333328,-143.808
3.52402,-0.00840157,-363.15
3.52765,-0.00711639,-306.937
3.53128,-0.00126643,-54.5199
3.53491,0.00164526,70.9517
3.53855,-0.00910648,-392.343
3.54218,-0.00138559,-60.1705
3.54581,-0.00106085,-46.0333
3.54944,7.50002e-06,0.324368
3.55307,-0.00576603,-249.277
3.5567,-0.00849351,-368.465
3.56033,0.000980726,42.9362
3.56396,-0.000807838,-34.9616
3.5676,0.00383591,167.242
3.57123,0.00233833,101.259
3.57486,-0.0035763,-156.788
3.57849,-0.00211358,-91.8246
3.58212,0.00101269,44.464
3.58575,-0.00398687,-175.346
3.58938,-0.000947344,-41.776
3.59301,-0.00793013,-346.769
3.59664,0.00140899,61.6868
3.60028,0.00267256,117.045
3.60391,-0.00100175,-43.9998
3.60754,-0.0047363,-207.838
3.61117,0.00144341,62.9138
3.6148,-0.00322916,-141.973
3.61843,-0.00561242,-245.745
3.62206,-0.00817203,-359.872
3.62569,-0.0026604,-117.579
3.62932,-0.00822727,-360.445


==> imagesPhaseDiagram/Data/gr2_P2_kth20_N380_rho0.58.csv <==
r,norm,N
0.00921188,0.0286389,17.8993
0.0276356,0.0407041,72.4126
0.0460594,0.0370113,115.364
0.0644831,0.0376186,157.923
0.0829069,0.0404726,214.262
0.101331,0.0487872,327.411
0.119754,0.0488919,384.29
0.138178,0.0437701,402.728
0.156602,0.0503599,523.038
0.175026,0.0495094,589.608
0.193449,0.0500546,676.238
0.211873,0.0549634,790.924
0.230297,0.0550085,883.216
0.248721,0.0604614,1071.5
0.267144,0.0695747,1312.46
0.285568,0.0694171,1419.51
0.303992,0.0764538,1702.55
0.322416,0.0819265,1963.45
0.340839,0.0833352,2148.13
0.359263,0.095277,2659.28
0.377687,0.103363,3078.35
0.396111,0.107835,3437.77
0.414534,0.118349,4041.6
0.432958,0.126724,4618.96
0.451382,0.131446,5173.05
0.469806,0.137599,5786.88
0.488229,0.151071,6905.14
0.506653,0.160973,7904.76
0.525077,0.170514,9006.87
0.543501,0.180179,10273.8
0.561924,0.189861,11776.7
0.580348,0.200743,13346.4
0.598772,0.211209,15267.6
0.617196,0.222685,17546.3
0.635619,0.230139,19656.6
0.654043,0.240989,22404.3
0.672467,0.253391,25185.1
0.690891,0.256783,27394.4
0.709314,0.266962,30694.2
0.727738,0.272819,33467.2
0.746162,0.276416,36086.2
0.764586,0.278393,38611.1
0.783009,0.276776,40244.3
0.801433,0.275577,42253.1
0.819857,0.273721,43979.5
0.838281,0.272027,45905.6
0.856704,0.268726,47661.8
0.875128,0.267148,49869
0.893552,0.26871,53364.4
0.911976,0.273748,59899.6
0.930399,0.279316,68068.6
0.948823,0.271035,67316.4
0.967247,0.256027,62327.7
0.985671,0.240864,57197.1
1.00409,0.225848,52113.6
1.02252,0.213513,48001.8
1.04094,0.199768,43750
1.05937,0.186678,40052
1.07779,0.17734,37386.4
1.09621,0.165122,34268.5
1.11464,0.151479,31065.3
1.13306,0.144209,29318.9
1.15148,0.134253,27203.6
1.16991,0.126002,25366.3
1.18833,0.117357,23613.3
1.20676,0.108976,21919.6
1.22518,0.102879,20749.3
1.2436,0.0968083,19632.7
1.26203,0.0884726,18036.6
1.28045,0.0845421,17406.5
1.29887,0.0790952,16473.3
1.3173,0.0749512,15721.5
1.33572,0.0716449,15309.1
1.35415,0.0667365,14428.8
1.37257,0.0644396,14173.2
1.39099,0.0628134,14028.9
1.40942,0.0614243,13948.3
1.42784,0.060319,13921.6
1.44626,0.060751,14332.3
1.46469,0.0606896,14645
1.48311,0.0618361,15189.2
1.50154,0.0620719,15586.6
1.51996,0.0608095,15577.5
1.53838,0.0608922,15998.2
1.55681,0.0619906,16658.5
1.57523,0.0626135,17117.9
1.59365,0.0676755,18957.9
1.61208,0.0656533,18738.4
1.6305,0.0667968,19385
1.64893,0.0684333,20371.3
1.66735,0.0704486,21336.4
1.68577,0.0709038,21904.6
1.7042,0.0720409,22674.7
1.72262,0.0752396,23976.8
1.74104,0.0762776,24724.1
1.75947,0.0758929,24973.6
1.77789,0.07842,26242.2
1.79632,0.0823847,27725.7
1.81474,0.0852697,28988
1.83316,0.0866479,29708.3
1.85159,0.0910902,31383.4
1.87001,0.0906531,31508.6
1.88843,0.0895694,31466
1.90686,0.0889728,31453.7
1.92528,0.0895947,31953.3
1.94371,0.0870343,31316.3
1.96213,0.0863272,31318.2
1.98055,0.0842585,30664.9
1.99898,0.0823693,30193.4
2.0174,0.0799492,29328.2
2.03582,0.0762587,28180
2.05425,0.0731392,27110.3
2.07267,0.0714659,26575.2
2.0911,0.0679833,25382.9
2.10952,0.0633693,23799.8
2.12794,0.0616993,23240.8
2.14637,0.0592713,22379.6
2.16479,0.054756,20862.4
2.18321,0.0535142,20397.4
2.20164,0.0514965,19773.5
2.22006,0.0480707,18649.8
2.23849,0.044869,17459.5
2.25691,0.0420909,16482.1
2.27533,0.0406633,16045.6
2.29376,0.0387181,15329.6
2.31218,0.0374038,14986.2
2.3306,0.0367332,14799.6
2.34903,0.0354079,14426
2.36745,0.0343735,14108.4
2.38588,0.0329167,13620.3
2.4043,0.0315204,13187.9
2.42272,0.0319815,13522.8
2.44115,0.0313139,13350.6
2.45957,0.0315063,13544.3
2.47799,0.0314524,13699.2
2.49642,0.0322567,14188.5
2.51484,0.0309663,13716.6
2.53327,0.031968,14324.5
2.55169,0.0328328,14851.2
2.57011,0.0324388,14783.9
2.58854,0.032644,15048.4
2.60696,0.0337466,15664.8
2.62538,0.0349166,16420.7
2.64381,0.0351006,16589.5
2.66223,0.0355715,16993.6
2.68066,0.0351004,16952.9
2.69908,0.0363815,17698.2
2.7175,0.0357961,17600.2
2.73593,0.0367397,18169.5
2.75435,0.0370458,18476.8
2.77277,0.0382771,19203.5
2.7912,0.0373662,18864.5
2.80962,0.0370761,18834.3
2.82805,0.0373469,19151.2
2.84647,0.0377896,19400.8
2.86489,0.0360748,18584.9
2.88332,0.0379085,19711.8
2.90174,0.0372382,19433.4
2.92016,0.0366183,19242.8
2.93859,0.0363536,19179.1
2.95701,0.0357441,18995.1
2.97544,0.0342204,18224.7
2.99386,0.0354218,18995.1
3.01228,0.0340978,18378.3
3.03071,0.0324704,17555.9
3.04913,0.0320636,17408.6
3.06755,0.0314161,17146.9
3.08598,0.0303249,16673.1
3.1044,0.029707,16393.2
3.12283,0.0275725,15222.7
3.14125,0.0274595,15279.8
3.15967,0.0270799,15126
3.1781,0.0249286,14006.7
3.19652,0.0245118,13848.7
3.21494,0.0260599,14744.8
3.23337,0.0239781,13688.1
3.25179,0.0236217,13555.2
3.27022,0.0212137,12222.4
3.28864,0.0221068,12812.2
3.30706,0.0211375,12327.1
3.32549,0.0209254,12303.1
3.34391,0.0211457,12464.4
3.36233,0.020072,11898.5
3.38076,0.0207815,12426.1
3.39918,0.0193891,11661.8
3.41761,0.0194388,11754.1
3.43603,0.0188988,11523.2
3.45445,0.0198979,12182.9
3.47288,0.0198651,12220.6
3.4913,0.0193666,12018.6
3.50972,0.0195991,12259
3.52815,0.0202163,12679
3.54657,0.0185136,11661
3.565,0.0194829,12381.2
3.58342,0.0200357,12810.3
3.60184,0.0200951,12876.8
3.62027,0.0200127,12944.7
3.63869,0.0202488,13168.4
3.65711,0.0200613,13102.5
3.67554,0.0202265,13291.3


==> imagesPhaseDiagram/Data/gr2_P2_kth20_N380_rho0.60.csv <==
r,norm,N
0.00910838,0.182295,36.2767
0.0273251,0.182867,102.04
0.0455419,0.180222,165.985
0.0637586,0.189373,254.328
0.0819754,0.171733,299.158
0.100192,0.180647,405.192
0.118409,0.186584,480.827
0.136626,0.180951,554.252
0.154842,0.203837,683.465
0.173059,0.190531,706.3
0.191276,0.194739,842.829
0.209493,0.1938,923.648
0.227709,0.200405,1050.32
0.245926,0.205547,1145.31
0.264143,0.203687,1247.58
0.28236,0.21916,1474.51
0.300576,0.221662,1602.39
0.318793,0.238141,1878.94
0.33701,0.241895,2106.91
0.355227,0.239471,2165.05
0.373443,0.258191,2518.91
0.39166,0.253823,2644.58
0.409877,0.256109,2897.1
0.428094,0.266635,3242.55
0.44631,0.288741,3726.78
0.464527,0.290288,4122.38
0.482744,0.306202,4686.43
0.500961,0.309791,5068.18
0.519177,0.314905,5504.85
0.537394,0.329012,6292.35
0.555611,0.347608,7177.41
0.573828,0.350979,7889.31
0.592044,0.36645,8982.43
0.610261,0.373818,9879.26
0.628478,0.385062,11210.3
0.646695,0.389962,12172.3
0.664911,0.395675,13423.3
0.683128,0.406144,14770.2
0.701345,0.409201,15879
0.719562,0.413497,17244.9
0.737778,0.414206,18436.3
0.755995,0.413678,19431.3
0.774212,0.415254,20378.6
0.792429,0.413324,21305.2
0.810645,0.411763,22136.4
0.828862,0.407815,22976.3
0.847079,0.401751,23742.7
0.865296,0.403595,24949.8
0.883512,0.398139,25827.7
0.901729,0.396422,27470.5
0.919946,0.405472,31250.1
0.938163,0.407838,35047.1
0.956379,0.40029,34235.6
0.974596,0.385975,32251
0.992813,0.374857,30198.5
1.01103,0.360417,28154
1.02925,0.349373,26269.4
1.04746,0.333685,24579.9
1.06568,0.327152,23588.7
1.0839,0.312128,21973.8
1.10211,0.302399,20757.6
1.12033,0.288028,19678.4
1.13855,0.281652,18938.8
1.15676,0.271277,18017.4
1.17498,0.261994,17279
1.1932,0.253107,16809.3
1.21141,0.248565,16463
1.22963,0.238442,15848
1.24785,0.233353,15602.7
1.26606,0.225723,15098.8
1.28428,0.222565,15019.6
1.3025,0.21989,15056.3
1.32071,0.216661,14949.8
1.33893,0.214272,14968.2
1.35715,0.211536,15062.4
1.37536,0.212344,15317
1.39358,0.209355,15393.3
1.4118,0.20816,15799.4
1.43001,0.207024,15859.3
1.44823,0.207854,16289.7
1.46645,0.212456,17105.1
1.48467,0.210423,17265
1.50288,0.214309,17969.6
1.5211,0.218148,18713
1.53932,0.219172,19289.1
1.55753,0.216512,19659.9
1.57575,0.224406,20773.5
1.59397,0.224626,21372.5
1.61218,0.225249,21835.9
1.6304,0.231261,22880.5
1.64862,0.228099,22836.8
1.66683,0.234203,24155
1.68505,0.232766,24418.8
1.70327,0.232568,24923.8
1.72148,0.236322,25629.1
1.7397,0.238468,26489.5
1.75792,0.239071,26972.4
1.77613,0.237467,26941.8
1.79435,0.241084,27842.5
1.81257,0.246204,28726.3
1.83078,0.244885,28714.7
1.849,0.247351,29367.5
1.86722,0.247038,29328.8
1.88543,0.247688,29583.1
1.90365,0.243522,29418.2
1.92187,0.245929,29903
1.94008,0.241138,29543.4
1.9583,0.242319,29794.2
1.97652,0.238884,29457.5
1.99473,0.236752,29423
2.01295,0.232866,28969.9
2.03117,0.229324,28696.9
2.04938,0.227956,28540.8
2.0676,0.220238,27554.4
2.08582,0.221098,27691
2.10403,0.218004,27539.1
2.12225,0.214381,27119.4
2.14047,0.211665,26644.1
2.15868,0.207071,26241.2
2.1769,0.202519,25831.7
2.19512,0.199481,25479.7
2.21334,0.198772,25569.7
2.23155,0.194041,25084.2
2.24977,0.192606,25213.9
2.26799,0.190863,25035
2.2862,0.186949,24641.7
2.30442,0.185399,24663.5
2.32264,0.188247,25245.6
2.34085,0.183254,24759.9
2.35907,0.184748,25336
2.37729,0.183192,25364.8
2.3955,0.184176,25661.4
2.41372,0.183522,25871.4
2.43194,0.181464,25965.9
2.45015,0.182995,26416.7
2.46837,0.184909,27019.3
2.48659,0.185149,27213.4
2.5048,0.183526,27529
2.52302,0.183542,27653.3
2.54124,0.185098,28187.8
2.55945,0.186351,28750.6
2.57767,0.187445,29189.1
2.59589,0.188193,29522.9
2.6141,0.189494,30151.2
2.63232,0.189629,30533.7
2.65054,0.18933,30769.2
2.66875,0.188534,30745.1
2.68697,0.190433,31372.3
2.70519,0.190526,31708.3
2.7234,0.190732,32018
2.74162,0.191217,32326.5
2.75984,0.190437,32362.7
2.77805,0.189764,32219.1
2.79627,0.19193,33004.6
2.81449,0.190789,33060
2.8327,0.189139,32856.4
2.85092,0.189109,33136.7
2.86914,0.190569,33370.2
2.88735,0.190036,33420
2.90557,0.19098,33837.1
2.92379,0.189202,33816.3
2.94201,0.185012,32967.1
2.96022,0.185524,33319.4
2.97844,0.183673,33105.3
2.99666,0.185542,33542.3
3.01487,0.183475,33214.1
3.03309,0.182711,33306.5
3.05131,0.179271,32950.2
3.06952,0.178096,32604.5
3.08774,0.178712,32943.1
3.10596,0.177525,32841.4
3.12417,0.177147,32970.3
3.14239,0.175101,32633.4
3.16061,0.174492,32800.9
3.17882,0.174283,32852.4
3.19704,0.171464,32545.4
3.21526,0.171419,32828.5
3.23347,0.172446,33055.3
3.25169,0.171246,33003.3
3.26991,0.170289,32944.2
3.28812,0.169211,32998.7
3.30634,0.170969,33785.8
3.32456,0.170755,33702.7
3.34277,0.170211,33765
3.36099,0.169071,33789.3
3.37921,0.16949,34078.6
3.39742,0.169452,34234.2
3.41564,0.172265,35161.8
3.43386,0.171423,35255
3.45207,0.170913,35284.7
3.47029,0.170073,35387
3.48851,0.172368,36084.6
3.50672,0.173541,36672.2
3.52494,0.171389,36430.5
3.54316,0.171304,36718.4
3.56137,0.173592,37324.8
3.57959,0.170398,36714.7
3.59781,0.173458,37730.1
3.61602,0.173131,37986.5
3.63424,0.172159,37791.8


==> imagesPhaseDiagram/Data/gr2_P2_kth35_N380_rho0.55.csv <==
r,norm,N
0.001848,0.188524,2.07376
0.00554399,0.068723,2.13041
0.00923998,0.00434585,0.199909
0.012936,0.0652656,3.45908
0.016632,-0.000203589,-0.0142512
0.0203279,0.0623064,4.98451
0.0240239,-0.0205676,-2.32414
0.0277199,0.00404176,0.497136
0.0314159,0.112653,17.9118
0.0351119,0.042058,6.47693
0.0388079,0.0414241,7.49776
0.0425039,-0.0244316,-4.81302
0.0461999,0.0632205,13.466
0.0498959,0.0535631,10.8197
0.0535919,-0.00303288,-0.767319
0.0572878,0.0341772,8.47594
0.0609838,0.0367044,9.76336
0.0646798,0.0341209,9.99743
0.0683758,0.0845096,27.2121
0.0720718,0.0437626,13.8728
0.0757678,0.0673054,20.3262
0.0794638,0.0504353,18.0054
0.0831598,0.0490721,18.7946
0.0868558,0.0524018,21.0131
0.0905518,0.028199,10.7438
0.0942477,0.0425428,16.6342
0.0979437,0.0331805,14.6326
0.10164,0.0408352,17.3958
0.105336,0.0667675,31.314
0.109032,0.0448721,21.4937
0.112728,0.0189865,9.15148
0.116424,0.0565187,29.7288
0.12012,0.0569349,32.6807
0.123816,0.0553252,30.7608
0.127512,0.0600425,37.3464
0.131208,0.0525409,31.0517
0.134904,0.0626332,39.4589
0.1386,0.0507615,32.0813
0.142296,0.0617187,39.5617
0.145992,0.0508456,31.9311
0.149688,0.0492722,33.2095
0.153384,0.0180319,12.1535
0.15708,0.0551378,38.0451
0.160776,0.0576376,44.208
0.164472,0.0619588,48.142
0.168168,0.0609618,45.7823
0.171864,0.0437461,34.2969
0.17556,0.0765081,58.2227
0.179256,0.0438835,36.2916
0.182952,0.048587,42.0764
0.186647,0.0411389,35.9554
0.190343,0.0562061,48.6183
0.194039,0.0535016,46.0114
0.197735,0.0446037,40.9462
0.201431,0.0543589,48.8143
0.205127,0.0437971,41.8262
0.208823,0.0392076,37.2472
0.212519,0.0615837,61.5222
0.216215,0.0656759,62.7862
0.219911,0.0801058,83.7906
0.223607,0.0503595,50.9638
0.227303,0.0433667,45.535
0.230999,0.0683409,75.6534
0.234695,0.0607668,67.2688
0.238391,0.0870228,99.6411
0.242087,0.0673794,72.9046
0.245783,0.0688778,83.2732
0.249479,0.0758017,87.0204
0.253175,0.0810192,95.5216
0.256871,0.080136,92.7174
0.260567,0.0700879,90.6937
0.264263,0.0626062,75.0022
0.267959,0.0676428,85.7711
0.271655,0.0679401,88.7977
0.275351,0.0608141,81.7341
0.279047,0.0729125,100.692
0.282743,0.0458542,62.3617
0.286439,0.0720229,100.256
0.290135,0.0645031,85.4666
0.293831,0.0774519,111.531
0.297527,0.0998692,143.712
0.301223,0.072773,105.739
0.304919,0.0767543,110.833
0.308615,0.0715735,107.36
0.312311,0.0717214,111.598
0.316007,0.0775821,125.605
0.319703,0.0752691,119.603
0.323399,0.0854993,132.524
0.327095,0.0891154,145.704
0.330791,0.0862328,139.094
0.334487,0.0676057,114.592
0.338183,0.102347,171.635
0.341879,0.0936684,163.92
0.345575,0.0893203,163.724
0.349271,0.0861628,152.422
0.352967,0.0795977,146.38
0.356663,0.080783,153.326
0.360359,0.0985644,184.907
0.364055,0.0926638,173.467
0.367751,0.0934055,182.795
0.371447,0.0820807,153.901
0.375143,0.0770066,154.937
0.378839,0.0951687,193.573
0.382535,0.0831687,170.163
0.386231,0.0973683,205.058
0.389927,0.0854164,176.641
0.393623,0.0733678,152.898
0.397319,0.0929948,191.383
0.401015,0.109571,232.29
0.404711,0.0868477,183.596
0.408407,0.108656,226.982
0.412103,0.101971,216.994
0.415799,0.116245,263.76
0.419495,0.0988356,225.049
0.423191,0.107004,248.355
0.426887,0.115386,279.119
0.430583,0.118156,276.131
0.434279,0.0995179,234.663
0.437975,0.0877334,212.49
0.441671,0.119334,303.824
0.445367,0.104924,264.303
0.449063,0.116627,300.547
0.452759,0.116557,301.649
0.456455,0.110667,294.705
0.460151,0.132362,347.451
0.463847,0.128105,340.375
0.467543,0.112692,305.621
0.471239,0.114422,308.139
0.474935,0.131021,367.382
0.478631,0.128861,366.352
0.482327,0.122096,344.799
0.486023,0.124331,362.799
0.489719,0.150082,440.491
0.493415,0.113673,345.907
0.497111,0.149164,447.192
0.500807,0.12381,378.736
0.504503,0.12745,394.586
0.508199,0.122747,382.111
0.511895,0.127046,399.306
0.515591,0.136805,432.439
0.519287,0.139699,443.685
0.522983,0.128636,413.951
0.526679,0.12925,434.409
0.530375,0.141401,480.482
0.534071,0.136079,447.701
0.537767,0.143857,492.711
0.541463,0.138816,478.916
0.545159,0.150321,537.248
0.548855,0.151227,546.534
0.552551,0.137924,501.63
0.556246,0.143009,527.991
0.559942,0.143548,529.979
0.563638,0.144913,555.886
0.567334,0.152937,584.218
0.57103,0.159128,619.804
0.574726,0.149096,600.409
0.578422,0.167592,660.313
0.582118,0.165778,689.14
0.585814,0.167687,684.835
0.58951,0.165576,699.557
0.593206,0.157429,654.59
0.596902,0.159581,683.006
0.600598,0.173247,754.49
0.604294,0.177684,783.23
0.60799,0.163978,745.278
0.611686,0.169738,765.687
0.615382,0.168637,771.514
0.619078,0.164186,752.794
0.622774,0.180953,856.813
0.62647,0.180392,875.441
0.630166,0.169874,848.522
0.633862,0.190526,927.289
0.637558,0.183373,907.513
0.641254,0.182316,931.272
0.64495,0.184451,928.528
0.648646,0.190339,1003.08
0.652342,0.186673,966.592
0.656038,0.190564,1030.76
0.659734,0.194036,1045.46
0.66343,0.193635,1083
0.667126,0.187096,1052.23
0.670822,0.189884,1114.62
0.674518,0.202461,1189.06
0.678214,0.192342,1131.17
0.68191,0.205423,1255.14
0.685606,0.20563,1254.55
0.689302,0.205543,1273.13
0.692998,0.209636,1356.76
0.696694,0.213232,1373.64
0.70039,0.213956,1408.9
0.704086,0.204287,1356.06
0.707782,0.220125,1487.38
0.711478,0.232401,1562.9
0.715174,0.23037,1613.05
0.71887,0.232606,1643.36
0.722566,0.22452,1604.87
0.726262,0.223356,1616.43
0.729958,0.239377,1789.1
0.733654,0.242108,1816.05
0.73735,0.23261,1807.61
0.741046,0.235876,1820.26
0.744742,0.245529,1917.33
0.748438,0.24485,1977.9
0.752134,0.247273,2023.19
0.75583,0.248077,2026.04
0.759526,0.259651,2171.2
0.763222,0.26016,2224.36
0.766918,0.252915,2165.71
0.770614,0.245949,2124.51
0.77431,0.258089,2283.57
0.778006,0.24845,2247.48
0.781702,0.254707,2333.37
0.785398,0.257539,2431.43
0.789094,0.263449,2533.06
0.79279,0.274753,2669.77
0.796486,0.271202,2698.19
0.800182,0.271367,2687.89
0.803878,0.275645,2809.1
0.807574,0.27507,2864.85
0.81127,0.273118,2901.06
0.814966,0.277439,2956.39
0.818662,0.274491,2988.66
0.822358,0.275783,3055.4
0.826054,0.284349,3212.86
0.82975,0.282404,3304.98
0.833446,0.280978,3255.42
0.837142,0.281575,3362.85
0.840838,0.27935,3343.26
0.844534,0.283498,3537.49
0.84823,0.298558,3663.01
0.851926,0.293183,3739.25
0.855622,0.295462,3771.57
0.859318,0.288948,3782.03
0.863014,0.29273,3909.12
0.86671,0.300814,4132.59
0.870406,0.301973,4222.48
0.874102,0.300965,4324.87
0.877798,0.302642,4477.29
0.881494,0.307464,4655.62
0.88519,0.305215,4780.58
0.888886,0.318619,5169.27
0.892582,0.31894,5403.47
0.896278,0.321229,5531.57
0.899974,0.315972,5387.96
0.90367,0.318328,5487.65
0.907366,0.318303,5525.11
0.911062,0.310632,5332
0.914758,0.305139,5360.69
0.918454,0.310639,5472.22
0.92215,0.30072,5253.89
0.925845,0.29698,5123.8
0.929541,0.292667,5084.22
0.933237,0.296242,5093.29
0.936933,0.290328,4965.47
0.940629,0.283199,4790.59
0.944325,0.27558,4648.21
0.948021,0.279244,4695.49
0.951717,0.267718,4460.19
0.955413,0.270982,4490.72
0.959109,0.267957,4466.31
0.962805,0.263937,4395.34
0.966501,0.259303,4301.32
0.970197,0.254403,4160.25
0.973893,0.261675,4190.46
0.977589,0.246188,3900.61
0.981285,0.243746,3891.65
0.984981,0.244862,3873.47
0.988677,0.238085,3787.45
0.992373,0.23779,3793.94
0.996069,0.23206,3606.91
0.999765,0.229287,3550.74
1.00346,0.223572,3419.75
1.00716,0.225245,3467.2
1.01085,0.218285,3268.81
1.01455,0.218689,3304.83
1.01825,0.204901,3071.87
1.02194,0.211081,3109.01
1.02564,0.210929,3124.28
1.02933,0.199567,2961.57
1.03303,0.198738,2914.69
1.03673,0.197482,2921.36
1.04042,0.2002,2914.91
1.04412,0.188171,2684.08
1.04781,0.192698,2779.28
1.05151,0.185499,2649.48
1.05521,0.183644,2605.91
1.0589,0.184599,2660.81
1.0626,0.178002,2531.54
1.06629,0.169893,2429.14
1.06999,0.169298,2367.29
1.07369,0.16989,2402.41
1.07738,0.167493,2362.82
1.08108,0.159928,2235.8
1.08477,0.166158,2301.95
1.08847,0.158349,2202.17
1.09217,0.158565,2183.92
1.09586,0.159947,2206.15
1.09956,0.156445,2123.74
1.10325,0.154682,2110.02
1.10695,0.14715,2009.47
1.11064,0.138103,1891.6
1.11434,0.142992,1944.98
1.11804,0.146626,2013.91
1.12173,0.137091,1841
1.12543,0.132743,1806.24
1.12912,0.133113,1811.93
1.13282,0.131823,1761.42
1.13652,0.128969,1736.18
1.14021,0.126292,1691.68
1.14391,0.122638,1637.7
1.1476,0.120219,1609.13
1.1513,0.129334,1734.88
1.155,0.119478,1624.3
1.15869,0.11649,1583.8
1.16239,0.113797,1497.9
1.16608,0.116692,1541.15
1.16978,0.105864,1409.79
1.17348,0.111499,1462.2
1.17717,0.106002,1391.49
1.18087,0.107615,1386.51
1.18456,0.106293,1378.51
1.18826,0.102015,1349.46
1.19196,0.102174,1364.64
1.19565,0.100389,1339.09
1.19935,0.100362,1332.01
1.20304,0.100031,1314.61
1.20674,0.0872541,1145.21
1.21044,0.0977478,1312.56
1.21413,0.0885236,1166.21
1.21783,0.0903491,1187.73
1.22152,0.0911461,1204.41
1.22522,0.0922727,1235.35
1.22892,0.0876096,1172.92
1.23261,0.0874751,1147.59
1.23631,0.0816855,1078.41
1.24,0.0812822,1069.67
1.2437,0.0830679,1102.23
1.2474,0.0867291,1150.29
1.25109,0.0793166,1061.41
1.25479,0.0755454,997.576
1.25848,0.0741922,1011.91
1.26218,0.0769097,1028.82
1.26588,0.0794811,1063.46
1.26957,0.0763788,1018.43
1.27327,0.0688287,926.503
1.27696,0.0740479,989.206
1.28066,0.0712724,963.033
1.28436,0.0738424,995.543
1.28805,0.0682124,916.297
1.29175,0.0706462,954.642
1.29544,0.0728132,986.327
1.29914,0.0623468,849.725
1.30284,0.0677666,932.129
1.30653,0.0685879,947.268
1.31023,0.0611935,845.143
1.31392,0.0655216,900.07
1.31762,0.0700107,965.728
1.32132,0.0639327,891.67
1.32501,0.0677582,948.886
1.32871,0.0630617,869.18
1.3324,0.0658677,911.74
1.3361,0.055221,765.584
1.3398,0.0653645,923.927
1.34349,0.0650959,912.449
1.34719,0.0579166,818.882
1.35088,0.0600941,849.37
1.35458,0.0597754,849.528
1.35828,0.0568054,804.592
1.36197,0.0573716,825.634
1.36567,0.053228,767.815
1.36936,0.0592372,849.047
1.37306,0.0592843,849.544
1.37676,0.0623733,919.257
1.38045,0.0604401,880.612
1.38415,0.0647617,948.37
1.38784,0.0559628,813.14
1.39154,0.0602143,875.336
1.39524,0.0640782,953.548
1.39893,0.053647,793.278
1.40263,0.0544644,803.187
1.40632,0.0567205,834.869
1.41002,0.0566142,853.063
1.41372,0.0587988,887.979
1.41741,0.0595186,892.957
1.42111,0.0579593,886.024
1.4248,0.0538566,817.22
1.4285,0.0538916,816.727
1.4322,0.0595099,904.431
1.43589,0.0518156,787.752
1.43959,0.0648529,1010.21
1.44328,0.0599485,937.895
1.44698,0.0597833,944.217
1.45068,0.0542107,835.116
1.45437,0.0607877,943.364
1.45807,0.0583733,911.965
1.46176,0.0612876,967.363
1.46546,0.0572058,900.019
1.46916,0.0619723,981.827
1.47285,0.0620657,995.038
1.47655,0.0679245,1101.26
1.48024,0.0636799,1033.21
1.48394,0.0655408,1081.75
1.48764,0.0615866,1002.32
1.49133,0.0592038,967.213
1.49503,0.0611605,1012.21
1.49872,0.0627619,1031.62
1.50242,0.0617201,1036.4
1.50612,0.0672738,1120.24
1.50981,0.06674,1137.65
1.51351,0.0657889,1119.4
1.5172,0.0615825,1041.18
1.5209,0.0669226,1143.71
1.5246,0.061397,1071.25
1.52829,0.0652902,1119.14
1.53199,0.0609454,1049.85
1.53568,0.0660476,1159.93
1.53938,0.06932,1217.4
1.54308,0.0728177,1284.72
1.54677,0.0687013,1218.28
1.55047,0.0746879,1335.57
1.55416,0.0672242,1199.01
1.55786,0.0765883,1386.71
1.56156,0.0711543,1292.8
1.56525,0.0701715,1287.72
1.56895,0.0771425,1398.82
1.57264,0.0717304,1298.18
1.57634,0.0715107,1313.87
1.58004,0.0773652,1448.97
1.58373,0.0739546,1382.8
1.58743,0.0756059,1416.17
1.59112,0.0667954,1262.63
1.59482,0.074901,1408.59
1.59852,0.075796,1444.97
1.60221,0.0767123,1448.1
1.60591,0.0782032,1497.9
1.6096,0.0765113,1463.13
1.6133,0.0788591,1532.15
1.617,0.079293,1544.15
1.62069,0.0728497,1421.74
1.62439,0.0845312,1674.48
1.62808,0.0774683,1535.81
1.63178,0.0773605,1538.47
1.63548,0.0868357,1727.86
1.63917,0.0812163,1620.43
1.64287,0.0814933,1644.13
1.64656,0.0813481,1644.45
1.65026,0.0811558,1650.95
1.65396,0.0772499,1570.26
1.65765,0.0821352,1679.58
1.66135,0.0843383,1741.5
1.66504,0.0831399,1704.2
1.66874,0.0854054,1780.1
1.67244,0.085106,1751.57
1.67613,0.0833708,1753.87
1.67983,0.0825656,1733.63
1.68352,0.0853228,1795.96
1.68722,0.0837677,1750.66
1.69092,0.083977,1787.7
1.69461,0.0842952,1777.62
1.69831,0.0820681,1754.62
1.702,0.0837204,1792.37
1.7057,0.0861097,1839.91
1.7094,0.0926076,1994.12
1.71309,0.0832443,1813.98
1.71679,0.0862428,1878.37
1.72048,0.0831089,1822.99
1.72418,0.0863824,1901.1
1.72788,0.0873145,1912.97
1.73157,0.0942042,2076.83
1.73527,0.0858568,1885.5
1.73896,0.0888814,1950.59
1.74266,0.0919972,2045.37
1.74636,0.092251,2045.2
1.75005,0.0910029,2026.45
1.75375,0.089031,1986.99
1.75744,0.0904179,2014.78
1.76114,0.0917533,2046.47
1.76484,0.0984524,2212.42
1.76853,0.091737,2060.78
1.77223,0.0995818,2256.23
1.77592,0.0935856,2083.03
1.77962,0.100538,2285.42
1.78332,0.0987259,2235.85
1.78701,0.0966364,2183.02
1.79071,0.100508,2270.89
1.7944,0.0945466,2143.85
1.7981,0.103681,2345.79
1.8018,0.0943562,2143.02
1.80549,0.101943,2324.5
1.80919,0.0994797,2291.22
1.81288,0.103465,2381.55
1.81658,0.0980036,2269.27
1.82028,0.0971108,2229.47
1.82397,0.093266,2142.32
1.82767,0.0974516,2243.63
1.83136,0.0990674,2308.57
1.83506,0.0959262,2204.48
1.83876,0.0955051,2199.01
1.84245,0.0956825,2217.25
1.84615,0.096489,2238.26
1.84984,0.103175,2401.82
1.85354,0.0976527,2279.51
1.85723,0.0993559,2342.61
1.86093,0.0923861,2140.96
1.86463,0.0965248,2247.39
1.86832,0.091561,2162.85
1.87202,0.0965807,2253.52
1.87571,0.0948769,2208.92
1.87941,0.100276,2348.16
1.88311,0.0956055,2232.2
1.8868,0.0883682,2067.11
1.8905,0.0985977,2285.99
1.89419,0.0940926,2198.19
1.89789,0.091696,2169.43
1.90159,0.0916476,2146.02
1.90528,0.0901513,2131.09
1.90898,0.088348,2084.93
1.91267,0.0869176,2064.81
1.91637,0.0849345,2011.84
1.92007,0.0902154,2125.21
1.92376,0.0878223,2083.06
1.92746,0.0876351,2074.06
1.93115,0.0857325,2024.74
1.93485,0.0849674,2011.69
1.93855,0.0845505,2012.13
1.94224,0.082832,1973.64
1.94594,0.088083,2085.89
1.94963,0.0804232,1908.6
1.95333,0.0855005,2018.15
1.95703,0.0825263,1939.2
1.96072,0.0796355,1900.18
1.96442,0.0789761,1880.58
1.96811,0.0847477,2025.81
1.97181,0.0749243,1790.91
1.97551,0.0828642,1968.44
1.9792,0.0830783,1981.92
1.9829,0.0806352,1928.23
1.98659,0.0823357,1985.77
1.99029,0.0819247,1952.84
1.99399,0.0824501,1962.23
1.99768,0.073054,1749.42
2.00138,0.0719373,1716.64
2.00507,0.0810895,1941.69
2.00877,0.0723512,1723.98
2.01247,0.0763654,1833.38
2.01616,0.0744104,1775.58
2.01986,0.0740659,1749.36
2.02355,0.0795663,1925.03
2.02725,0.0694762,1654.02
2.03095,0.0720651,1743.9
2.03464,0.0646421,1555.48
2.03834,0.0653698,1565.15
2.04203,0.0659575,1579.75
2.04573,0.0654955,1576.08
2.04943,0.0719807,1736.61
2.05312,0.0683304,1628.79
2.05682,0.0637599,1528.58
2.06051,0.0656475,1580.07
2.06421,0.0605067,1462.45
2.06791,0.0629151,1517.45
2.0716,0.0650268,1589.97
2.0753,0.0603359,1460.31
2.07899,0.0619168,1515.78
2.08269,0.0614365,1494.38
2.08639,0.0629324,1525.98
2.09008,0.0570851,1394.59
2.09378,0.0620296,1498.57
2.09747,0.0544517,1332.27
2.10117,0.0604648,1468.93
2.10487,0.0624072,1531.66
2.10856,0.0537393,1309.14
2.11226,0.0573854,1372.66
2.11595,0.057171,1378.45
2.11965,0.0580253,1416.17
2.12335,0.0564285,1372.91
2.12704,0.0527099,1290.81
2.13074,0.052007,1260.23
2.13443,0.0526401,1286.84
2.13813,0.0512138,1245.21
2.14183,0.0533787,1312.16
2.14552,0.0513008,1252.05
2.14922,0.0491349,1195.5
2.15291,0.0510512,1259.02
2.15661,0.0479357,1186.84
2.16031,0.0461817,1140.04
2.164,0.0489712,1221.34
2.1677,0.0490986,1217.15
2.17139,0.046784,1158.37
2.17509,0.0474537,1194.79
2.17879,0.0544682,1355.39
2.18248,0.0465844,1167.64
2.18618,0.0504185,1246.04
2.18987,0.0469965,1171.67
2.19357,0.0489706,1225.44
2.19727,0.0423324,1057.89
2.20096,0.0464299,1157.08
2.20466,0.0465673,1171.49
2.20835,0.0406294,1023.5
2.21205,0.0428447,1079.99
2.21575,0.0438321,1110.92
2.21944,0.0442839,1118.04
2.22314,0.045085,1153.45
2.22683,0.043112,1104.19
2.23053,0.0435921,1109.37
2.23423,0.0452182,1155.01
2.23792,0.0460658,1171.68
2.24162,0.0433473,1103.97
2.24531,0.0465018,1184.31
2.24901,0.0428095,1109.07
2.25271,0.037442,959.189
2.2564,0.042604,1104
2.2601,0.0421371,1081.15
2.26379,0.0421921,1089.19
2.26749,0.0417041,1079.22
2.27119,0.0350751,910.83
2.27488,0.0425676,1110.04
2.27858,0.0395687,1037.29
2.28227,0.0435206,1132.1
2.28597,0.0363196,949.284
2.28967,0.0424488,1115.13
2.29336,0.0424111,1118.72
2.29706,0.0364823,960.98
2.30075,0.0328995,872.79
2.30445,0.0356716,948.259
2.30815,0.0381113,1008.62
2.31184,0.038737,1035.94
2.31554,0.0365746,976.323
2.31923,0.0371181,992.277
2.32293,0.0371294,998.967
2.32663,0.0390517,1043.27
2.33032,0.0372234,997.177
2.33402,0.0394085,1059.58
2.33771,0.0342601,920.705
2.34141,0.0424604,1137.73
2.34511,0.0419113,1135.63
2.3488,0.0375163,1016.84
2.3525,0.0362924,987.297
2.35619,0.0341134,929.488
2.35989,0.0366548,1005.15
2.36359,0.0371275,1008.64
2.36728,0.0415859,1144.65
2.37098,0.0376272,1031.51
2.37467,0.0321726,881.143
2.37837,0.0376356,1044.05
2.38207,0.036773,1014.71
2.38576,0.0383578,1061.59
2.38946,0.0374094,1040.06
2.39315,0.0350455,976.86
2.39685,0.0415893,1171.78
2.40055,0.0357323,1004.4
2.40424,0.0386905,1087.78
2.40794,0.0397424,1112.43
2.41163,0.0376684,1061.87
2.41533,0.0338294,953.853
2.41903,0.0359421,1031.07
2.42272,0.0385691,1088.07
2.42642,0.0361223,1023.02
2.43011,0.0361856,1028.76
2.43381,0.0351867,991.877
2.43751,0.0345075,984.602
2.4412,0.0366688,1050.74
2.4449,0.0397696,1145.52
2.44859,0.0362253,1037.57
2.45229,0.0415215,1184.69
2.45599,0.0371529,1083.01
2.45968,0.0407035,1178.9
2.46338,0.0405437,1177.88
2.46707,0.0406347,1179.59
2.47077,0.0403401,1175.55
2.47447,0.0391699,1134.36
2.47816,0.0425984,1246.81
2.48186,0.0401661,1180.64
2.48555,0.0383063,1127.39
2.48925,0.0375553,1106.64
2.49295,0.0417111,1225.05
2.49664,0.0356448,1061.36
2.50034,0.0372637,1106.77
2.50403,0.0413286,1243.54
2.50773,0.0435538,1306.75
2.51143,0.0377436,1128.76
2.51512,0.0419094,1259.96
2.51882,0.0393043,1179.01
2.52251,0.0417476,1248.55
2.52621,0.0425653,1298.11
2.52991,0.0395682,1196.78
2.5336,0.0377797,1147.82
2.5373,0.0393108,1179.56
2.54099,0.043354,1309.64
2.54469,0.0396497,1208.72
2.54839,0.0394902,1215.23
2.55208,0.0435013,1327.53
2.55578,0.0423222,1303.91
2.55947,0.0413607,1256.5
2.56317,0.0394282,1210.33
2.56687,0.0449848,1392.64
2.57056,0.0389982,1204.27
2.57426,0.0398626,1231.91
2.57795,0.0417155,1290.18
2.58165,0.0394368,1231.65
2.58535,0.0440469,1357.04
2.58904,0.0454624,1425.75
2.59274,0.0399199,1240.43
2.59643,0.0412052,1282.8
2.60013,0.0421055,1327.5
2.60382,0.0443781,1403.15
2.60752,0.0413455,1300.56
2.61122,0.042256,1330.64
2.61491,0.0373969,1163.64
2.61861,0.0421075,1323.86
2.6223,0.0419275,1317.4
2.626,0.0457696,1452.68
2.6297,0.0396646,1263.87
2.63339,0.0393759,1242.55
2.63709,0.0427765,1366.24
2.64078,0.0446334,1412.74
2.64448,0.0436953,1393.75
2.64818,0.0359997,1148.43
2.65187,0.0404053,1285.94
2.65557,0.0427796,1370.87
2.65926,0.0442246,1427.97
2.66296,0.0402832,1282.7
2.66666,0.0442831,1428
2.67035,0.0455788,1476.62
2.67405,0.0369408,1196.48
2.67774,0.0411504,1340.93
2.68144,0.0415201,1348.95
2.68514,0.0378291,1229.79
2.68883,0.0417916,1360.32
2.69253,0.0474694,1537.39
2.69622,0.0396073,1291.51
2.69992,0.0471407,1538.01
2.70362,0.0403405,1320.26
2.70731,0.0424315,1394
2.71101,0.0437104,1434.58
2.7147,0.0466635,1528.74
2.7184,0.0438818,1451.52
2.7221,0.0382645,1258.14
2.72579,0.0407124,1346.36
2.72949,0.0390267,1287.33
2.73318,0.0401559,1325.79
2.73688,0.0447988,1491.44
2.74058,0.0443399,1468.23
2.74427,0.0427738,1424.24
2.74797,0.0428677,1425.14
2.75166,0.0413343,1364.78
2.75536,0.0444342,1464.42
2.75906,0.0402954,1326.85
2.76275,0.0423645,1415.48
2.76645,0.0436479,1465.83
2.77014,0.038963,1293.53
2.77384,0.039045,1292.86
2.77754,0.0384496,1283.06
2.78123,0.0414616,1399.16
2.78493,0.036712,1224.13
2.78862,0.044016,1486.9
2.79232,0.04502,1505.38
2.79602,0.0377207,1261.12
2.79971,0.0415214,1404.01
2.80341,0.0419723,1395.58
2.8071,0.0419419,1398.39
2.8108,0.0388515,1315.78
2.8145,0.0403554,1352.51
2.81819,0.0402528,1358.69
2.82189,0.0356726,1208.34
2.82558,0.0367437,1236.2
2.82928,0.0438987,1486.41
2.83298,0.035727,1219.47
2.83667,0.0388216,1329.87
2.84037,0.0441656,1497.79
2.84406,0.0399076,1356.38
2.84776,0.0360039,1218.51
2.85146,0.0395947,1345.43
2.85515,0.0403669,1386.24
2.85885,0.0415638,1419.49
2.86254,0.0355185,1200.38
2.86624,0.0388508,1335.15
2.86994,0.0395785,1351.72
2.87363,0.0343729,1182.74
2.87733,0.0393154,1345.61
2.88102,0.0361694,1241.33
2.88472,0.0384,1325.91
2.88842,0.0371207,1265
2.89211,0.0373514,1280.37
2.89581,0.0289403,1004.49
2.8995,0.0342759,1182.86
2.9032,0.0345088,1194.35
2.9069,0.0342717,1184.71
2.91059,0.0341117,1177.37
2.91429,0.0339541,1172.13
2.91798,0.0323106,1123.34
2.92168,0.0349579,1209.75
2.92538,0.0331852,1127.2
2.92907,0.0329068,1141.73
2.93277,0.032759,1145.22
2.93646,0.0362386,1253.31
2.94016,0.0341751,1184.13
2.94386,0.0315949,1104.97
2.94755,0.0360642,1248.07
2.95125,0.0309524,1083.4
2.95494,0.0337887,1177.06
2.95864,0.0269095,936.746
2.96234,0.0302586,1052.82
2.96603,0.0311767,1088.91
2.96973,0.0300092,1045.07
2.97342,0.0328841,1165.18
2.97712,0.0300296,1046.47
2.98082,0.0343478,1201.28
2.98451,0.031142,1095.02
2.98821,0.0334711,1189.53
2.9919,0.0243961,860.158
2.9956,0.0328327,1152.72
2.9993,0.0281011,993.121
3.00299,0.0325874,1147.44
3.00669,0.0249703,882.724
3.01038,0.0334983,1197.87
3.01408,0.0272619,965.806
3.01778,0.0286034,1017.4
3.02147,0.0326182,1156.41
3.02517,0.0296478,1054.28
3.02886,0.0281104,1013.69
3.03256,0.0306177,1094.89
3.03626,0.0276544,990.111
3.03995,0.0293147,1042.52
3.04365,0.0319774,1145.94
3.04734,0.0290382,1049.44
3.05104,0.0282283,1007.58
3.05474,0.0257444,918.816
3.05843,0.0230936,828.735
3.06213,0.0243856,873.052
3.06582,0.0295678,1061.96
3.06952,0.0267962,973.077
3.07322,0.0287511,1039.64
3.07691,0.0247806,895.198
3.08061,0.027035,976.612
3.0843,0.0243313,876.582
3.088,0.0261284,946.188
3.0917,0.026584,966.087
3.09539,0.0276075,1008.23
3.09909,0.0290104,1052.73
3.10278,0.0277083,1010.49
3.10648,0.0250864,908.278
3.11018,0.0229138,831.085
3.11387,0.0265638,979.965
3.11757,0.0223477,814.888
3.12126,0.0271412,993.882
3.12496,0.0265626,980.559
3.12866,0.0263525,967.057
3.13235,0.026425,978.07
3.13605,0.025896,956.468
3.13974,0.0263853,969.688
3.14344,0.0254352,940.771
3.14714,0.0253764,941.745
3.15083,0.0266605,974.016
3.15453,0.0241289,897.693
3.15822,0.0273326,1021.94
3.16192,0.0246593,910.545
3.16562,0.0262189,967.503
3.16931,0.0277005,1031.57
3.17301,0.0253983,941.21
3.1767,0.0230087,857.694
3.1804,0.0277805,1031.1
3.1841,0.0203959,751.996
3.18779,0.0236956,878.418
3.19149,0.0239307,892.95
3.19518,0.0195983,733.055
3.19888,0.0281709,1063.73
3.20258,0.0246283,926.097
3.20627,0.0236847,880.503
3.20997,0.0220891,833.311
3.21366,0.0259676,981.211
3.21736,0.0231774,866.558
3.22106,0.0250164,946.119
3.22475,0.02146,810.114
3.22845,0.0267064,1019.44
3.23214,0.0247019,941.538
3.23584,0.0226185,854.505
3.23954,0.023855,913.121
3.24323,0.0265366,1017.79
3.24693,0.0222217,851.67
3.25062,0.0248352,951.735
3.25432,0.0229283,883.382
3.25802,0.0225417,862.264
3.26171,0.022313,854.835
3.26541,0.0249315,960.437
3.2691,0.025448,970.993
3.2728,0.0211279,810.7
3.2765,0.0245264,947.528
3.28019,0.023492,913.556
3.28389,0.0221729,853.856
3.28758,0.0197718,771.039
3.29128,0.0253384,976.871
3.29498,0.024484,948.166
3.29867,0.0220596,860.855
3.30237,0.0242577,939.984
3.30606,0.0237994,927.651
3.30976,0.0243347,947.376
3.31346,0.0242866,955.533
3.31715,0.0233178,920.495
3.32085,0.0231401,899.362
3.32454,0.0254117,1001.6
3.32824,0.0220261,868.953
3.33193,0.0234054,925.869
3.33563,0.0202211,795.294
3.33933,0.0256046,1024.11
3.34302,0.0168878,667.34
3.34672,0.020129,797.512
3.35041,0.0182995,723.03
3.35411,0.0216234,858.97
3.35781,0.0255515,1016.34
3.3615,0.0255994,1026.28
3.3652,0.0232414,923.542
3.36889,0.0228595,914.79
3.37259,0.027022,1070.05
3.37629,0.0218661,876.284
3.37998,0.024743,992.739
3.38368,0.0276687,1108.82
3.38737,0.0190795,768.311
3.39107,0.0259747,1048.73
3.39477,0.026092,1047.39
3.39846,0.0198384,799.705
3.40216,0.0261105,1049.93
3.40585,0.0222985,894.773
3.40955,0.0221393,896.4
3.41325,0.0224271,912.897
3.41694,0.0213279,860.389
3.42064,0.0213986,862.341
3.42433,0.0255739,1050.91
3.42803,0.0251379,1024.82
3.43173,0.0230262,929.361
3.43542,0.0231806,947.065
3.43912,0.0243574,992.149
3.44281,0.020834,852.091
3.44651,0.0265848,1091.52
3.45021,0.021541,886.52
3.4539,0.0223235,911.179
3.4576,0.0193905,791.619
3.46129,0.0234079,967.286
3.46499,0.0221683,923.42
3.46869,0.0276329,1148.7
3.47238,0.0239777,988.217
3.47608,0.0263582,1089.88
3.47977,0.0207922,863.604
3.48347,0.0235259,980.087
3.48717,0.0228467,940.688
3.49086,0.0254757,1056.22
3.49456,0.0235343,974.719
3.49825,0.0193895,815.447
3.50195,0.0203094,842.821
3.50565,0.0226393,947.16
3.50934,0.0205393,861.026
3.51304,0.0209463,877.084
3.51673,0.0230138,960.847
3.52043,0.0197877,830.905
3.52413,0.0217409,915.576
3.52782,0.0256982,1080.84
3.53152,0.0244634,1032.75
3.53521,0.0240863,1019.38
3.53891,0.0236627,999.514
3.54261,0.02453,1033.11
3.5463,0.0220683,935.804
3.55,0.021411,909.883
3.55369,0.0232814,988.065
3.55739,0.0259464,1099.92
3.56109,0.0231762,977.317
3.56478,0.0234941,1003.2
3.56848,0.0244954,1043.82
3.57217,0.0250712,1068.48
3.57587,0.0223133,953.446
3.57957,0.024616,1050.76
3.58326,0.0225599,967.01
3.58696,0.024028,1028.78
3.59065,0.0209317,891.941
3.59435,0.0185507,795.326
3.59805,0.0229194,981.292
3.60174,0.0234451,1000.14
3.60544,0.0198357,853.61
3.60913,0.0256565,1109
3.61283,0.0211915,905.555
3.61653,0.0238827,1023.71
3.62022,0.0249196,1076.97
3.62392,0.0244222,1051.74
3.62761,0.0267447,1157.11
3.63131,0.0274021,1183.66
3.63501,0.0204628,877.917
3.6387,0.0241255,1043.98
3.6424,0.0206504,895.895
3.64609,0.0234686,1021.78
3.64979,0.0241155,1035.98
3.65349,0.0238692,1036.59
3.65718,0.0202682,883.976
3.66088,0.0206543,897.905
3.66457,0.0200556,871.418
3.66827,0.0200533,875.867
3.67197,0.0236458,1039.49
3.67566,0.0229322,999.5
3.67936,0.017752,774.573
3.68305,0.0216904,955.18
3.68675,0.0264692,1157.84
3.69045,0.0246598,1082.74
3.69414,0.0205754,905.769


==> imagesPhaseDiagram/Data/gr2_P2_kth35_N380_rho0.58.csv <==
r,norm,N
0.00181557,0.286852,3.28426
0.00544671,0.280336,7.28875
0.00907785,0.397056,16.6763
0.012709,0.399064,21.9485
0.0163401,0.487456,27.785
0.0199713,0.414143,38.9294
0.0236024,0.430591,42.6285
0.0272335,0.416916,47.1115
0.0308647,0.38171,57.2565
0.0344958,0.399703,55.9584
0.038127,0.381454,63.3213
0.0417581,0.360774,67.104
0.0453892,0.363349,69.763
0.0490204,0.364843,82.0897
0.0526515,0.432359,103.766
0.0562827,0.448237,106.232
0.0599138,0.417747,111.539
0.0635449,0.377196,95.0535
0.0671761,0.383477,111.208
0.0708072,0.393074,116.35
0.0744384,0.398755,137.172
0.0780695,0.37578,117.243
0.0817006,0.40758,134.094
0.0853318,0.447326,157.011
0.0889629,0.424226,171.812
0.0925941,0.405107,163.663
0.0962252,0.42745,182.094
0.0998563,0.41073,174.971
0.103487,0.391117,177.958
0.107119,0.415185,193.476
0.11075,0.424163,195.115
0.114381,0.381663,193.503
0.118012,0.41093,228.066
0.121643,0.391632,209.131
0.125274,0.389388,221.562
0.128905,0.401171,220.644
0.132537,0.379493,228.455
0.136168,0.39479,231.347
0.139799,0.390788,255.575
0.14343,0.401184,245.926
0.147061,0.408927,274.39
0.150692,0.389476,257.054
0.154323,0.412118,297.137
0.157955,0.403257,295.99
0.161586,0.447782,323.746
0.165217,0.420587,342.778
0.168848,0.401192,292.87
0.172479,0.394777,311.874
0.17611,0.422483,326.157
0.179741,0.418574,349.091
0.183373,0.407961,341.872
0.187004,0.429351,360.655
0.190635,0.379653,316.251
0.194266,0.421786,391.839
0.197897,0.411824,373.936
0.201528,0.40907,373.89
0.205159,0.415794,407.894
0.208791,0.388357,384.473
0.212422,0.432586,441.67
0.216053,0.415304,416.55
0.219684,0.437084,461.561
0.223315,0.413396,431.999
0.226946,0.429287,463.63
0.230577,0.417815,447.062
0.234209,0.426871,481.511
0.23784,0.429794,478.79
0.241471,0.432365,492.896
0.245102,0.436425,508.872
0.248733,0.41195,514.113
0.252364,0.418138,507.202
0.255995,0.442313,543.603
0.259627,0.425512,528.06
0.263258,0.42438,551.694
0.266889,0.424586,519.269
0.27052,0.430309,541.759
0.274151,0.437245,582.848
0.277782,0.445288,615.834
0.281413,0.434143,588.264
0.285044,0.437427,599.275
0.288676,0.434185,610.899
0.292307,0.424655,614.9
0.295938,0.450244,644.75
0.299569,0.453634,694.967
0.3032,0.456439,707.938
0.306831,0.443126,649.623
0.310462,0.438826,696.417
0.314094,0.448194,690.219
0.317725,0.447465,703.862
0.321356,0.441909,675.237
0.324987,0.44552,720.405
0.328618,0.431276,751.713
0.332249,0.442717,776.968
0.33588,0.438192,772.97
0.339512,0.44385,815.352
0.343143,0.448883,800.808
0.346774,0.454457,798.027
0.350405,0.444663,821.293
0.354036,0.460937,843.975
0.357667,0.453889,861.481
0.361298,0.472791,889.319
0.36493,0.437039,829.5
0.368561,0.45793,923.644
0.372192,0.464652,954.859
0.375823,0.459778,911.281
0.379454,0.460835,977.891
0.383085,0.457425,950.072
0.386716,0.47686,1002.84
0.390348,0.449033,973.055
0.393979,0.472261,976.636
0.39761,0.454171,1013.26
0.401241,0.469702,1060.12
0.404872,0.456167,995.357
0.408503,0.47235,1101.52
0.412134,0.47703,1072.84
0.415766,0.479602,1132.82
0.419397,0.458111,1099.47
0.423028,0.472935,1117.54
0.426659,0.463343,1124.53
0.43029,0.480757,1188.91
0.433921,0.480904,1242.66
0.437552,0.479624,1237.43
0.441184,0.472567,1210.24
0.444815,0.484224,1270.12
0.448446,0.477128,1270.59
0.452077,0.474526,1279.32
0.455708,0.477763,1318.15
0.459339,0.486506,1342.27
0.46297,0.469849,1317.93
0.466601,0.474919,1300.8
0.470233,0.471677,1310.79
0.473864,0.483323,1464.95
0.477495,0.483289,1433.44
0.481126,0.484049,1443.92
0.484757,0.492338,1466.68
0.488388,0.481505,1513.37
0.492019,0.482497,1543.02
0.495651,0.496856,1569.07
0.499282,0.494341,1559.65
0.502913,0.495587,1606.69
0.506544,0.486165,1597.05
0.510175,0.496617,1693.46
0.513806,0.481156,1618.13
0.517437,0.490079,1706.45
0.521069,0.492546,1649.04
0.5247,0.490764,1742.7
0.528331,0.493078,1769.66
0.531962,0.505895,1842.98
0.535593,0.491548,1809.39
0.539224,0.504168,1915.33
0.542855,0.478741,1826.88
0.546487,0.502374,1913.04
0.550118,0.493163,1945.04
0.553749,0.510863,2022
0.55738,0.506391,2040.76
0.561011,0.513426,2066.03
0.564642,0.513505,2091.51
0.568273,0.505958,2113.39
0.571905,0.500674,2143.39
0.575536,0.514931,2197.21
0.579167,0.51266,2320.81
0.582798,0.517479,2288.81
0.586429,0.507732,2273.12
0.59006,0.507578,2288.16
0.593691,0.522674,2392.28
0.597323,0.508429,2353.01
0.600954,0.514534,2396.7
0.604585,0.525519,2616.56
0.608216,0.520429,2423.64
0.611847,0.520801,2636.81
0.615478,0.52047,2568
0.619109,0.523776,2612.07
0.622741,0.530721,2731.09
0.626372,0.519191,2733.02
0.630003,0.536417,2854.81
0.633634,0.529,2773.02
0.637265,0.521631,2857.5
0.640896,0.530654,2940.35
0.644527,0.530436,3045.24
0.648158,0.525981,2962.32
0.65179,0.534169,3101.39
0.655421,0.538655,3173.21
0.659052,0.542182,3279.11
0.662683,0.532529,3261.74
0.666314,0.530881,3243.15
0.669945,0.539121,3408.32
0.673576,0.534326,3385.49
0.677208,0.546519,3467.12
0.680839,0.542641,3545.08
0.68447,0.540289,3555.64
0.688101,0.539078,3665.73
0.691732,0.540222,3774.53
0.695363,0.546233,3862.96
0.698994,0.543633,3861.97
0.702626,0.545441,3993.72
0.706257,0.547601,4011.73
0.709888,0.548854,4061.52
0.713519,0.546321,4137.84
0.71715,0.548241,4203.37
0.720781,0.543469,4285.25
0.724412,0.557778,4417.04
0.728044,0.561489,4408.81
0.731675,0.563889,4630.09
0.735306,0.560175,4594.56
0.738937,0.562669,4689.84
0.742568,0.563127,4814.18
0.746199,0.563849,4913.95
0.74983,0.564093,5008.02
0.753462,0.565975,5110.75
0.757093,0.566382,5224.87
0.760724,0.570062,5135.69
0.764355,0.56728,5318.82
0.767986,0.557889,5405.39
0.771617,0.564,5547.51
0.775248,0.56384,5554.95
0.77888,0.565334,5645.43
0.782511,0.57262,5790.33
0.786142,0.5644,5778.33
0.789773,0.57155,6061.29
0.793404,0.578414,6167.05
0.797035,0.570803,6302.23
0.800666,0.568639,6358.53
0.804298,0.580535,6525.22
0.807929,0.577065,6541.03
0.81156,0.584243,6742.16
0.815191,0.569405,6557.84
0.818822,0.577148,6868.07
0.822453,0.57923,6894.57
0.826084,0.580164,7104.68
0.829715,0.578075,7143.85
0.833347,0.582572,7511.68
0.836978,0.582966,7442.14
0.840609,0.580884,7595.64
0.84424,0.575284,7642.07
0.847871,0.58475,7831.55
0.851502,0.588383,8121.45
0.855133,0.579102,8076.74
0.858765,0.583125,8157.91
0.862396,0.579709,8252.16
0.866027,0.586482,8445.92
0.869658,0.583441,8735.86
0.873289,0.584352,8896.75
0.87692,0.585267,9039.45
0.880551,0.587875,9335.45
0.884183,0.582997,9427.06
0.887814,0.588899,9897.62
0.891445,0.592503,10024
0.895076,0.596851,10777.9
0.898707,0.600637,11185.7
0.902338,0.597391,11379.7
0.905969,0.593796,11475.1
0.909601,0.591985,11435.4
0.913232,0.595986,11460.2
0.916863,0.593182,11511.9
0.920494,0.59481,11431.1
0.924125,0.588833,11306.8
0.927756,0.586582,11209.6
0.931387,0.583814,11184.7
0.935019,0.58224,11063.1
0.93865,0.58189,10896.5
0.942281,0.580912,10685.9
0.945912,0.576821,10662.5
0.949543,0.569382,10374.7
0.953174,0.575319,10404.1
0.956805,0.570283,10295.3
0.960437,0.566679,10155.5
0.964068,0.56378,9912.95
0.967699,0.557529,9750.62
0.97133,0.560814,9658.9
0.974961,0.557005,9569.91
0.978592,0.557964,9449.69
0.982223,0.548777,9353.9
0.985855,0.550131,9325.82
0.989486,0.545554,9001.64
0.993117,0.541346,8802.28
0.996748,0.536756,8844.12
1.00038,0.53648,8686.69
1.00401,0.527058,8369.15
1.00764,0.534964,8417.13
1.01127,0.531154,8330.09
1.0149,0.523413,8199.27
1.01853,0.527764,8203.57
1.02217,0.51818,7931.78
1.0258,0.517295,7818.4
1.02943,0.510631,7719.71
1.03306,0.514414,7629.79
1.03669,0.502706,7515.95
1.04032,0.51329,7580.78
1.04395,0.507573,7454.72
1.04758,0.505272,7366.87
1.05122,0.500304,7236.4
1.05485,0.502506,7305.94
1.05848,0.493685,6983.18
1.06211,0.488376,7095.13
1.06574,0.489174,6949.69
1.06937,0.487402,6817.29
1.073,0.482963,6746.02
1.07663,0.480869,6757.65
1.08026,0.480035,6677.77
1.0839,0.482205,6565.7
1.08753,0.473073,6514.68
1.09116,0.471661,6439.58
1.09479,0.474064,6442.53
1.09842,0.466061,6313.73
1.10205,0.467678,6276.24
1.10568,0.460468,6212.18
1.10931,0.46596,6193.54
1.11294,0.464721,6184.51
1.11658,0.457868,6006.78
1.12021,0.455591,6006.05
1.12384,0.45569,5829.18
1.12747,0.459911,6004.6
1.1311,0.455922,5807.54
1.13473,0.447282,5939.01
1.13836,0.452216,5880.61
1.14199,0.446986,5680.3
1.14562,0.443081,5691.82
1.14926,0.432765,5574.88
1.15289,0.441881,5647.24
1.15652,0.439952,5591.79
1.16015,0.438704,5552.24
1.16378,0.433849,5483.85
1.16741,0.430646,5425.28
1.17104,0.4334,5467.34
1.17467,0.423476,5423.46
1.1783,0.431275,5494.02
1.18194,0.426618,5346.81
1.18557,0.421147,5256.76
1.1892,0.423628,5314.84
1.19283,0.423403,5282.8
1.19646,0.423871,5367.91
1.20009,0.421108,5273.95
1.20372,0.420853,5214.79
1.20735,0.416513,5193.5
1.21099,0.424107,5350.11
1.21462,0.416542,5216.78
1.21825,0.418549,5302.18
1.22188,0.417028,5222.86
1.22551,0.416808,5225.53
1.22914,0.414443,5120.86
1.23277,0.417945,5303.31
1.2364,0.408408,5073.65
1.24003,0.409792,5142.48
1.24367,0.412251,5142
1.2473,0.411055,5180.93
1.25093,0.409243,5130.27
1.25456,0.408305,5132.4
1.25819,0.407645,5115.54
1.26182,0.401844,5116.69
1.26545,0.402178,5076.29
1.26908,0.402442,5148.44
1.27271,0.407883,5158.5
1.27635,0.403615,5155.78
1.27998,0.407341,5214.78
1.28361,0.407331,5189.81
1.28724,0.405083,5148.21
1.29087,0.405663,5231.83
1.2945,0.396114,5063.52
1.29813,0.404754,5191.38
1.30176,0.402681,5231.23
1.30539,0.404806,5136.18
1.30903,0.401352,5141.31
1.31266,0.402684,5185.77
1.31629,0.403532,5220.5
1.31992,0.404662,5284.47
1.32355,0.399769,5230.18
1.32718,0.400324,5183.39
1.33081,0.404495,5271.38
1.33444,0.396441,5157.3
1.33808,0.404199,5409.39
1.34171,0.407996,5479.79
1.34534,0.405905,5400.98
1.34897,0.405342,5471.31
1.3526,0.400538,5383.23
1.35623,0.407723,5547.08
1.35986,0.411749,5587.44
1.36349,0.412086,5560.28
1.36712,0.406589,5570.28
1.37076,0.407342,5595.65
1.37439,0.410481,5679.83
1.37802,0.407975,5653.31
1.38165,0.41295,5779.64
1.38528,0.411485,5792.48
1.38891,0.40603,5757.51
1.39254,0.411195,5838.55
1.39617,0.408499,5732.47
1.3998,0.406446,5826.81
1.40344,0.410043,5931.28
1.40707,0.414824,5862.71
1.4107,0.411066,5967.44
1.41433,0.405571,6016.23
1.41796,0.42036,6144.4
1.42159,0.421352,6166.91
1.42522,0.418994,6165.5
1.42885,0.418975,6246.92
1.43248,0.414973,6207.99
1.43612,0.412777,6190.83
1.43975,0.426778,6436.67
1.44338,0.419782,6439.45
1.44701,0.427661,6606.09
1.45064,0.422435,6523.67
1.45427,0.424793,6627.2
1.4579,0.42634,6650.48
1.46153,0.421984,6647.1
1.46516,0.425395,6712.3
1.4688,0.428289,6790.53
1.47243,0.426463,6764.13
1.47606,0.433059,7041.98
1.47969,0.428627,6975.48
1.48332,0.429928,6880.56
1.48695,0.432965,7082.88
1.49058,0.430575,7036.89
1.49421,0.437255,7142.12
1.49785,0.432023,7235.09
1.50148,0.434425,7243.16
1.50511,0.434933,7346.45
1.50874,0.437231,7480.59
1.51237,0.436836,7521
1.516,0.438642,7561.75
1.51963,0.436021,7486.47
1.52326,0.444635,7765.11
1.52689,0.442923,7794.56
1.53053,0.443758,7835.88
1.53416,0.440136,7824.3
1.53779,0.44298,7823.46
1.54142,0.446507,7965.24
1.54505,0.451016,8178.73
1.54868,0.450077,8270.62
1.55231,0.45089,8316.66
1.55594,0.448948,8309.58
1.55957,0.45296,8335.82
1.56321,0.446375,8403.01
1.56684,0.45087,8559.32
1.57047,0.455214,8505.68
1.5741,0.454972,8706.35
1.57773,0.455504,8667.34
1.58136,0.452422,8722.69
1.58499,0.45187,8755.88
1.58862,0.457045,8879.02
1.59225,0.451284,8900.68
1.59589,0.456936,9031.79
1.59952,0.454814,9069.45
1.60315,0.456015,8983.96
1.60678,0.457845,9151.86
1.61041,0.460408,9291.95
1.61404,0.456417,9156.64
1.61767,0.456719,9397
1.6213,0.462916,9453.67
1.62494,0.462101,9472.15
1.62857,0.462349,9455.95
1.6322,0.467425,9699.07
1.63583,0.460959,9591.64
1.63946,0.465964,9855.6
1.64309,0.462318,9727.16
1.64672,0.460134,9652.7
1.65035,0.460429,9706.31
1.65398,0.462541,9782.27
1.65762,0.460593,9851.61
1.66125,0.46713,10003.6
1.66488,0.46646,9912.75
1.66851,0.462482,10093.7
1.67214,0.465697,10090.3
1.67577,0.470231,10325.8
1.6794,0.466585,10212.6
1.68303,0.465255,10435.2
1.68666,0.471516,10449.3
1.6903,0.466892,10296.4
1.69393,0.465555,10466.6
1.69756,0.469753,10500.4
1.70119,0.467806,10405.4
1.70482,0.466821,10528.2
1.70845,0.46722,10451.7
1.71208,0.468993,10601.1
1.71571,0.469722,10671.6
1.71934,0.47131,10698.3
1.72298,0.46543,10717.4
1.72661,0.471259,10795.1
1.73024,0.467053,10732.9
1.73387,0.467141,10635.9
1.7375,0.471916,10839.4
1.74113,0.469597,10836.4
1.74476,0.472413,10967.1
1.74839,0.468714,10920.6
1.75203,0.465925,10818.8
1.75566,0.469055,10958.1
1.75929,0.466815,11062.1
1.76292,0.466997,11032.8
1.76655,0.465791,10900.4
1.77018,0.470383,11051.7
1.77381,0.469374,11058.5
1.77744,0.471872,11270.7
1.78107,0.466299,10932.4
1.78471,0.470445,11196.6
1.78834,0.470982,11215.5
1.79197,0.470814,11190.8
1.7956,0.471123,11293.3
1.79923,0.465718,11362.6
1.80286,0.461602,10946.9
1.80649,0.46737,11101.9
1.81012,0.465451,11211.8
1.81375,0.467558,11240.1
1.81739,0.468141,11370.2
1.82102,0.468458,11266.4
1.82465,0.467489,11237
1.82828,0.467342,11312.9
1.83191,0.466827,11360.7
1.83554,0.470464,11395.1
1.83917,0.468427,11366.9
1.8428,0.465061,11193.1
1.84643,0.468089,11321.7
1.85007,0.462334,11219.9
1.8537,0.462376,11211.2
1.85733,0.466472,11297.5
1.86096,0.462326,11450
1.86459,0.462611,11295.6
1.86822,0.464709,11400.7
1.87185,0.465445,11414.1
1.87548,0.462629,11253.5
1.87911,0.461233,11231.9
1.88275,0.464361,11439.5
1.88638,0.461102,11190.5
1.89001,0.460039,11124.7
1.89364,0.45747,11139.9
1.89727,0.457934,11171.8
1.9009,0.456066,11033.1
1.90453,0.453926,11039
1.90816,0.455893,11145.7
1.9118,0.45514,11175.1
1.91543,0.45112,10911.2
1.91906,0.45087,11049.5
1.92269,0.451953,10961.2
1.92632,0.451053,11010.2
1.92995,0.452432,11086.8
1.93358,0.457402,11077.8
1.93721,0.447124,10824
1.94084,0.454084,10933
1.94448,0.450908,11043.2
1.94811,0.449193,10951.8
1.95174,0.445677,10822.8
1.95537,0.44782,10796.9
1.959,0.449385,10951.1
1.96263,0.446475,10678.8
1.96626,0.448344,10849.9
1.96989,0.440479,10533.2
1.97352,0.442293,10645.5
1.97716,0.446486,10731.7
1.98079,0.442718,10781.9
1.98442,0.444516,10734.6
1.98805,0.438719,10630.6
1.99168,0.438095,10488.9
1.99531,0.438948,10534.8
1.99894,0.437411,10534.6
2.00257,0.436066,10478.7
2.0062,0.439147,10486.4
2.00984,0.436682,10476.9
2.01347,0.434168,10321.9
2.0171,0.43516,10465.6
2.02073,0.432852,10388.9
2.02436,0.435988,10393.5
2.02799,0.438004,10460
2.03162,0.432546,10401.4
2.03525,0.425136,10242
2.03889,0.435469,10513.5
2.04252,0.433154,10267
2.04615,0.427594,10223.8
2.04978,0.433464,10422.7
2.05341,0.429386,10333.6
2.05704,0.430342,10381.1
2.06067,0.432683,10520.3
2.0643,0.434396,10577.1
2.06793,0.430787,10447
2.07157,0.424393,10295.3
2.0752,0.427267,10241.2
2.07883,0.424269,10249.1
2.08246,0.427686,10184.1
2.08609,0.426219,10236.9
2.08972,0.422753,10155.4
2.09335,0.420127,10028.9
2.09698,0.422187,10123.2
2.10061,0.416811,10107.7
2.10425,0.425328,10354.2
2.10788,0.421081,10221.3
2.11151,0.420664,10146.8
2.11514,0.421437,10197.1
2.11877,0.415763,9937.16
2.1224,0.417006,10250
2.12603,0.416685,10149.6
2.12966,0.425563,10374.4
2.13329,0.422177,10318.4
2.13693,0.418936,10196.9
2.14056,0.418775,10034.3
2.14419,0.419605,10168.3
2.14782,0.415674,10133.3
2.15145,0.412956,9994.36
2.15508,0.415247,10164
2.15871,0.419599,10146.7
2.16234,0.418403,10208.6
2.16598,0.414461,10151.4
2.16961,0.415644,10315
2.17324,0.41741,10229.1
2.17687,0.418167,10434.9
2.1805,0.410672,10084.9
2.18413,0.417479,10180.6
2.18776,0.411088,10123
2.19139,0.415719,10183.9
2.19502,0.411913,10153.7
2.19866,0.413456,10226.4
2.20229,0.41542,10199.4
2.20592,0.410501,10164.8
2.20955,0.413316,10257.7
2.21318,0.415353,10373.9
2.21681,0.410864,10242.4
2.22044,0.413415,10226.2
2.22407,0.415459,10375.3
2.2277,0.415268,10460.6
2.23134,0.412896,10341
2.23497,0.413112,10397.6
2.2386,0.416535,10598.7
2.24223,0.413608,10549.1
2.24586,0.412354,10620.2
2.24949,0.413917,10425.7
2.25312,0.417773,10561.7
2.25675,0.412195,10462.3
2.26038,0.414695,10493.4
2.26402,0.413235,10680.5
2.26765,0.41666,10774.4
2.27128,0.408653,10462.3
2.27491,0.41304,10790.2
2.27854,0.414954,10801.2
2.28217,0.414225,10662.2
2.2858,0.416266,10810
2.28943,0.418373,10865.6
2.29306,0.419623,11060.8
2.2967,0.415444,10929.5
2.30033,0.420034,11001.9
2.30396,0.413925,10874.2
2.30759,0.415099,11022.1
2.31122,0.414506,10993.5
2.31485,0.4169,11109.6
2.31848,0.41443,11104.2
2.32211,0.413775,11130.9
2.32575,0.417389,11249.1
2.32938,0.415617,11323.9
2.33301,0.416516,11226.4
2.33664,0.4232,11505.1
2.34027,0.417572,11384.3
2.3439,0.420546,11487.2
2.34753,0.411882,11223
2.35116,0.416877,11402.4
2.35479,0.420655,11455.7
2.35843,0.421656,11642.8
2.36206,0.414503,11565.9
2.36569,0.425689,11774.1
2.36932,0.418554,11666
2.37295,0.423889,11774.4
2.37658,0.424075,11791.4
2.38021,0.422178,11819.3
2.38384,0.417089,11644.3
2.38747,0.423165,11918
2.39111,0.423984,12009.8
2.39474,0.423021,11997.7
2.39837,0.420404,11936.9
2.402,0.420932,12059.7
2.40563,0.421326,12041.1
2.40926,0.416938,11930.7
2.41289,0.424291,12232.3
2.41652,0.420873,12098
2.42015,0.424364,12307.4
2.42379,0.422307,12242.7
2.42742,0.425456,12515.6
2.43105,0.426572,12498.1
2.43468,0.425905,12490.9
2.43831,0.421097,12456.9
2.44194,0.421499,12284.6
2.44557,0.425053,12526.7
2.4492,0.429767,12612
2.45284,0.429918,12719.1
2.45647,0.423836,12832.1
2.4601,0.424443,12685.3
2.46373,0.429103,12818.2
2.46736,0.428462,12907.9
2.47099,0.426731,12939.8
2.47462,0.428882,12913.6
2.47825,0.425574,12974.5
2.48188,0.42724,13113.7
2.48552,0.428437,13115.3
2.48915,0.425327,12982.7
2.49278,0.426606,13080.2
2.49641,0.43027,13202.4
2.50004,0.428348,13205.6
2.50367,0.430624,13445.8
2.5073,0.429805,13329.5
2.51093,0.429783,13330.1
2.51456,0.427144,13259.4
2.5182,0.426414,13236.3
2.52183,0.43114,13552.9
2.52546,0.426671,13253.2
2.52909,0.430407,13516.1
2.53272,0.429742,13432.9
2.53635,0.4319,13546.6
2.53998,0.426235,13455
2.54361,0.434425,13805.2
2.54724,0.429628,13731.3
2.55088,0.434792,13811.2
2.55451,0.426959,13533.3
2.55814,0.426501,13677.9
2.56177,0.431854,13824.5
2.5654,0.43079,13924.4
2.56903,0.433915,14035
2.57266,0.425393,13807.8
2.57629,0.433991,13992.8
2.57992,0.429576,14013.2
2.58356,0.433103,13927.7
2.58719,0.429465,13818.9
2.59082,0.430333,13950.5
2.59445,0.432229,14081.2
2.59808,0.431681,13907
2.60171,0.430416,13891.7
2.60534,0.435614,14200.1
2.60897,0.43563,14320
2.61261,0.427771,13954.8
2.61624,0.429957,14201.9
2.61987,0.432711,14174.8
2.6235,0.429341,14027.9
2.62713,0.432114,14126.7
2.63076,0.429319,14248.7
2.63439,0.429293,14180.8
2.63802,0.430313,14055.3
2.64165,0.427536,14166.8
2.64529,0.431034,14194.8
2.64892,0.428911,14275.4
2.65255,0.430098,14219.5
2.65618,0.425616,14101.1
2.65981,0.429833,14316
2.66344,0.432141,14389.4
2.66707,0.431287,14320.4
2.6707,0.422843,14107.3
2.67433,0.428082,14356.2
2.67797,0.427238,14207.8
2.6816,0.431684,14527.9
2.68523,0.428663,14318.6
2.68886,0.4314,14493.3
2.69249,0.432592,14608.2
2.69612,0.431489,14599.8
2.69975,0.425957,14348.4
2.70338,0.428633,14390.9
2.70701,0.428981,14501.3
2.71065,0.431277,14691.9
2.71428,0.429196,14624.8
2.71791,0.424949,14337.8
2.72154,0.425936,14426
2.72517,0.426765,14544.1
2.7288,0.425852,14426.2
2.73243,0.426659,14344.7
2.73606,0.423925,14462.2
2.7397,0.426501,14415.3
2.74333,0.427385,14486.2
2.74696,0.424042,14352.1
2.75059,0.428315,14523.3
2.75422,0.422677,14392.2
2.75785,0.419737,14310.5
2.76148,0.426484,14595.6
2.76511,0.420721,14356.7
2.76874,0.422617,14436.2
2.77238,0.424251,14649.4
2.77601,0.424938,14447.5
2.77964,0.421399,14367.2
2.78327,0.421895,14490
2.7869,0.425611,14595.9
2.79053,0.421283,14268.9
2.79416,0.419466,14410.8
2.79779,0.421042,14475.4
2.80142,0.421325,14461.5
2.80506,0.420274,14441.9
2.80869,0.419354,14396.4
2.81232,0.416352,14239.6
2.81595,0.420792,14414.2
2.81958,0.419531,14371.9
2.82321,0.415882,14363.7
2.82684,0.419978,14441.8
2.83047,0.424816,14638.3
2.8341,0.423714,14422
2.83774,0.417511,14278.9
2.84137,0.422292,14529.8
2.845,0.418134,14489.2
2.84863,0.41842,14427.1
2.85226,0.419859,14436
2.85589,0.417061,14421.5
2.85952,0.417237,14413.5
2.86315,0.414545,14320.9
2.86679,0.416042,14388.4
2.87042,0.414066,14270.8
2.87405,0.417471,14415.3
2.87768,0.416311,14461
2.88131,0.413958,14200.4
2.88494,0.416797,14455.4
2.88857,0.416016,14336.7
2.8922,0.412745,14328.5
2.89583,0.414655,14269.1
2.89947,0.415255,14412.2
2.9031,0.414335,14369.1
2.90673,0.418153,14523.7
2.91036,0.411863,14272.7
2.91399,0.415916,14371.1
2.91762,0.414577,14475
2.92125,0.416611,14558.1
2.92488,0.411043,14331.4
2.92851,0.413011,14444.2
2.93215,0.412693,14485.9
2.93578,0.415944,14516.9
2.93941,0.415329,14468.4
2.94304,0.414853,14394.6
2.94667,0.410709,14400.7
2.9503,0.412162,14494.5
2.95393,0.411532,14513.1
2.95756,0.413033,14541.2
2.96119,0.414456,14567.3
2.96483,0.408686,14365.3
2.96846,0.4123,14411.9
2.97209,0.40899,14311
2.97572,0.412132,14486
2.97935,0.412189,14581.2
2.98298,0.412358,14654.8
2.98661,0.406442,14298.2
2.99024,0.412203,14432
2.99387,0.411903,14516.3
2.99751,0.409463,14610
3.00114,0.412069,14468.6
3.00477,0.406982,14503.2
3.0084,0.404653,14403.2
3.01203,0.407814,14486.8
3.01566,0.412318,14519.4
3.01929,0.410332,14666.9
3.02292,0.412041,14684.7
3.02656,0.408191,14484.3
3.03019,0.40949,14507.4
3.03382,0.40685,14503.4
3.03745,0.411559,14702.5
3.04108,0.410819,14741.8
3.04471,0.411318,14808.3
3.04834,0.409509,14598.2
3.05197,0.40482,14431.4
3.0556,0.408998,14802.9
3.05924,0.408355,14717.9
3.06287,0.412071,14835.8
3.0665,0.407389,14761.7
3.07013,0.410466,14775.9
3.07376,0.406705,14734.5
3.07739,0.41125,14990.9
3.08102,0.409864,14806.3
3.08465,0.411664,14954.1
3.08828,0.409209,14937.8
3.09192,0.412183,15083.4
3.09555,0.407023,14802.6
3.09918,0.40986,14921
3.10281,0.405293,14907.1
3.10644,0.411844,15108.1
3.11007,0.409855,15089.2
3.1137,0.411007,14973.8
3.11733,0.407672,15019.9
3.12096,0.408331,15069
3.1246,0.41075,15238.8
3.12823,0.408758,15221.3
3.13186,0.407803,14992.5
3.13549,0.407302,15162.6
3.13912,0.410134,15195.1
3.14275,0.406939,15071.4
3.14638,0.409374,15272.9
3.15001,0.406885,15189
3.15365,0.410491,15261.2
3.15728,0.410984,15268.5
3.16091,0.411342,15281.8
3.16454,0.410382,15320
3.16817,0.404585,15147.7
3.1718,0.40633,15357.6
3.17543,0.410824,15549.7
3.17906,0.409239,15513
3.18269,0.412248,15533.9
3.18633,0.406843,15355.5
3.18996,0.411119,15515.6
3.19359,0.412447,15654
3.19722,0.414391,15712.5
3.20085,0.409429,15433
3.20448,0.409637,15583
3.20811,0.410507,15686.3
3.21174,0.411267,15747.4
3.21537,0.407676,15645
3.21901,0.410925,15833.3
3.22264,0.412031,15912.6
3.22627,0.411142,15660.8
3.2299,0.410239,15653.9
3.23353,0.411524,15843.3
3.23716,0.412911,15804.2
3.24079,0.40865,15874.8
3.24442,0.412316,15988.8
3.24805,0.410843,15877.8
3.25169,0.41166,15817.2
3.25532,0.412672,16155.7
3.25895,0.409692,15944.4
3.26258,0.41294,16058.4
3.26621,0.410004,15937.7
3.26984,0.410425,16124.8
3.27347,0.406747,16060.4
3.2771,0.416514,16334.8
3.28073,0.415997,16233.1
3.28437,0.412543,16385
3.288,0.414495,16280.1
3.29163,0.411118,16097.7
3.29526,0.411484,16335.5
3.29889,0.40966,16267.6
3.30252,0.413483,16434.3
3.30615,0.411264,16434.1
3.30978,0.41298,16442.8
3.31342,0.416415,16518.8
3.31705,0.415162,16570.4
3.32068,0.413765,16739.7
3.32431,0.416681,16756.4
3.32794,0.418145,16870.5
3.33157,0.412703,16550.2
3.3352,0.41528,16630.3
3.33883,0.413275,16763.3
3.34246,0.414901,16877.4
3.3461,0.412022,16824.1
3.34973,0.410777,16608.1
3.35336,0.409369,16650.3
3.35699,0.412053,16816.7
3.36062,0.413582,16992.9
3.36425,0.412346,16837.3
3.36788,0.415761,17110.2
3.37151,0.41488,17008
3.37514,0.416058,16924.4
3.37878,0.416329,17068.7
3.38241,0.414278,17111.8
3.38604,0.414985,17045.1
3.38967,0.409763,16910.9
3.3933,0.417336,17296.5
3.39693,0.414505,17371.1
3.40056,0.41522,17304.7
3.40419,0.416904,17358.6
3.40782,0.416914,17313.2
3.41146,0.415149,17202.1
3.41509,0.417605,17438.8
3.41872,0.413249,17181.6
3.42235,0.413356,17162.5
3.42598,0.413202,17250.8
3.42961,0.414072,17265.6
3.43324,0.412934,17240
3.43687,0.415975,17316.6
3.44051,0.415461,17414
3.44414,0.417298,17473.5
3.44777,0.414835,17497.3
3.4514,0.415787,17425.6
3.45503,0.413678,17575.5
3.45866,0.415126,17614.2
3.46229,0.41729,17546.2
3.46592,0.414978,17697.6
3.46955,0.41134,17305.9
3.47319,0.412203,17457.2
3.47682,0.412376,17632.8
3.48045,0.414886,17555.9
3.48408,0.41541,17704.8
3.48771,0.413158,17788.5
3.49134,0.414187,17736.7
3.49497,0.414367,17684.8
3.4986,0.413403,17695.3
3.50223,0.413321,17570.3
3.50587,0.411815,17636.8
3.5095,0.413385,17808.2
3.51313,0.414935,17718.5
3.51676,0.413681,17713
3.52039,0.417817,18025.9
3.52402,0.411448,17784.4
3.52765,0.411055,17729.2
3.53128,0.414587,17848
3.53491,0.413795,17844.9
3.53855,0.415853,17916.6
3.54218,0.416461,18085.3
3.54581,0.413498,17942.9
3.54944,0.41164,17803
3.55307,0.415465,17961.4
3.5567,0.414637,17987.8
3.56033,0.415861,18206.4
3.56396,0.411885,17825.6
3.5676,0.413052,18008.7
3.57123,0.412934,17881.7
3.57486,0.415834,18230.6
3.57849,0.416118,18078.2
3.58212,0.409668,17987.3
3.58575,0.41439,18225.3
3.58938,0.41557,18325.8
3.59301,0.414426,18122
3.59664,0.415438,18188.3
3.60028,0.413106,18092
3.60391,0.415614,18255
3.60754,0.410871,18029.8
3.61117,0.415174,18096.2
3.6148,0.412302,18127.3
3.61843,0.409247,17919.3
3.62206,0.414897,18270.8
3.62569,0.413046,18255
3.62932,0.413126,18099.5


==> imagesPhaseDiagram/Data/gr2_kth20_N380_rho0.58.csv <==
r,norm,N
0.00921188,0.00122423,625
0.0276356,0.00116155,1779
0.0460594,0.0012211,3117
0.0644831,0.00117471,4198
0.0829069,0.0011522,5294
0.101331,0.00119503,6711
0.119754,0.00118431,7860
0.138178,0.00120151,9201
0.156602,0.0011967,10386
0.175026,0.00122774,11909
0.193449,0.00126015,13510
0.211873,0.00122551,14390
0.230297,0.001258,16056
0.248721,0.00128568,17722
0.267144,0.00127415,18864
0.285568,0.0012921,20449
0.303992,0.00132182,22269
0.322416,0.00134126,23966
0.340839,0.00136463,25777
0.359263,0.00140183,27911
0.377687,0.00142284,29782
0.396111,0.00145223,31880
0.414534,0.00148649,34150
0.432958,0.00151905,36449
0.451382,0.00157322,39355
0.469806,0.00161526,42056
0.488229,0.00168928,45708
0.506653,0.00174887,49106
0.525077,0.0018152,52822
0.543501,0.00189304,57020
0.561924,0.00199179,62028
0.580348,0.00206713,66485
0.598772,0.00217837,72287
0.617196,0.00230358,78794
0.635619,0.00242468,85412
0.654043,0.00256484,92968
0.672467,0.00266694,99392
0.690891,0.00278624,106683
0.709314,0.00292483,114976
0.727738,0.00304161,122672
0.746162,0.00315701,130550
0.764586,0.00327311,138693
0.783009,0.00335075,145404
0.801433,0.00345208,153326
0.819857,0.00353621,160673
0.838281,0.00363243,168754
0.856704,0.00373562,177362
0.875128,0.00384893,186672
0.893552,0.00401034,198595
0.911976,0.00432935,218813
0.930399,0.00472621,243697
0.948823,0.00472327,248368
0.967247,0.00454141,243442
0.985671,0.00434715,237467
1.00409,0.00414662,230747
1.02252,0.0039673,224819
1.04094,0.00379628,219004
1.05937,0.00365441,214551
1.07779,0.00352945,210818
1.09621,0.00341607,207534
1.11464,0.00331988,205080
1.13306,0.00323768,203308
1.15148,0.00317524,202629
1.16991,0.003105,201317
1.18833,0.00305522,201209
1.20676,0.00300756,201141
1.22518,0.00297037,201687
1.2436,0.00294252,202800
1.26203,0.0029148,203866
1.28045,0.0029014,205891
1.29887,0.00289332,208272
1.3173,0.00287319,209757
1.33572,0.00288656,213680
1.35415,0.00288093,216205
1.37257,0.00289144,219946
1.39099,0.0028972,223342
1.40942,0.00290721,227082
1.42784,0.00291667,230799
1.44626,0.00294338,235918
1.46469,0.00297278,241310
1.48311,0.00298848,245636
1.50154,0.00301754,251105
1.51996,0.00304106,256168
1.53838,0.00308161,262730
1.55681,0.00311464,268726
1.57523,0.00313164,273390
1.59365,0.00317174,280130
1.61208,0.00319464,285414
1.6305,0.0032116,290208
1.64893,0.00325749,297681
1.66735,0.00327759,302865
1.68577,0.00330673,308934
1.7042,0.00333254,314748
1.72262,0.00333802,318673
1.74104,0.00335928,324133
1.75947,0.00337467,329064
1.77789,0.00339626,334637
1.79632,0.00338054,336539
1.81474,0.0033802,339957
1.83316,0.00337482,342862
1.85159,0.00335751,344531
1.87001,0.00335378,347573
1.88843,0.0033567,351303
1.90686,0.00334526,353521
1.92528,0.00334251,356643
1.94371,0.00334028,359816
1.96213,0.00333622,362785
1.98055,0.00331569,363938
1.99898,0.00330881,366561
2.0174,0.00328104,366835
2.03582,0.00327525,369532
2.05425,0.00325584,370667
2.07267,0.00323728,371859
2.0911,0.00322179,373369
2.10952,0.0032125,375573
2.12794,0.00319406,376678
2.14637,0.00317422,377579
2.16479,0.00317578,381007
2.18321,0.00315023,381159
2.20164,0.00314697,383978
2.22006,0.00315328,387967
2.23849,0.00313663,389121
2.25691,0.00313071,391584
2.27533,0.00312925,394596
2.29376,0.00311459,395928
2.31218,0.00312671,400661
2.3306,0.00311928,402894
2.34903,0.0031296,407422
2.36745,0.00312829,410445
2.38588,0.00312936,413781
2.4043,0.00314,418394
2.42272,0.00314917,422832
2.44115,0.0031514,426348
2.45957,0.0031538,429893
2.47799,0.00317157,435554
2.49642,0.0031793,439862
2.51484,0.0031782,442954
2.53327,0.00319165,448088
2.55169,0.0031986,452329
2.57011,0.00319966,455747
2.58854,0.00321341,460986
2.60696,0.00321288,464190
2.62538,0.00323221,470283
2.64381,0.00322567,472626
2.66223,0.00323795,477731
2.68066,0.00325106,482984
2.69908,0.00325211,486461
2.7175,0.00326472,491681
2.73593,0.00326164,494548
2.75435,0.00326739,498756
2.77277,0.00326482,501697
2.7912,0.00326368,504854
2.80962,0.00326243,507991
2.82805,0.00327181,512793
2.84647,0.00325442,513390
2.86489,0.00324475,515177
2.88332,0.00325409,519983
2.90174,0.00324514,521867
2.92016,0.00324709,525495
2.93859,0.00323947,527570
2.95701,0.00324279,531421
2.97544,0.00322967,532569
2.99386,0.00323201,536255
3.01228,0.00322862,538989
3.03071,0.00321902,540674
3.04913,0.00321298,542940
3.06755,0.0032105,545799
3.08598,0.00321482,549816
3.1044,0.00320745,551830
3.12283,0.00319007,552097
3.14125,0.00319637,556450
3.15967,0.00318983,558570
3.1781,0.0031901,561873
3.19652,0.00318924,564979
3.21494,0.00317559,565803
3.23337,0.00318571,570859
3.25179,0.00318423,573845
3.27022,0.00317905,576158
3.28864,0.00317991,579560
3.30706,0.00318197,583185
3.32549,0.0031902,587951
3.34391,0.00318075,589456
3.36233,0.00318122,592791
3.38076,0.00319136,597939
3.39918,0.00319276,601461
3.41761,0.00319248,604669
3.43603,0.00320196,609733
3.45445,0.00319813,612269
3.47288,0.00319628,615179
3.4913,0.00320734,620583
3.50972,0.00321571,625485
3.52815,0.00320753,627170
3.54657,0.00320456,629860
3.565,0.0032165,635492
3.58342,0.00321952,639375
3.60184,0.00321015,640792
3.62027,0.00322387,646822
3.63869,0.00322494,650330
3.65711,0.00322248,653124
3.67554,0.00322595,657121


==> imagesPhaseDiagram/Data/gr2_kth20_N380_rho0.60.csv <==
r,norm,N
0.00910838,0.00120797,199
0.0273251,0.00112905,558
0.0455419,0.00111813,921
0.0637586,0.00116461,1343
0.0819754,0.00117492,1742
0.100192,0.00123777,2243
0.118409,0.0012033,2577
0.136626,0.00123953,3063
0.154842,0.00119725,3353
0.173059,0.00118433,3707
0.191276,0.00125104,4328
0.209493,0.00125785,4766
0.227709,0.00127255,5241
0.245926,0.00125271,5572
0.264143,0.00128207,6125
0.28236,0.00131743,6728
0.300576,0.00132974,7229
0.318793,0.00136839,7890
0.33701,0.00142895,8710
0.355227,0.00140719,9041
0.373443,0.00144441,9756
0.39166,0.00147082,10419
0.409877,0.00152591,11312
0.428094,0.00157063,12161
0.44631,0.00159894,12907
0.464527,0.00169025,14201
0.482744,0.00175291,15305
0.500961,0.0018056,16360
0.519177,0.00186163,17481
0.537394,0.00196767,19125
0.555611,0.00205471,20648
0.573828,0.0021658,22478
0.592044,0.00228911,24512
0.610261,0.00239437,26428
0.628478,0.00256118,29113
0.646695,0.00266866,31214
0.664911,0.00282097,33925
0.683128,0.00294339,36367
0.701345,0.00305914,38805
0.719562,0.00320452,41705
0.737778,0.0033356,44510
0.755995,0.00343529,46972
0.774212,0.00350464,49075
0.792429,0.00359648,51546
0.810645,0.00366667,53760
0.828862,0.00375818,56340
0.847079,0.00385737,59098
0.865296,0.00395003,61819
0.883512,0.00405958,64871
0.901729,0.00424889,69296
0.919946,0.00463203,77071
0.938163,0.00506442,85934
0.956379,0.00494443,85527
0.974596,0.00474025,83557
0.992813,0.00448637,80560
1.01103,0.00427183,78115
1.02925,0.00403909,75190
1.04746,0.00388819,73662
1.06568,0.00374084,72103
1.0839,0.0035911,70400
1.10211,0.0034436,68643
1.12033,0.00337172,68321
1.13855,0.00326537,67242
1.15676,0.00317452,66417
1.17498,0.00310342,65952
1.1932,0.00307735,66412
1.21141,0.00302286,66232
1.22963,0.00298856,66465
1.24785,0.00296256,66863
1.26606,0.00292116,66891
1.28428,0.00290525,67484
1.3025,0.00290656,68472
1.32071,0.00288861,69001
1.33893,0.00288462,69856
1.35715,0.00290086,71205
1.37536,0.00289974,72133
1.39358,0.00291714,73527
1.4118,0.00297243,75900
1.43001,0.00296186,76606
1.44823,0.00299199,78371
1.46645,0.00303551,80511
1.48467,0.00305554,82049
1.50288,0.00308472,83849
1.5211,0.003118,85781
1.53932,0.00316113,88009
1.55753,0.00322334,90803
1.57575,0.00324811,92571
1.59397,0.00330034,95147
1.61218,0.00332458,96941
1.6304,0.00335515,98938
1.64862,0.00335765,100118
1.66683,0.0034211,103137
1.68505,0.00344219,104907
1.70327,0.00347877,107168
1.72148,0.00348313,108450
1.7397,0.00353031,111082
1.75792,0.00354845,112822
1.77613,0.00353176,113455
1.79435,0.00355858,115489
1.81257,0.00355905,116677
1.83078,0.00354118,117258
1.849,0.00355025,118728
1.86722,0.00351544,118722
1.88543,0.00350244,119437
1.90365,0.0035086,120803
1.92187,0.00349804,121592
1.94008,0.00349155,122517
1.9583,0.00347141,122954
1.97652,0.00344946,123313
1.99473,0.00344471,124278
2.01295,0.00341705,124406
2.03117,0.0034063,125137
2.04938,0.0033778,125203
2.0676,0.00334561,125112
2.08582,0.00331986,125243
2.10403,0.00331952,126324
2.12225,0.00329564,126501
2.14047,0.00325153,125879
2.15868,0.00324578,126726
2.1769,0.0032396,127552
2.19512,0.0032172,127730
2.21334,0.0032134,128638
2.23155,0.0032029,129273
2.24977,0.00321717,130909
2.26799,0.00319762,131167
2.2862,0.00318769,131810
2.30442,0.00319174,133029
2.32264,0.00319242,134109
2.34085,0.00319126,135112
2.35907,0.00321411,137138
2.37729,0.00322022,138460
2.3955,0.00321584,139331
2.41372,0.00322916,140972
2.43194,0.00325314,143091
2.45015,0.00325752,144357
2.46837,0.00327302,146122
2.48659,0.00326814,146981
2.5048,0.00331103,150001
2.52302,0.00330168,150665
2.54124,0.00331328,152286
2.55945,0.00333281,154282
2.57767,0.00334013,155721
2.59589,0.00334129,156876
2.6141,0.00336534,159114
2.63232,0.00338204,161018
2.65054,0.00339004,162516
2.66875,0.00337848,163075
2.68697,0.00338988,164742
2.70519,0.00340145,166425
2.7234,0.00340801,167869
2.74162,0.00340933,169057
2.75984,0.00340449,169939
2.77805,0.0033791,169785
2.79627,0.00340013,171962
2.81449,0.00340404,173281
2.8327,0.00339064,173716
2.85092,0.00339824,175225
2.86914,0.00337441,175108
2.88735,0.00336754,175861
2.90557,0.00337145,177176
2.92379,0.00337985,178731
2.94201,0.00334873,178189
2.96022,0.0033544,179596
2.97844,0.00334584,180240
2.99666,0.00333547,180780
3.01487,0.00331986,181028
3.03309,0.00332294,182291
3.05131,0.00333047,183801
3.06952,0.00329757,183072
3.08774,0.00330075,184336
3.10596,0.00329314,184996
3.12417,0.00329379,186118
3.14239,0.00327911,186369
3.16061,0.0032884,187980
3.17882,0.00327861,188501
3.19704,0.00328255,189809
3.21526,0.0032932,191510
3.23347,0.00327764,191685
3.25169,0.00327697,192725
3.26991,0.00327114,193460
3.28812,0.00327916,195015
3.30634,0.00330456,197614
3.32456,0.00328247,197375
3.34277,0.00328106,198371
3.36099,0.00328766,199853
3.37921,0.00328978,201066
3.39742,0.00328781,202029
3.41564,0.00330404,204115
3.43386,0.00331141,205661
3.45207,0.00330654,206448
3.47029,0.00331502,208070
3.48851,0.00331794,209346
3.50672,0.00333178,211317
3.52494,0.00333405,212560
3.54316,0.00334478,214346
3.56137,0.00333804,215014
3.57959,0.00332801,215464
3.59781,0.00334271,217517
3.61602,0.00335479,219409
3.63424,0.00333962,219517


==> imagesPhaseDiagram/Data/gr2_kth35_N380_rho0.55.csv <==
r,norm,N
0.001848,0.00159806,11
0.00554399,0.00150121,31
0.00923998,0.00133656,46
0.012936,0.00109996,53
0.016632,0.00112994,70
0.0203279,0.00105657,80
0.0240239,0.0012628,113
0.0277199,0.00119128,123
0.0314159,0.00135878,159
0.0351119,0.00117752,154
0.0388079,0.00125216,181
0.0425039,0.00124434,197
0.0461999,0.00123777,213
0.0498959,0.0010869,202
0.0535919,0.00126743,253
0.0572878,0.00116223,248
0.0609838,0.00117103,266
0.0646798,0.00121619,293
0.0683758,0.00126431,322
0.0720718,0.00118085,317
0.0757678,0.0010701,302
0.0794638,0.00120615,357
0.0831598,0.00123648,383
0.0868558,0.0012395,401
0.0905518,0.00112961,381
0.0942477,0.0011138,391
0.0979437,0.00120883,441
0.10164,0.00112525,426
0.105336,0.00119536,469
0.109032,0.00117946,479
0.112728,0.00114794,482
0.116424,0.00121296,526
0.12012,0.00128292,574
0.123816,0.00120559,556
0.127512,0.00130961,622
0.131208,0.00120929,591
0.134904,0.00125377,630
0.1386,0.00122421,632
0.142296,0.00120939,641
0.145992,0.00115487,628
0.149688,0.00120886,674
0.153384,0.00117973,674
0.15708,0.00117932,690
0.160776,0.00128079,767
0.164472,0.00126833,777
0.168168,0.00119895,751
0.171864,0.00122471,784
0.17556,0.00116376,761
0.179256,0.00123861,827
0.182952,0.00127082,866
0.186647,0.00125716,874
0.190343,0.00122006,865
0.194039,0.0011899,860
0.197735,0.00124641,918
0.201431,0.00119688,898
0.205127,0.00124992,955
0.208823,0.00122137,950
0.212519,0.00126203,999
0.216215,0.00118706,956
0.219911,0.00127698,1046
0.223607,0.00121506,1012
0.227303,0.00124018,1050
0.230999,0.00128658,1107
0.234695,0.00126632,1107
0.238391,0.00128949,1145
0.242087,0.00119993,1082
0.245783,0.00132061,1209
0.249479,0.0012354,1148
0.253175,0.00125024,1179
0.256871,0.00120926,1157
0.260567,0.00133326,1294
0.264263,0.00121709,1198
0.267959,0.00127043,1268
0.271655,0.00129169,1307
0.275351,0.00131043,1344
0.279047,0.00132867,1381
0.282743,0.00129136,1360
0.286439,0.00130469,1392
0.290135,0.00122608,1325
0.293831,0.00131573,1440
0.297527,0.00129848,1439
0.301223,0.00129503,1453
0.304919,0.00127141,1444
0.308615,0.0013049,1500
0.312311,0.00133759,1556
0.316007,0.00137547,1619
0.319703,0.00133438,1589
0.323399,0.00128675,1550
0.327095,0.00134198,1635
0.330791,0.00130913,1613
0.334487,0.00136048,1695
0.338183,0.00133132,1677
0.341879,0.00137425,1750
0.345575,0.00142404,1833
0.349271,0.00135977,1769
0.352967,0.00139878,1839
0.356663,0.0014287,1898
0.360359,0.00139765,1876
0.364055,0.00138051,1872
0.367751,0.00142869,1957
0.371447,0.00135521,1875
0.375143,0.0014399,2012
0.378839,0.00144144,2034
0.382535,0.00143594,2046
0.386231,0.00146391,2106
0.389927,0.00142387,2068
0.393623,0.00142141,2084
0.397319,0.00139062,2058
0.401015,0.00141931,2120
0.404711,0.00140237,2114
0.408407,0.00137324,2089
0.412103,0.00138633,2128
0.415799,0.00146505,2269
0.419495,0.00145726,2277
0.423191,0.00147245,2321
0.426887,0.00152133,2419
0.430583,0.00145715,2337
0.434279,0.00145773,2358
0.437975,0.00148466,2422
0.441671,0.00154761,2546
0.445367,0.00151849,2519
0.449063,0.00154067,2577
0.452759,0.00153461,2588
0.456455,0.0015663,2663
0.460151,0.00153155,2625
0.463847,0.00153787,2657
0.467543,0.00155729,2712
0.471239,0.00153425,2693
0.474935,0.00158506,2804
0.478631,0.0015947,2843
0.482327,0.0015719,2824
0.486023,0.00161187,2918
0.489719,0.00160903,2935
0.493415,0.00165574,3043
0.497111,0.00161912,2998
0.500807,0.00163988,3059
0.504503,0.00164755,3096
0.508199,0.00164455,3113
0.511895,0.00164841,3143
0.515591,0.00164597,3161
0.519287,0.00164201,3176
0.522983,0.00165196,3218
0.526679,0.00171326,3361
0.530375,0.00172006,3398
0.534071,0.00165386,3290
0.537767,0.00170989,3425
0.541463,0.00171062,3450
0.545159,0.00176008,3574
0.548855,0.0017678,3614
0.552551,0.00176715,3637
0.556246,0.00178195,3692
0.559942,0.00177019,3692
0.563638,0.00182717,3836
0.567334,0.0018077,3820
0.57103,0.00183126,3895
0.574726,0.00188114,4027
0.578422,0.00182874,3940
0.582118,0.00191721,4157
0.585814,0.00187166,4084
0.58951,0.00192414,4225
0.593206,0.00188183,4158
0.596902,0.00192505,4280
0.600598,0.00194673,4355
0.604294,0.00195837,4408
0.60799,0.00200696,4545
0.611686,0.00197991,4511
0.615382,0.00199594,4575
0.619078,0.00198836,4585
0.622774,0.00204123,4735
0.62647,0.00207975,4853
0.630166,0.00212805,4995
0.633862,0.00206143,4867
0.637558,0.00208401,4949
0.641254,0.00213856,5108
0.64495,0.0020955,5034
0.648646,0.00218124,5270
0.652342,0.00213102,5178
0.656038,0.00221355,5409
0.659734,0.0021926,5388
0.66343,0.00226335,5593
0.667126,0.00226328,5624
0.670822,0.00234927,5870
0.674518,0.00233759,5873
0.678214,0.00232802,5881
0.68191,0.00240556,6110
0.685606,0.00238907,6101
0.689302,0.00241248,6194
0.692998,0.00250731,6472
0.696694,0.00248245,6442
0.70039,0.00252416,6585
0.704086,0.00253112,6638
0.707782,0.00256304,6757
0.711478,0.00253765,6725
0.715174,0.00262852,7002
0.71887,0.00263854,7065
0.722566,0.00265588,7148
0.726262,0.00267527,7237
0.729958,0.00274889,7474
0.733654,0.00274492,7501
0.73735,0.00282947,7771
0.741046,0.00279579,7717
0.744742,0.00281508,7809
0.748438,0.00289768,8078
0.752134,0.00292056,8182
0.75583,0.00290095,8167
0.759526,0.00295576,8362
0.763222,0.00300758,8550
0.766918,0.00299763,8563
0.770614,0.00300939,8638
0.77431,0.00306783,8848
0.778006,0.00312159,9046
0.781702,0.00314632,9161
0.785398,0.00322723,9441
0.789094,0.00327131,9615
0.79279,0.00329061,9717
0.796486,0.00335354,9949
0.800182,0.00332328,9905
0.803878,0.00340352,10191
0.807574,0.00346241,10415
0.81127,0.00351514,10622
0.814966,0.0035104,10656
0.818662,0.00357063,10888
0.822358,0.00361694,11079
0.826054,0.00367226,11299
0.82975,0.00378662,11703
0.833446,0.00373214,11586
0.837142,0.00383015,11943
0.840838,0.0038213,11968
0.844534,0.0039667,12478
0.84823,0.00388327,12269
0.851926,0.00401926,12754
0.855622,0.00400535,12765
0.859318,0.00408935,13089
0.863014,0.00415428,13354
0.86671,0.00425551,13738
0.870406,0.00431301,13983
0.874102,0.00441364,14370
0.877798,0.00452473,14794
0.881494,0.00461175,15142
0.88519,0.00475051,15663
0.888886,0.0049002,16224
0.892582,0.00509587,16942
0.896278,0.00515813,17220
0.899974,0.00508683,17052
0.90367,0.00512158,17239
0.907366,0.00513593,17358
0.911062,0.00505822,17165
0.914758,0.00515606,17568
0.918454,0.00514934,17616
0.92215,0.00508649,17471
0.925845,0.00500297,17253
0.929541,0.00501745,17372
0.933237,0.00494608,17193
0.936933,0.00490078,17103
0.940629,0.00482815,16916
0.944325,0.00479532,16867
0.948021,0.0047619,16815
0.951717,0.00469968,16660
0.955413,0.00465677,16572
0.959109,0.0046657,16668
0.962805,0.00464361,16653
0.966501,0.0046078,16588
0.970197,0.00452521,16353
0.973893,0.00441459,16014
0.977589,0.00435121,15844
0.981285,0.0043682,15966
0.984981,0.00431174,15819
0.988677,0.00431979,15908
0.992373,0.00431642,15955
0.996069,0.00418935,15543
0.999765,0.00415856,15486
1.00346,0.00409241,15296
1.00716,0.00410325,15393
1.01085,0.00397723,14975
1.01455,0.00399899,15112
1.01825,0.00395284,14992
1.02194,0.00386945,14729
1.02564,0.00387723,14812
1.02933,0.00387061,14840
1.03303,0.00381154,14666
1.03673,0.00383084,14793
1.04042,0.00375711,14560
1.04412,0.0036677,14264
1.04781,0.0036955,14423
1.05151,0.00364677,14283
1.05521,0.00361033,14190
1.0589,0.00365452,14414
1.0626,0.0035933,14222
1.06629,0.00359998,14298
1.06999,0.00350851,13983
1.07369,0.00353594,14141
1.07738,0.00351534,14107
1.08108,0.00347178,13980
1.08477,0.00342877,13854
1.08847,0.0034302,13907
1.09217,0.00338565,13773
1.09586,0.00337913,13793
1.09956,0.00331454,13575
1.10325,0.0033195,13641
1.10695,0.00331206,13656
1.11064,0.00331094,13697
1.11434,0.00327707,13602
1.11804,0.00329818,13735
1.12173,0.00321407,13429
1.12543,0.00324598,13607
1.12912,0.00323654,13612
1.13282,0.00316674,13362
1.13652,0.00318006,13462
1.14021,0.00315398,13395
1.14391,0.00313416,13354
1.1476,0.00313132,13385
1.1513,0.00312803,13414
1.155,0.00316009,13595
1.15869,0.00315025,13596
1.16239,0.00304022,13163
1.16608,0.00304071,13207
1.16978,0.00305635,13317
1.17348,0.00300028,13114
1.17717,0.00299383,13127
1.18087,0.00292921,12884
1.18456,0.00293934,12969
1.18826,0.00298871,13228
1.19196,0.00300828,13356
1.19565,0.00299516,13339
1.19935,0.00297093,13272
1.20304,0.00293279,13142
1.20674,0.00292003,13125
1.21044,0.00297832,13428
1.21413,0.00291308,13174
1.21783,0.00289807,13146
1.22152,0.00290425,13214
1.22522,0.00293361,13388
1.22892,0.00292479,13388
1.23261,0.00285743,13119
1.23631,0.00286691,13202
1.24,0.00284927,13160
1.2437,0.00286434,13269
1.2474,0.00285456,13263
1.25109,0.00287166,13382
1.25479,0.00282533,13205
1.25848,0.00290962,13639
1.26218,0.00284537,13377
1.26588,0.0028377,13380
1.26957,0.00281971,13334
1.27327,0.0028383,13461
1.27696,0.00280864,13359
1.28066,0.00283261,13512
1.28436,0.00281819,13482
1.28805,0.00279989,13433
1.29175,0.00280851,13513
1.29544,0.00280733,13546
1.29914,0.0028165,13629
1.30284,0.00283447,13755
1.30653,0.00283796,13811
1.31023,0.00282996,13811
1.31392,0.00280688,13737
1.31762,0.00281062,13794
1.32132,0.00283384,13947
1.32501,0.00283749,14004
1.32871,0.00278494,13783
1.3324,0.0027891,13842
1.3361,0.00278581,13864
1.3398,0.00283243,14135
1.34349,0.00280105,14017
1.34719,0.00281768,14139
1.35088,0.00280898,14134
1.35458,0.00281677,14212
1.35828,0.00279962,14164
1.36197,0.00283677,14391
1.36567,0.00283578,14425
1.36936,0.00281009,14333
1.37306,0.00280194,14330
1.37676,0.00287398,14738
1.38045,0.00283361,14570
1.38415,0.0028404,14644
1.38784,0.00281078,14530
1.39154,0.00280466,14537
1.39524,0.00286343,14881
1.39893,0.00283782,14787
1.40263,0.00282269,14747
1.40632,0.00280992,14719
1.41002,0.00286901,15068
1.41372,0.00286797,15102
1.41741,0.00284174,15003
1.42111,0.002888,15287
1.4248,0.00285921,15174
1.4285,0.00284824,15155
1.4322,0.00284896,15198
1.43589,0.00284256,15203
1.43959,0.00290501,15577
1.44328,0.00291022,15645
1.44698,0.00293043,15794
1.45068,0.00285097,15405
1.45437,0.00286477,15519
1.45807,0.00287666,15623
1.46176,0.00289895,15784
1.46546,0.0028823,15733
1.46916,0.00289515,15843
1.47285,0.00292234,16032
1.47655,0.00294793,16213
1.48024,0.00294275,16225
1.48394,0.00298608,16505
1.48764,0.00293715,16275
1.49133,0.00294103,16337
1.49503,0.00297201,16550
1.49872,0.00294444,16437
1.50242,0.00300063,16792
1.50612,0.00296831,16652
1.50981,0.00303111,17046
1.51351,0.00301821,17015
1.5172,0.00299174,16907
1.5209,0.00301678,17090
1.5246,0.0030725,17448
1.52829,0.00301114,17141
1.53199,0.00301878,17226
1.53568,0.00307025,17562
1.53938,0.00306288,17562
1.54308,0.00306964,17643
1.54677,0.00307792,17733
1.55047,0.00309639,17882
1.55416,0.00308108,17836
1.55786,0.0031203,18106
1.56156,0.00312374,18169
1.56525,0.00314758,18351
1.56895,0.00310286,18133
1.57264,0.0030896,18098
1.57634,0.00312919,18373
1.58004,0.00318236,18729
1.58373,0.00316968,18698
1.58743,0.00316788,18731
1.59112,0.00318954,18903
1.59482,0.00316582,18806
1.59852,0.00320183,19064
1.60221,0.00316311,18877
1.60591,0.00320214,19154
1.6096,0.00318962,19123
1.6133,0.00323323,19429
1.617,0.00323331,19474
1.62069,0.0032329,19516
1.62439,0.00327397,19809
1.62808,0.00326917,19825
1.63178,0.00327197,19887
1.63548,0.00326638,19898
1.63917,0.00326786,19952
1.64287,0.00329695,20175
1.64656,0.00329607,20215
1.65026,0.00330952,20343
1.65396,0.00329952,20327
1.65765,0.00331192,20449
1.66135,0.00333688,20649
1.66504,0.00330512,20498
1.66874,0.00335331,20843
1.67244,0.00330384,20581
1.67613,0.00336959,21037
1.67983,0.00335579,20997
1.68352,0.00335671,21049
1.68722,0.00332549,20899
1.69092,0.00337998,21288
1.69461,0.00334093,21088
1.69831,0.00337982,21380
1.702,0.00337705,21409
1.7057,0.00336312,21367
1.7094,0.00338192,21533
1.71309,0.00341506,21791
1.71679,0.00340599,21780
1.72048,0.00342286,21935
1.72418,0.00342689,22008
1.72788,0.00340417,21909
1.73157,0.00341815,22046
1.73527,0.00339772,21961
1.73896,0.00338818,21946
1.74266,0.00342521,22233
1.74636,0.00340828,22170
1.75005,0.00341611,22268
1.75375,0.00341657,22318
1.75744,0.00340403,22283
1.76114,0.00340009,22304
1.76484,0.00341853,22472
1.76853,0.00341017,22464
1.77223,0.0034323,22657
1.77592,0.00336483,22258
1.77962,0.00342935,22732
1.78332,0.00340945,22647
1.78701,0.00339383,22590
1.79071,0.00338743,22594
1.7944,0.00339257,22675
1.7981,0.00337813,22625
1.8018,0.00338417,22712
1.80549,0.00339062,22802
1.80919,0.00341782,23032
1.81288,0.00340878,23018
1.81658,0.0034221,23155
1.82028,0.00338609,22958
1.82397,0.003381,22970
1.82767,0.00338194,23023
1.83136,0.00341617,23303
1.83506,0.00336218,22981
1.83876,0.00336184,23025
1.84245,0.00337666,23173
1.84615,0.00337339,23197
1.84984,0.00337856,23279
1.85354,0.00338109,23343
1.85723,0.00340833,23578
1.86093,0.00334328,23174
1.86463,0.00335234,23283
1.86832,0.00339443,23622
1.87202,0.00334628,23333
1.87571,0.00333238,23282
1.87941,0.00334512,23417
1.88311,0.00332871,23348
1.8868,0.00332845,23392
1.8905,0.00329255,23185
1.89419,0.00331121,23362
1.89789,0.00334678,23659
1.90159,0.00330596,23416
1.90528,0.00333097,23639
1.90898,0.0033189,23599
1.91267,0.00333452,23756
1.91637,0.00331843,23687
1.92007,0.00329386,23557
1.92376,0.00331014,23719
1.92746,0.00329655,23667
1.93115,0.00328329,23617
1.93485,0.00328521,23676
1.93855,0.00329584,23798
1.94224,0.00329357,23827
1.94594,0.00326718,23681
1.94963,0.00326801,23732
1.95333,0.00324423,23604
1.95703,0.00322356,23498
1.96072,0.00326719,23861
1.96442,0.00325434,23812
1.96811,0.00326078,23904
1.97181,0.00325453,23903
1.97551,0.00322833,23755
1.9792,0.003236,23856
1.9829,0.00323769,23913
1.98659,0.00325937,24118
1.99029,0.00321541,23837
1.99399,0.00320434,23799
1.99768,0.0032183,23947
2.00138,0.00320109,23863
2.00507,0.00320617,23945
2.00877,0.00318463,23828
2.01247,0.00320279,24008
2.01616,0.00317748,23862
2.01986,0.00313937,23619
2.02355,0.00320992,24194
2.02725,0.00315282,23807
2.03095,0.0031989,24199
2.03464,0.00317514,24063
2.03834,0.00315358,23943
2.04203,0.00314892,23951
2.04573,0.00315806,24064
2.04943,0.00316049,24126
2.05312,0.00311701,23837
2.05682,0.00312929,23974
2.06051,0.00313606,24069
2.06421,0.00314358,24170
2.06791,0.00313134,24119
2.0716,0.00316878,24451
2.0753,0.00313105,24203
2.07899,0.00316139,24481
2.08269,0.00313554,24324
2.08639,0.0031202,24248
2.09008,0.00313806,24430
2.09378,0.00309778,24159
2.09747,0.00313174,24467
2.10117,0.00310413,24294
2.10487,0.00313044,24543
2.10856,0.00310178,24361
2.11226,0.0030403,23920
2.11595,0.00305922,24111
2.11965,0.00309125,24406
2.12335,0.00307626,24330
2.12704,0.00309098,24489
2.13074,0.00305324,24232
2.13443,0.00307487,24446
2.13813,0.00305298,24314
2.14183,0.0030813,24582
2.14552,0.00305397,24406
2.14922,0.00303935,24331
2.15291,0.00307541,24662
2.15661,0.00308222,24759
2.16031,0.00306787,24686
2.164,0.00309414,24940
2.1677,0.00307029,24790
2.17139,0.00306135,24760
2.17509,0.00310775,25178
2.17879,0.00306625,24884
2.18248,0.00308332,25065
2.18618,0.003035,24714
2.18987,0.00305648,24931
2.19357,0.00306272,25024
2.19727,0.00305341,24990
2.20096,0.00303987,24921
2.20466,0.00306351,25157
2.20835,0.00306252,25191
2.21205,0.00305934,25207
2.21575,0.00307096,25345
2.21944,0.00305399,25247
2.22314,0.00308961,25584
2.22683,0.00308786,25612
2.23053,0.00306312,25449
2.23423,0.00306935,25543
2.23792,0.00305132,25435
2.24162,0.00305025,25468
2.24531,0.00304523,25468
2.24901,0.00309263,25907
2.25271,0.00305311,25618
2.2564,0.00308321,25913
2.2601,0.00304788,25658
2.26379,0.00306152,25815
2.26749,0.00306399,25878
2.27119,0.00306964,25968
2.27488,0.00307752,26077
2.27858,0.00308878,26215
2.28227,0.00306002,26013
2.28597,0.00306964,26137
2.28967,0.00308028,26270
2.29336,0.00308795,26378
2.29706,0.00307866,26341
2.30075,0.00309565,26529
2.30445,0.00309698,26583
2.30815,0.0030783,26465
2.31184,0.00310566,26743
2.31554,0.00309502,26694
2.31923,0.0030946,26733
2.32293,0.00310956,26905
2.32663,0.00308269,26715
2.33032,0.00308633,26789
2.33402,0.00309271,26887
2.33771,0.00308633,26874
2.34141,0.0030724,26795
2.34511,0.00310202,27096
2.3488,0.00309805,27104
2.3525,0.0031046,27204
2.35619,0.00310463,27247
2.35989,0.00311967,27422
2.36359,0.00308583,27167
2.36728,0.00312161,27525
2.37098,0.00310418,27414
2.37467,0.00309641,27388
2.37837,0.00313144,27741
2.38207,0.00311002,27594
2.38576,0.00311443,27676
2.38946,0.00312377,27802
2.39315,0.00312702,27874
2.39685,0.00315591,28175
2.40055,0.00314367,28109
2.40424,0.00313951,28115
2.40794,0.00312086,27991
2.41163,0.00313823,28190
2.41533,0.0031341,28196
2.41903,0.0031838,28687
2.42272,0.0031262,28211
2.42642,0.00313361,28321
2.43011,0.00314088,28430
2.43381,0.00310953,28189
2.43751,0.0031427,28533
2.4412,0.00315136,28655
2.4449,0.00316296,28804
2.44859,0.00314042,28642
2.45229,0.00312365,28532
2.45599,0.0031865,29150
2.45968,0.0031613,28963
2.46338,0.00316626,29052
2.46707,0.00315901,29029
2.47077,0.00316646,29141
2.47447,0.00314209,28960
2.47816,0.00317088,29269
2.48186,0.00317968,29394
2.48555,0.00317895,29431
2.48925,0.00317811,29467
2.49295,0.00316295,29370
2.49664,0.00320193,29776
2.50034,0.00318914,29701
2.50403,0.00322604,30089
2.50773,0.00321208,30003
2.51143,0.00319698,29906
2.51512,0.00320915,30064
2.51882,0.0031973,29997
2.52251,0.00318303,29907
2.52621,0.00324108,30497
2.52991,0.00320971,30246
2.5336,0.00321944,30382
2.5373,0.00317496,30006
2.54099,0.00319169,30208
2.54469,0.00321627,30485
2.54839,0.00324195,30773
2.55208,0.00321033,30517
2.55578,0.00323636,30809
2.55947,0.00318658,30379
2.56317,0.00321529,30697
2.56687,0.00323796,30958
2.57056,0.00322516,30880
2.57426,0.00322303,30904
2.57795,0.00322091,30928
2.58165,0.00324781,31231
2.58535,0.00319934,30809
2.58904,0.00325202,31361
2.59274,0.00321756,31073
2.59643,0.00321908,31132
2.60013,0.00325539,31528
2.60382,0.00326005,31618
2.60752,0.00323875,31456
2.61122,0.00323766,31490
2.61491,0.00319469,31116
2.61861,0.0032234,31440
2.6223,0.00321691,31421
2.626,0.00324489,31739
2.6297,0.00325309,31864
2.63339,0.00321713,31556
2.63709,0.00325161,31939
2.64078,0.00321788,31652
2.64448,0.00323826,31897
2.64818,0.00323414,31901
2.65187,0.00322204,31826
2.65557,0.0032397,32045
2.65926,0.00325983,32289
2.66296,0.00321024,31842
2.66666,0.00324656,32247
2.67035,0.00325715,32397
2.67405,0.00325185,32389
2.67774,0.00326711,32586
2.68144,0.00325289,32489
2.68514,0.00325042,32509
2.68883,0.00325004,32550
2.69253,0.00322933,32387
2.69622,0.00324691,32608
2.69992,0.00324425,32626
2.70362,0.00324994,32728
2.70731,0.0032579,32853
2.71101,0.00325019,32820
2.7147,0.00323993,32761
2.7184,0.00326684,33078
2.7221,0.00324287,32880
2.72579,0.00325719,33070
2.72949,0.00324452,32986
2.73318,0.00324308,33016
2.73688,0.00326577,33292
2.74058,0.00324383,33113
2.74427,0.00325746,33297
2.74797,0.003248,33245
2.75166,0.00322149,33018
2.75536,0.00321123,32957
2.75906,0.0032041,32928
2.76275,0.00324685,33412
2.76645,0.00325911,33583
2.77014,0.00321754,33199
2.77384,0.00320483,33112
2.77754,0.00322551,33370
2.78123,0.00325752,33746
2.78493,0.00321444,33344
2.78862,0.00325225,33781
2.79232,0.00321497,33438
2.79602,0.00321024,33433
2.79971,0.00324254,33814
2.80341,0.00318425,33250
2.8071,0.00318876,33341
2.8108,0.00323481,33867
2.8145,0.00319698,33515
2.81819,0.00321556,33754
2.82189,0.00322267,33873
2.82558,0.00319669,33644
2.82928,0.00321301,33860
2.83298,0.00323469,34133
2.83667,0.00324212,34256
2.84037,0.00320548,33913
2.84406,0.0032084,33988
2.84776,0.00319066,33844
2.85146,0.00319932,33980
2.85515,0.00322913,34341
2.85885,0.0032072,34152
2.86254,0.00316968,33796
2.86624,0.00321898,34366
2.86994,0.00319491,34153
2.87363,0.00321472,34409
2.87733,0.00319351,34226
2.88102,0.00319817,34320
2.88472,0.00321353,34529
2.88842,0.0031675,34078
2.89211,0.00318211,34279
2.89581,0.00321791,34709
2.8995,0.00319538,34510
2.9032,0.00320056,34610
2.9069,0.00319261,34568
2.91059,0.00318367,34515
2.91429,0.00318019,34521
2.91798,0.00319879,34767
2.92168,0.00317995,34606
2.92538,0.00311729,33967
2.92907,0.00318017,34696
2.93277,0.00320024,34959
2.93646,0.00316202,34585
2.94016,0.00316389,34649
2.94386,0.00318947,34973
2.94755,0.00315213,34607
2.95125,0.00318412,35002
2.95494,0.00316505,34836
2.95864,0.00315883,34811
2.96234,0.00315335,34794
2.96603,0.00316146,34927
2.96973,0.0031483,34825
2.97342,0.00319928,35433
2.97712,0.00314256,34848
2.98082,0.00315001,34974
2.98451,0.00316302,35162
2.98821,0.00319298,35539
2.9919,0.00316382,35258
2.9956,0.00314656,35109
2.9993,0.00316345,35341
3.00299,0.00314794,35211
3.00669,0.00315657,35351
3.01038,0.00318908,35759
3.01408,0.0031556,35427
3.01778,0.00316436,35569
3.02147,0.00315019,35453
3.02517,0.00315583,35560
3.02886,0.00319639,36061
3.03256,0.00316585,35760
3.03626,0.00316579,35803
3.03995,0.00314075,35563
3.04365,0.00316102,35836
3.04734,0.00318397,36140
3.05104,0.00314086,35694
3.05474,0.00313671,35690
3.05843,0.00315013,35886
3.06213,0.00313896,35802
3.06582,0.00314516,35916
3.06952,0.00317618,36314
3.07322,0.00315891,36160
3.07691,0.00315206,36125
3.08061,0.00314819,36124
3.0843,0.00313598,36027
3.088,0.00314839,36213
3.0917,0.00315574,36341
3.09539,0.0031675,36520
3.09909,0.00314363,36288
3.10278,0.00315554,36469
3.10648,0.00312906,36206
3.11018,0.00313086,36270
3.11387,0.00318069,36891
3.11757,0.00314015,36464
3.12126,0.00314976,36619
3.12496,0.00317147,36915
3.12866,0.00314901,36697
3.13235,0.00317238,37013
3.13605,0.00316197,36935
3.13974,0.00314251,36751
3.14344,0.00315897,36987
3.14714,0.00316584,37111
3.15083,0.00311296,36534
3.15453,0.00316634,37204
3.15822,0.00317836,37389
3.16192,0.00313524,36925
3.16562,0.00312955,36901
3.16931,0.00315462,37240
3.17301,0.00313554,37058
3.1767,0.0031504,37277
3.1804,0.00313315,37116
3.1841,0.00310877,36870
3.18779,0.00312209,37071
3.19149,0.00313892,37314
3.19518,0.00314285,37404
3.19888,0.0031691,37760
3.20258,0.00315228,37603
3.20627,0.00311289,37176
3.20997,0.00315522,37725
3.21366,0.00315669,37786
3.21736,0.00311985,37388
3.22106,0.00315228,37820
3.22475,0.00314284,37750
3.22845,0.00317434,38172
3.23214,0.00316605,38116
3.23584,0.00313448,37779
3.23954,0.00317226,38278
3.24323,0.00317493,38354
3.24693,0.003169,38326
3.25062,0.00316507,38322
3.25432,0.00317847,38528
3.25802,0.00315212,38252
3.26171,0.0031534,38311
3.26541,0.00316727,38523
3.2691,0.00313354,38156
3.2728,0.00314764,38371
3.2765,0.00316556,38633
3.28019,0.00318286,38888
3.28389,0.0031483,38509
3.28758,0.00318461,38997
3.29128,0.00314482,38553
3.29498,0.00315538,38726
3.29867,0.0031761,39024
3.30237,0.00315027,38750
3.30606,0.00316526,38978
3.30976,0.00315792,38931
3.31346,0.00318786,39344
3.31715,0.00319499,39476
3.32085,0.00314212,38866
3.32454,0.00318296,39415
3.32824,0.00318233,39451
3.33193,0.00318742,39558
3.33563,0.00316554,39330
3.33933,0.00321566,39997
3.34302,0.00317348,39516
3.34672,0.00317831,39620
3.35041,0.00316607,39511
3.35411,0.00317963,39724
3.35781,0.00318029,39776
3.3615,0.00320187,40090
3.3652,0.0031702,39737
3.36889,0.00318911,40018
3.37259,0.00315226,39599
3.37629,0.00318666,40075
3.37998,0.00318691,40122
3.38368,0.0031797,40075
3.38737,0.00319161,40269
3.39107,0.00319652,40375
3.39477,0.00317461,40142
3.39846,0.00318451,40311
3.40216,0.00317316,40211
3.40585,0.00316309,40127
3.40955,0.00318817,40489
3.41325,0.00320171,40705
3.41694,0.00316964,40341
3.42064,0.00316292,40299
3.42433,0.00322176,41093
3.42803,0.00319283,40768
3.43173,0.00315755,40361
3.43542,0.00319284,40856
3.43912,0.00317981,40733
3.44281,0.00318934,40899
3.44651,0.0031983,41058
3.45021,0.00320243,41155
3.4539,0.00317273,40817
3.4576,0.00316996,40825
3.46129,0.0032052,41323
3.46499,0.0032275,41655
3.46869,0.00321749,41570
3.47238,0.00318654,41214
3.47608,0.00319357,41349
3.47977,0.00320453,41535
3.48347,0.00321077,41660
3.48717,0.00316995,41174
3.49086,0.00318859,41460
3.49456,0.00318191,41417
3.49825,0.00322759,42056
3.50195,0.00318148,41499
3.50565,0.00320401,41837
3.50934,0.00320706,41921
3.51304,0.00320002,41873
3.51673,0.00318734,41751
3.52043,0.0032023,41991
3.52413,0.00320824,42113
3.52782,0.00320077,42059
3.53152,0.00320935,42216
3.53521,0.00321405,42322
3.53891,0.00320447,42240
3.54261,0.00319173,42116
3.5463,0.00321028,42405
3.55,0.00321382,42496
3.55369,0.00320625,42440
3.55739,0.00319929,42392
3.56109,0.00317916,42169
3.56478,0.00321586,42700
3.56848,0.00320598,42613
3.57217,0.00320304,42618
3.57587,0.00320814,42730
3.57957,0.00320152,42686
3.58326,0.00321156,42864
3.58696,0.00320466,42816
3.59065,0.0031861,42612
3.59435,0.00320232,42873
3.59805,0.00319471,42815
3.60174,0.0031798,42659
3.60544,0.00320446,43034
3.60913,0.00321539,43225
3.61283,0.00317546,42732
3.61653,0.00318202,42864
3.62022,0.00320502,43218
3.62392,0.00319042,43065
3.62761,0.00320197,43265
3.63131,0.00319361,43196
3.63501,0.00316872,42903
3.6387,0.0031928,43273
3.6424,0.00319774,43384
3.64609,0.00320584,43538
3.64979,0.00316001,42959
3.65349,0.00319127,43428
3.65718,0.0032017,43614
3.66088,0.00318813,43473
3.66457,0.00318323,43450
3.66827,0.00319664,43677
3.67197,0.00321418,43961
3.67566,0.00318349,43585
3.67936,0.00318379,43633
3.68305,0.00321005,44037
3.68675,0.00318542,43743
3.69045,0.00319416,43907
3.69414,0.00319932,44022


==> imagesPhaseDiagram/Data/gr2_kth35_N380_rho0.58.csv <==
r,norm,N
0.00181557,0.000765445,5
0.00544671,0.00132677,26
0.00907785,0.00128595,42
0.012709,0.00120284,55
0.0163401,0.000969564,57
0.0199713,0.00130822,94
0.0236024,0.00116583,99
0.0272335,0.00115327,113
0.0308647,0.00135079,150
0.0344958,0.00112802,140
0.038127,0.00121013,166
0.0417581,0.00123802,186
0.0453892,0.00117572,192
0.0490204,0.00127574,225
0.0526515,0.00126694,240
0.0562827,0.00117039,237
0.0599138,0.00123863,267
0.0635449,0.00110224,252
0.0671761,0.00119989,290
0.0708072,0.00116191,296
0.0744384,0.00128445,344
0.0780695,0.00111079,312
0.0817006,0.00111925,329
0.0853318,0.00114328,351
0.0889629,0.00126533,405
0.0925941,0.00121271,404
0.0962252,0.00123049,426
0.0998563,0.00118574,426
0.103487,0.00122203,455
0.107119,0.00120914,466
0.11075,0.00115444,460
0.114381,0.001232,507
0.118012,0.00130715,555
0.121643,0.00122014,534
0.125274,0.00126243,569
0.128905,0.0011859,550
0.132537,0.00126246,602
0.136168,0.00119614,586
0.139799,0.00130026,654
0.14343,0.00118789,613
0.147061,0.00126818,671
0.150692,0.00121733,660
0.154323,0.00129856,721
0.157955,0.00129158,734
0.161586,0.00124363,723
0.165217,0.00137107,815
0.168848,0.00120167,730
0.172479,0.00127306,790
0.17611,0.0012184,772
0.179741,0.00128966,834
0.183373,0.00127018,838
0.187004,0.00124849,840
0.190635,0.00121451,833
0.194266,0.00132916,929
0.197897,0.00127527,908
0.201528,0.00126057,914
0.205159,0.00132903,981
0.208791,0.0013179,990
0.212422,0.00133593,1021
0.216053,0.00129032,1003
0.219684,0.00133605,1056
0.223315,0.00130063,1045
0.226946,0.00132269,1080
0.230577,0.00128981,1070
0.234209,0.00133864,1128
0.23784,0.00130184,1114
0.241471,0.00131219,1140
0.245102,0.00132224,1166
0.248733,0.00139456,1248
0.252364,0.00133595,1213
0.255995,0.00133437,1229
0.259627,0.00132856,1241
0.263258,0.00137252,1300
0.266889,0.00127366,1223
0.27052,0.00129355,1259
0.274151,0.00135144,1333
0.277782,0.00138381,1383
0.281413,0.00133829,1355
0.285044,0.00133587,1370
0.288676,0.00135469,1407
0.292307,0.00137685,1448
0.295938,0.00134493,1432
0.299569,0.00142141,1532
0.3032,0.0014218,1551
0.306831,0.00132798,1466
0.310462,0.00142077,1587
0.314094,0.00136276,1540
0.317725,0.00137605,1573
0.321356,0.00132158,1528
0.324987,0.00138293,1617
0.328618,0.00147422,1743
0.332249,0.00146815,1755
0.33588,0.00145973,1764
0.339512,0.00150388,1837
0.343143,0.00144503,1784
0.346774,0.00140746,1756
0.350405,0.00146505,1847
0.354036,0.00143747,1831
0.357667,0.00147494,1898
0.361298,0.00144704,1881
0.36493,0.00144559,1898
0.368561,0.00152109,2017
0.372192,0.00153462,2055
0.375823,0.00146581,1982
0.379454,0.00155433,2122
0.383085,0.00150695,2077
0.386716,0.00151149,2103
0.390348,0.001543,2167
0.393979,0.00145893,2068
0.39761,0.00155955,2231
0.401241,0.00156345,2257
0.404872,0.00149794,2182
0.408503,0.00158668,2332
0.412134,0.00151673,2249
0.415766,0.00157902,2362
0.419397,0.00159054,2400
0.423028,0.00155257,2363
0.426659,0.00158105,2427
0.43029,0.00159742,2473
0.433921,0.00165516,2584
0.437552,0.00163888,2580
0.441184,0.00161342,2561
0.444815,0.00163899,2623
0.448446,0.00165051,2663
0.452077,0.00165754,2696
0.455708,0.00168276,2759
0.459339,0.00166946,2759
0.46297,0.00168398,2805
0.466601,0.00163156,2739
0.470233,0.0016426,2779
0.473864,0.00177783,3031
0.477495,0.00172647,2966
0.481126,0.00172326,2983
0.484757,0.00170806,2979
0.488388,0.0017887,3143
0.492019,0.00180656,3198
0.495651,0.0017709,3158
0.499282,0.00175635,3155
0.502913,0.00179175,3242
0.506544,0.0018025,3285
0.510175,0.00185777,3410
0.513806,0.00181922,3363
0.517437,0.00187037,3482
0.521069,0.00178586,3348
0.5247,0.00188104,3551
0.528331,0.0018881,3589
0.531962,0.00190343,3643
0.535593,0.00191024,3681
0.539224,0.0019582,3799
0.542855,0.00195381,3816
0.546487,0.00193675,3808
0.550118,0.00199268,3944
0.553749,0.00198664,3958
0.55738,0.00200961,4030
0.561011,0.00199363,4024
0.564642,0.00200493,4073
0.568273,0.00204298,4177
0.571905,0.00208055,4281
0.575536,0.00206067,4267
0.579167,0.00217252,4527
0.582798,0.00210939,4423
0.586429,0.00212192,4477
0.59006,0.00212346,4508
0.593691,0.00214278,4577
0.597323,0.00215348,4628
0.600954,0.00215435,4658
0.604585,0.00228898,4979
0.608216,0.00212817,4657
0.611847,0.00229997,5063
0.615478,0.00222815,4934
0.619109,0.00223887,4987
0.622741,0.00229678,5146
0.626372,0.00233583,5264
0.630003,0.00234795,5322
0.633634,0.00229941,5242
0.637265,0.00238924,5478
0.640896,0.00240302,5541
0.644527,0.00247573,5741
0.648158,0.00241512,5632
0.65179,0.00247586,5806
0.655421,0.00249819,5891
0.659052,0.00255064,6048
0.662683,0.00256896,6125
0.666314,0.00254829,6109
0.669945,0.00262284,6322
0.673576,0.00261448,6336
0.677208,0.00260375,6344
0.680839,0.00266702,6533
0.68447,0.00267236,6581
0.688101,0.00274672,6800
0.691732,0.00280744,6987
0.695363,0.00282675,7072
0.698994,0.00282479,7104
0.702626,0.00289643,7322
0.706257,0.00288311,7326
0.709888,0.00289734,7400
0.713519,0.00295037,7574
0.71715,0.00297148,7667
0.720781,0.00304057,7885
0.724412,0.00303838,7919
0.728044,0.00299764,7852
0.731675,0.00311914,8211
0.735306,0.00310034,8202
0.738937,0.00313513,8335
0.742568,0.0031999,8549
0.746199,0.00324616,8715
0.74983,0.00329086,8878
0.753462,0.00333107,9030
0.757093,0.00338668,9225
0.760724,0.0032916,9009
0.764355,0.00340941,9376
0.767986,0.00350657,9689
0.771617,0.00354302,9836
0.775248,0.00353216,9852
0.77888,0.00356351,9986
0.782511,0.00359173,10112
0.786142,0.00361969,10238
0.789773,0.00373221,10605
0.793404,0.00373509,10662
0.797035,0.00385024,11041
0.800666,0.00388173,11182
0.804298,0.00388425,11240
0.807929,0.00389947,11335
0.81156,0.00395223,11540
0.815191,0.00392679,11517
0.818822,0.00403938,11900
0.822453,0.00402256,11903
0.826084,0.00412028,12246
0.829715,0.00413977,12358
0.833347,0.0043005,12894
0.836978,0.00423934,12766
0.840609,0.00432353,13076
0.84424,0.00437341,13284
0.847871,0.00439041,13393
0.851502,0.00450552,13803
0.855133,0.00453319,13947
0.858765,0.00452794,13990
0.862396,0.00458784,14235
0.866027,0.00462188,14401
0.869658,0.00478539,14973
0.873289,0.0048457,15225
0.87692,0.00489536,15445
0.880551,0.00501248,15880
0.884183,0.00508306,16170
0.887814,0.00526169,16807
0.891445,0.00527487,16918
0.895076,0.00560747,18058
0.898707,0.00575955,18623
0.902338,0.00586759,19049
0.905969,0.00592875,19325
0.909601,0.00590264,19317
0.913232,0.00585239,19229
0.916863,0.00588317,19407
0.920494,0.00580289,19218
0.924125,0.00577528,19202
0.927756,0.00572511,19110
0.931387,0.00571712,19158
0.935019,0.00564824,19001
0.93865,0.00554496,18726
0.942281,0.00542596,18395
0.945912,0.00543158,18485
0.949543,0.00533353,18221
0.953174,0.00527326,18084
0.956805,0.00524425,18053
0.960437,0.00518622,17921
0.964068,0.00506924,17583
0.967699,0.00502322,17489
0.97133,0.00492832,17223
0.974961,0.004898,17181
0.978592,0.00481024,16936
0.982223,0.0048233,17045
0.985855,0.00477931,16952
0.989486,0.00463481,16500
0.993117,0.00455069,16260
0.996748,0.00459462,16477
1.00038,0.00449876,16192
1.00401,0.00439584,15879
1.00764,0.00434001,15734
1.01127,0.00431041,15683
1.0149,0.00429005,15665
1.01853,0.00424174,15544
1.02217,0.00416223,15307
1.0258,0.0040952,15114
1.02943,0.00408184,15118
1.03306,0.00399054,14832
1.03669,0.00400847,14951
1.04032,0.00394585,14769
1.04395,0.00391029,14687
1.04758,0.00386835,14580
1.05122,0.00382432,14464
1.05485,0.00383092,14539
1.05848,0.00371431,14145
1.06211,0.00380184,14528
1.06574,0.00370517,14207
1.06937,0.00363541,13987
1.073,0.00361819,13968
1.07663,0.00362793,14053
1.08026,0.0035792,13911
1.0839,0.00349156,13616
1.08753,0.00351952,13771
1.09116,0.00347775,13653
1.09479,0.00345022,13590
1.09842,0.00342793,13547
1.10205,0.00338461,13420
1.10568,0.00339134,13491
1.10931,0.00333038,13292
1.11294,0.00332351,13308
1.11658,0.00326565,13119
1.12021,0.00327095,13183
1.12384,0.00316368,12792
1.12747,0.00321857,13056
1.1311,0.00313009,12738
1.13473,0.00325235,13278
1.13836,0.00317507,13004
1.14199,0.00309294,12708
1.14562,0.00311661,12846
1.14926,0.00311547,12882
1.15289,0.00308107,12780
1.15652,0.00305457,12710
1.16015,0.00303207,12656
1.16378,0.00301879,12640
1.16741,0.0029994,12598
1.17104,0.00299414,12615
1.17467,0.00303031,12807
1.1783,0.00300493,12739
1.18194,0.00294726,12533
1.18557,0.00292628,12482
1.1892,0.0029323,12546
1.19283,0.00290729,12477
1.19646,0.00294191,12664
1.20009,0.00290059,12524
1.20372,0.00286113,12391
1.20735,0.00287048,12469
1.21099,0.00289538,12615
1.21462,0.0028659,12524
1.21825,0.00289021,12668
1.22188,0.00284887,12524
1.22551,0.00284337,12537
1.22914,0.00279405,12356
1.23277,0.00286089,12689
1.2364,0.0027927,12423
1.24003,0.00281276,12549
1.24367,0.00278756,12473
1.2473,0.00280864,12604
1.25093,0.00278538,12536
1.25456,0.00278485,12570
1.25819,0.00277217,12549
1.26182,0.00280472,12733
1.26545,0.0027723,12622
1.26908,0.00280182,12793
1.27271,0.00276194,12647
1.27635,0.00278174,12774
1.27998,0.00277992,12802
1.28361,0.00275885,12741
1.28724,0.00274416,12709
1.29087,0.00277692,12897
1.2945,0.00274465,12783
1.29813,0.00274618,12826
1.30176,0.00277375,12991
1.30539,0.00270152,12688
1.30903,0.00271993,12810
1.31266,0.00272681,12878
1.31629,0.00273174,12937
1.31992,0.00274992,13059
1.32355,0.00274741,13083
1.32718,0.00271162,12948
1.33081,0.00272177,13032
1.33444,0.00270957,13009
1.33808,0.00277991,13383
1.34171,0.00278233,13431
1.34534,0.00274899,13306
1.34897,0.00278115,13498
1.3526,0.00276177,13440
1.35623,0.00278819,13605
1.35986,0.00277359,13570
1.36349,0.00275051,13493
1.36712,0.00278529,13700
1.37076,0.00278541,13737
1.37439,0.00279827,13837
1.37802,0.00279493,13857
1.38165,0.00281555,13996
1.38528,0.00282442,14077
1.38891,0.00283765,14180
1.39254,0.00283404,14199
1.39617,0.00279363,14033
1.3998,0.00284654,14336
1.40344,0.00286473,14465
1.40707,0.00279175,14133
1.4107,0.00286022,14517
1.41433,0.00291518,14834
1.41796,0.00286518,14617
1.42159,0.00286157,14636
1.42522,0.00286969,14715
1.42885,0.00290033,14910
1.43248,0.00290268,14960
1.43612,0.00290269,14998
1.43975,0.00291159,15082
1.44338,0.00295395,15340
1.44701,0.00296709,15447
1.45064,0.00295889,15443
1.45427,0.0029817,15601
1.4579,0.00297389,15599
1.46153,0.0029956,15752
1.46516,0.0029933,15779
1.4688,0.00300028,15855
1.47243,0.00299401,15861
1.47606,0.00306197,16261
1.47969,0.0030569,16274
1.48332,0.00299882,16004
1.48695,0.00305786,16359
1.49058,0.00304742,16343
1.49421,0.00303834,16334
1.49785,0.00310762,16747
1.50148,0.0030864,16673
1.50511,0.00311921,16891
1.50874,0.00315187,17109
1.51237,0.00316415,17217
1.516,0.0031606,17239
1.51963,0.00314043,17170
1.52326,0.00318659,17464
1.52689,0.0032034,17598
1.53053,0.0032067,17658
1.53416,0.00322067,17777
1.53779,0.0031921,17661
1.54142,0.00321667,17839
1.54505,0.00326218,18134
1.54868,0.00329797,18376
1.55231,0.00330261,18445
1.55594,0.00330633,18509
1.55957,0.00327974,18403
1.56321,0.00334716,18825
1.56684,0.00336761,18984
1.57047,0.0033069,18685
1.5741,0.00337891,19136
1.57773,0.0033521,19028
1.58136,0.0033887,19280
1.58499,0.00339795,19377
1.58862,0.00339893,19427
1.59225,0.00344285,19723
1.59589,0.0034425,19766
1.59952,0.0034651,19941
1.60315,0.00341564,19701
1.60678,0.00345774,19989
1.61041,0.00348325,20182
1.61404,0.00345475,20062
1.61767,0.00353514,20575
1.6213,0.00350099,20422
1.62494,0.00350617,20498
1.62857,0.0034905,20452
1.6322,0.00353348,20750
1.63583,0.00353549,20808
1.63946,0.00358581,21151
1.64309,0.00355911,21040
1.64672,0.0035408,20978
1.65035,0.00355035,21081
1.65398,0.00355399,21149
1.65762,0.00358644,21389
1.66125,0.00358295,21415
1.66488,0.00354776,21251
1.66851,0.00363566,21825
1.67214,0.0036015,21667
1.67577,0.00364213,21959
1.6794,0.0036225,21888
1.68303,0.00370403,22429
1.68666,0.00365189,22161
1.6903,0.00362629,22053
1.69393,0.00368891,22482
1.69756,0.00365989,22353
1.70119,0.00363411,22243
1.70482,0.00367691,22553
1.70845,0.00363932,22370
1.71208,0.00366959,22604
1.71571,0.00368046,22719
1.71934,0.00366945,22699
1.72298,0.00371463,23027
1.72661,0.0036875,22907
1.73024,0.00369149,22980
1.73387,0.00364977,22768
1.7375,0.0036743,22969
1.74113,0.00368372,23076
1.74476,0.00369819,23215
1.74839,0.00370387,23299
1.75203,0.00368366,23220
1.75566,0.00369852,23362
1.75929,0.00374381,23697
1.76292,0.00372475,23625
1.76655,0.003682,23402
1.77018,0.00368905,23495
1.77381,0.00369169,23560
1.77744,0.00373497,23885
1.78107,0.00365869,23445
1.78471,0.00370653,23800
1.78834,0.00370103,23813
1.79197,0.0036867,23769
1.7956,0.00371051,23971
1.79923,0.00376899,24398
1.80286,0.0036561,23715
1.80649,0.00365475,23754
1.81012,0.00369871,24088
1.81375,0.00368395,24040
1.81739,0.00371451,24288
1.82102,0.00367078,24050
1.82465,0.00366149,24037
1.82828,0.00368007,24207
1.83191,0.00369234,24336
1.83554,0.00366763,24221
1.83917,0.00366719,24266
1.8428,0.0036301,24068
1.84643,0.00364087,24187
1.85007,0.00364589,24268
1.8537,0.0036356,24247
1.85733,0.00362431,24219
1.86096,0.00369893,24766
1.86459,0.0036397,24417
1.86822,0.00364989,24533
1.87185,0.00364132,24523
1.87548,0.00360493,24325
1.87911,0.00360196,24352
1.88275,0.00363679,24635
1.88638,0.00357586,24269
1.89001,0.0035562,24182
1.89364,0.00357418,24351
1.89727,0.00357393,24396
1.9009,0.00353728,24192
1.90453,0.00354907,24319
1.90816,0.00356111,24448
1.9118,0.00356961,24553
1.91543,0.00350973,24187
1.91906,0.00354944,24507
1.92269,0.00350601,24253
1.92632,0.00352206,24410
1.92995,0.00352911,24505
1.93358,0.00348138,24219
1.93721,0.00347327,24208
1.94084,0.00344801,24077
1.94448,0.00350075,24491
1.94811,0.00347853,24381
1.95174,0.00345825,24284
1.95537,0.00342709,24110
1.959,0.00345749,24369
1.96263,0.00338722,23918
1.96626,0.00342083,24200
1.96989,0.00337403,23913
1.97352,0.00338979,24069
1.97716,0.00337893,24036
1.98079,0.00341735,24354
1.98442,0.00338239,24149
1.98805,0.00338767,24231
1.99168,0.00334117,23942
1.99531,0.00334316,24000
1.99894,0.00334877,24084
2.00257,0.0033352,24030
2.0062,0.00330825,23879
2.00984,0.0033179,23992
2.01347,0.00328182,23774
2.0171,0.00331394,24050
2.02073,0.00330125,24001
2.02436,0.00327309,23839
2.02799,0.00327298,23881
2.03162,0.00328984,24047
2.03525,0.00328998,24091
2.03889,0.00329121,24143
2.04252,0.00322549,23703
2.04615,0.00324788,23910
2.04978,0.00326043,24045
2.05341,0.00325751,24066
2.05704,0.00325946,24123
2.06067,0.00327948,24314
2.0643,0.00327842,24349
2.06793,0.00325949,24251
2.07157,0.00325485,24259
2.0752,0.00321032,23969
2.07883,0.00322985,24157
2.08246,0.00317817,23812
2.08609,0.00320008,24018
2.08972,0.00319505,24022
2.09335,0.00316946,23871
2.09698,0.00317816,23978
2.10061,0.00320865,24250
2.10425,0.00321553,24344
2.10788,0.00320076,24274
2.11151,0.00317512,24121
2.11514,0.00317952,24196
2.11877,0.00313537,23901
2.1224,0.00321893,24580
2.12603,0.00318441,24358
2.12966,0.00318159,24378
2.13329,0.00318438,24441
2.13693,0.00316584,24340
2.14056,0.00311125,23961
2.14419,0.00314124,24233
2.14782,0.0031547,24378
2.15145,0.00312663,24202
2.15508,0.00315683,24477
2.15871,0.00311354,24182
2.16234,0.00313621,24399
2.16598,0.00314301,24493
2.16961,0.00317926,24817
2.17324,0.00313417,24506
2.17687,0.00318614,24954
2.1805,0.00313023,24557
2.18413,0.00310327,24386
2.18776,0.00312848,24625
2.19139,0.00310706,24497
2.19502,0.0031213,24650
2.19866,0.00312676,24734
2.20229,0.00309863,24552
2.20592,0.00311999,24762
2.20955,0.00312191,24818
2.21318,0.00313663,24976
2.21681,0.0031256,24929
2.22044,0.00309633,24736
2.22407,0.00312089,24973
2.2277,0.00314288,25190
2.23134,0.0031197,25045
2.23497,0.00313006,25169
2.2386,0.00315925,25445
2.24223,0.00316157,25505
2.24586,0.0031874,25755
2.24949,0.00311219,25188
2.25312,0.00311865,25281
2.25675,0.00312607,25382
2.26038,0.00311146,25304
2.26402,0.00317301,25846
2.26765,0.00316952,25859
2.27128,0.003133,25602
2.27491,0.00319178,26124
2.27854,0.00317523,26030
2.28217,0.00313486,25740
2.2858,0.00315772,25969
2.28943,0.00315296,25971
2.29306,0.00319499,26359
2.2967,0.00318377,26308
2.30033,0.00316485,26193
2.30396,0.00316927,26271
2.30759,0.00319825,26553
2.31122,0.0031895,26522
2.31485,0.00319962,26648
2.31848,0.00321211,26794
2.32211,0.0032199,26901
2.32575,0.00322085,26951
2.32938,0.00325103,27246
2.33301,0.00321106,26953
2.33664,0.00323378,27186
2.34027,0.00323791,27263
2.3439,0.00323906,27315
2.34753,0.00322612,27248
2.35116,0.00323343,27352
2.35479,0.0032144,27233
2.35843,0.00325412,27612
2.36206,0.00328335,27903
2.36569,0.00324965,27659
2.36932,0.00326965,27872
2.37295,0.00325352,27777
2.37658,0.00325183,27805
2.38021,0.00326917,27996
2.38384,0.0032551,27918
2.38747,0.00327878,28164
2.39111,0.00329264,28326
2.39474,0.00329182,28362
2.39837,0.00329055,28394
2.402,0.00331519,28650
2.40563,0.00330199,28579
2.40926,0.00330116,28615
2.41289,0.00332096,28830
2.41652,0.0033062,28745
2.42015,0.00333075,29002
2.42379,0.00332438,28990
2.42742,0.0033683,29417
2.43105,0.00334978,29299
2.43468,0.0033481,29328
2.43831,0.00337206,29582
2.44194,0.00331731,29145
2.44557,0.00334943,29471
2.4492,0.00333028,29346
2.45284,0.00335244,29585
2.45647,0.00342567,30276
2.4601,0.00337666,29887
2.46373,0.00336999,29872
2.46736,0.00339364,30126
2.47099,0.00341082,30323
2.47462,0.00338189,30110
2.47825,0.00341921,30487
2.48188,0.00343739,30694
2.48552,0.0034232,30612
2.48915,0.00340838,30524
2.49278,0.00341869,30661
2.49641,0.00341628,30684
2.50004,0.00342744,30829
2.50367,0.00346632,31224
2.5073,0.00343791,31013
2.51093,0.00343327,31016
2.51456,0.00343119,31042
2.5182,0.00342613,31041
2.52183,0.00346462,31435
2.52546,0.00341859,31062
2.52909,0.00345115,31403
2.53272,0.00343029,31258
2.53635,0.00343711,31365
2.53998,0.0034543,31567
2.54361,0.00347242,31778
2.54724,0.00348744,31961
2.55088,0.00346112,31765
2.55451,0.0034488,31697
2.55814,0.00348443,32070
2.56177,0.0034732,32012
2.5654,0.00350198,32323
2.56903,0.00349941,32345
2.57266,0.00350679,32459
2.57629,0.00347843,32242
2.57992,0.00351437,32621
2.58356,0.00345962,32158
2.58719,0.00345681,32177
2.59082,0.00347782,32418
2.59445,0.00349009,32578
2.59808,0.00344648,32216
2.60171,0.00344798,32275
2.60534,0.00347763,32598
2.60897,0.00350198,32872
2.61261,0.00347052,32622
2.61624,0.00350915,33031
2.61987,0.00347532,32758
2.6235,0.00346151,32673
2.62713,0.00345873,32692
2.63076,0.00350647,33189
2.63439,0.00348518,33033
2.63802,0.0034414,32663
2.64165,0.00348643,33136
2.64529,0.00346021,32932
2.64892,0.0034923,33283
2.65255,0.00346426,33061
2.65618,0.00346685,33131
2.65981,0.0034804,33306
2.66344,0.00347482,33298
2.66707,0.00346029,33204
2.6707,0.00347214,33363
2.67433,0.0034854,33536
2.67797,0.00345151,33255
2.6816,0.00348819,33654
2.68523,0.00345749,33403
2.68886,0.00347278,33596
2.69249,0.00348595,33769
2.69612,0.00348816,33836
2.69975,0.00346793,33685
2.70338,0.00345186,33574
2.70701,0.00347084,33804
2.71065,0.00349306,34066
2.71428,0.0034893,34075
2.71791,0.00345038,33740
2.72154,0.00345896,33869
2.72517,0.00347587,34080
2.7288,0.00345046,33876
2.73243,0.00341994,33621
2.73606,0.00346558,34115
2.7397,0.00342893,33799
2.74333,0.00343412,33895
2.74696,0.00342462,33846
2.75059,0.00342637,33908
2.75422,0.00343618,34050
2.75785,0.00343609,34094
2.76148,0.00344455,34223
2.76511,0.00343008,34124
2.76874,0.0034291,34159
2.77238,0.0034618,34530
2.77601,0.0034041,33999
2.77964,0.00340916,34094
2.78327,0.00342977,34345
2.7869,0.00342022,34294
2.79053,0.00337354,33870
2.79416,0.0034174,34355
2.79779,0.00341545,34380
2.80142,0.00340546,34324
2.80506,0.00340492,34363
2.80869,0.00339725,34330
2.81232,0.00338012,34201
2.81595,0.00338109,34255
2.81958,0.00337693,34257
2.82321,0.00340025,34538
2.82684,0.00338104,34387
2.83047,0.00338367,34458
2.8341,0.00333805,34037
2.83774,0.00334974,34200
2.84137,0.00336571,34407
2.845,0.00338535,34652
2.84863,0.00336425,34480
2.85226,0.00335052,34383
2.85589,0.00336533,34579
2.85952,0.00335775,34545
2.86315,0.00335359,34546
2.86679,0.00335303,34584
2.87042,0.00333726,34465
2.87405,0.00333933,34530
2.87768,0.00335502,34736
2.88131,0.00330912,34304
2.88494,0.00334137,34682
2.88857,0.003316,34462
2.8922,0.00333615,34715
2.89583,0.00330289,34412
2.89947,0.00332703,34707
2.9031,0.00332028,34680
2.90673,0.0033212,34733
2.91036,0.00330951,34654
2.91399,0.00329576,34553
2.91762,0.00332614,34915
2.92125,0.00332476,34944
2.92488,0.00331322,34866
2.92851,0.00331927,34973
2.93215,0.00332729,35101
2.93578,0.00330424,34901
2.93941,0.00329402,34836
2.94304,0.00327692,34698
2.94667,0.00330731,35063
2.9503,0.00331304,35167
2.95393,0.00331828,35266
2.95756,0.00330857,35206
2.96119,0.00329907,35148
2.96483,0.00329521,35150
2.96846,0.00327292,34955
2.97209,0.00327229,34991
2.97572,0.00328306,35149
2.97935,0.00330014,35375
2.98298,0.0033114,35539
2.98661,0.00327387,35179
2.99024,0.00325437,35012
2.99387,0.00327178,35242
2.99751,0.00330852,35681
3.00114,0.00325182,35112
3.00477,0.00329636,35636
3.0084,0.00328851,35594
3.01203,0.00327799,35523
3.01566,0.00324556,35214
3.01929,0.00329045,35744
3.02292,0.00327684,35639
3.02656,0.00325868,35484
3.03019,0.00324963,35428
3.03382,0.0032659,35648
3.03745,0.00326895,35724
3.04108,0.00327967,35884
3.04471,0.00328653,36002
3.04834,0.00325034,35648
3.05197,0.00324656,35649
3.0556,0.00329219,36193
3.05924,0.00327456,36042
3.06287,0.00326714,36003
3.0665,0.0032843,36235
3.07013,0.00325896,35998
3.07376,0.003276,36229
3.07739,0.00329227,36452
3.08102,0.00325889,36125
3.08465,0.00327317,36326
3.08828,0.00328534,36504
3.09192,0.00328957,36594
3.09555,0.00326542,36368
3.09918,0.00326491,36405
3.10281,0.00329477,36781
3.10644,0.00328224,36684
3.11007,0.00329021,36816
3.1137,0.00325209,36432
3.11733,0.00328495,36843
3.12096,0.00328656,36904
3.1246,0.00330018,37100
3.12823,0.00330861,37238
3.13186,0.00326271,36764
3.13549,0.00329997,37227
3.13912,0.00328039,37049
3.14275,0.00327545,37036
3.14638,0.0032957,37308
3.15001,0.00329384,37330
3.15365,0.00327665,37178
3.15728,0.00327051,37151
3.16091,0.00326675,37151
3.16454,0.00327881,37331
3.16817,0.00328462,37440
3.1718,0.00331205,37796
3.17543,0.00331299,37850
3.17906,0.00331419,37907
3.18269,0.00329067,37681
3.18633,0.00329233,37743
3.18996,0.00328832,37740
3.19359,0.00330321,37954
3.19722,0.00329624,37917
3.20085,0.00327314,37694
3.20448,0.00329953,38041
3.20811,0.00331061,38212
3.21174,0.00331361,38290
3.21537,0.0033173,38376
3.21901,0.00332695,38531
3.22264,0.00333087,38620
3.22627,0.00328155,38091
3.2299,0.00328363,38158
3.23353,0.00330925,38499
3.23716,0.00328631,38275
3.24079,0.00333168,38847
3.24442,0.00332204,38778
3.24805,0.00330712,38647
3.25169,0.00328428,38423
3.25532,0.0033426,39149
3.25895,0.00331918,38918
3.26258,0.00331293,38888
3.26621,0.00330788,38872
3.26984,0.00333957,39288
3.27347,0.00335259,39485
3.2771,0.00332623,39218
3.28073,0.00330594,39022
3.28437,0.00336111,39717
3.288,0.0033202,39277
3.29163,0.00330632,39156
3.29526,0.00334848,39699
3.29889,0.00334572,39710
3.30252,0.00334507,39746
3.30615,0.00335938,39960
3.30978,0.00334352,39815
3.31342,0.00332761,39669
3.31705,0.00334441,39913
3.32068,0.00338629,40457
3.32431,0.00336227,40214
3.32794,0.00336963,40346
3.33157,0.0033456,40102
3.3352,0.00333729,40046
3.33883,0.00337662,40562
3.34246,0.0033826,40678
3.3461,0.0033918,40833
3.34973,0.00335477,40431
3.35336,0.00337119,40673
3.35699,0.00337905,40812
3.36062,0.00339815,41087
3.36425,0.0033735,40833
3.36788,0.00339635,41154
3.37151,0.00337958,40995
3.37514,0.00334984,40678
3.37878,0.00337257,40998
3.38241,0.00339417,41305
3.38604,0.00337157,41074
3.38967,0.00338403,41270
3.3933,0.00339474,41445
3.39693,0.003429,41908
3.40056,0.00340638,41676
3.40419,0.00339956,41637
3.40782,0.00338696,41527
3.41146,0.00337594,41436
3.41509,0.00339864,41759
3.41872,0.00338024,41577
3.42235,0.00337202,41520
3.42598,0.00338703,41749
3.42961,0.00337922,41697
3.43324,0.00337994,41750
3.43687,0.00336659,41629
3.44051,0.00338614,41915
3.44414,0.00337918,41873
3.44777,0.00340029,42179
3.4514,0.00337505,41910
3.45503,0.00341784,42486
3.45866,0.00340983,42431
3.46229,0.00337551,42048
3.46592,0.00342001,42647
3.46955,0.00337036,42072
3.47319,0.00338917,42351
3.47682,0.00341824,42759
3.48045,0.00337922,42315
3.48408,0.00340003,42620
3.48771,0.00343116,43055
3.49134,0.00340912,42823
3.49497,0.00339412,42679
3.4986,0.00340053,42804
3.50223,0.00337367,42510
3.50587,0.00339531,42827
3.5095,0.00341176,43079
3.51313,0.0033784,42702
3.51676,0.00338408,42818
3.52039,0.00340625,43143
3.52402,0.00340913,43224
3.52765,0.00339829,43131
3.53128,0.00338842,43050
3.53491,0.00339084,43125
3.53855,0.00338414,43084
3.54218,0.00340751,43426
3.54581,0.00340143,43393
3.54944,0.00338668,43249
3.55307,0.00338188,43232
3.5567,0.00339015,43382
3.56033,0.00341777,43780
3.56396,0.00337513,43278
3.5676,0.00339671,43599
3.57123,0.00337029,43304
3.57486,0.00340862,43841
3.57849,0.00337441,43445
3.58212,0.00340683,43907
3.58575,0.00340912,43981
3.58938,0.00341473,44098
3.59301,0.00338266,43728
3.59664,0.00338334,43781
3.60028,0.00338101,43795
3.60391,0.00338747,43923
3.60754,0.0033809,43882
3.61117,0.0033548,43587
3.6148,0.00338057,43966
3.61843,0.00336335,43786
3.62206,0.00337924,44037
3.62569,0.00338804,44196
3.62932,0.00335517,43811


==> imagesPhaseDiagram/test.dat <==
0 2.99601
0.0937738 2.98393
0.185546 2.94917
0.27423 2.90105
0.357598 2.83068
0.433504 2.73703
0.5027 2.63524
0.564866 2.52706
0.619169 2.4115
0.665808 2.29173
0.70731 2.17688
0.742045 2.06111
0.773361 1.95329
0.802601 1.8547
0.827946 1.75948
0.848455 1.66519
0.866958 1.57699
0.886189 1.49846
0.902129 1.42153
0.916527 1.34863
0.929757 1.2797
0.942625 1.21522
0.95509 1.15451
0.966099 1.09582
0.976325 1.03968
0.986 0.986
0.994835 0.934212
1.00194 0.883331
1.00958 0.835197
1.01744 0.789205
1.02513 0.744803
1.03282 0.701902
1.03943 0.659642
1.04503 0.618028
1.04967 0.577063
1.05405 0.537066
1.05824 0.497972
1.06233 0.459712
1.06573 0.421952
1.06914 0.384915
1.07264 0.34852
1.0749 0.312289
1.07733 0.276613
1.07997 0.241402
1.08077 0.206168
1.08112 0.171233
1.08246 0.136747
1.08411 0.102479
1.08538 0.0682866
1.08558 0.0341157
1.08541 -1.37959e-15
1.08417 -0.0340713
1.08327 -0.0681534
1.0827 -0.102346
1.08176 -0.136658
1.08043 -0.171123
1.07799 -0.205638
1.07583 -0.240477
1.07323 -0.275557
1.07015 -0.310908
1.06726 -0.346772
1.06515 -0.383478
1.06244 -0.42065
1.05974 -0.458589
1.05697 -0.49737
1.05342 -0.536745
1.04905 -0.576723
1.04442 -0.617668
1.03943 -0.659642
1.03399 -0.702697
1.02799 -0.746882
1.02079 -0.791805
1.01285 -0.837901
1.00512 -0.886136
0.995866 -0.935181
0.986 -0.986
0.975841 -1.03916
0.965164 -1.09476
0.95509 -1.15451
0.944358 -1.21746
0.931004 -1.28142
0.918116 -1.35097
0.900993 -1.41974
0.886909 -1.49968
0.870023 -1.58257
0.849418 -1.66708
0.828247 -1.76012
0.803443 -1.85665
0.776225 -1.96052
0.74468 -2.06843
0.708621 -2.18091
0.667978 -2.2992
0.620048 -2.41493
0.565945 -2.53189
0.502965 -2.63663
0.433282 -2.73564
0.356977 -2.82577
0.274164 -2.90035
0.185901 -2.95481
0.0938183 -2.98535
1.36719e-14 -2.99601
-0.0937738 -2.98393
-0.185546 -2.94917
-0.27423 -2.90105
-0.357598 -2.83068
-0.433504 -2.73703
-0.5027 -2.63524
-0.564866 -2.52706
-0.619169 -2.4115
-0.665808 -2.29173
-0.70731 -2.17688
-0.742045 -2.06111
-0.773361 -1.95329
-0.802601 -1.8547
-0.827946 -1.75948
-0.848455 -1.66519
-0.866958 -1.57699
-0.886189 -1.49846
-0.902129 -1.42153
-0.916527 -1.34863
-0.929757 -1.2797
-0.942625 -1.21522
-0.95509 -1.15451
-0.966099 -1.09582
-0.976325 -1.03968
-0.986 -0.986
-0.994835 -0.934212
-1.00194 -0.883331
-1.00958 -0.835197
-1.01744 -0.789205
-1.02513 -0.744803
-1.03282 -0.701902
-1.03943 -0.659642
-1.04503 -0.618028
-1.04967 -0.577063
-1.05405 -0.537066
-1.05824 -0.497972
-1.06233 -0.459712
-1.06573 -0.421952
-1.06914 -0.384915
-1.07264 -0.34852
-1.0749 -0.312289
-1.07733 -0.276613
-1.07997 -0.241402
-1.08077 -0.206168
-1.08112 -0.171233
-1.08246 -0.136747
-1.08411 -0.102479
-1.08538 -0.0682866
-1.08558 -0.0341157
-1.08541 -1.46599e-14
-1.08417 0.0340713
-1.08327 0.0681534
-1.0827 0.102346
-1.08176 0.136658
-1.08043 0.171123
-1.07799 0.205638
-1.07583 0.240477
-1.07323 0.275557
-1.07015 0.310908
-1.06726 0.346772
-1.06515 0.383478
-1.06244 0.42065
-1.05974 0.458589
-1.05697 0.49737
-1.05342 0.536745
-1.04905 0.576723
-1.04442 0.617668
-1.03943 0.659642
-1.03399 0.702697
-1.02799 0.746882
-1.02079 0.791805
-1.01285 0.837901
-1.00512 0.886136
-0.995866 0.935181
-0.986 0.986
-0.975841 1.03916
-0.965164 1.09476
-0.95509 1.15451
-0.944358 1.21746
-0.931004 1.28142
-0.918116 1.35097
-0.900993 1.41974
-0.886909 1.49968
-0.870023 1.58257
-0.849418 1.66708
-0.828247 1.76012
-0.803443 1.85665
-0.776225 1.96052
-0.74468 2.06843
-0.708621 2.18091
-0.667978 2.2992
-0.620048 2.41493
-0.565945 2.53189
-0.502965 2.63663
-0.433282 2.73564
-0.356977 2.82577
-0.274164 2.90035
-0.185901 2.95481
-0.0938183 2.98535
-6.72586e-14 2.99601

